Air-photonics terahertz platform with versatile micro-controller based interface and data acquisition

We present a recently developed terahertz platform. An air plasma produced by an ultrashort two-color laser pulse serves as a broadband terahertz source, with electric field that has peak amplitude in the MV/cm range. Air biased coherent detection of the terahertz field is employed where a peak detector associated with a micro-controller board acquires the signal coming from an avalanche photodiode. The temporal and spectral profiles of the produced terahertz electric field are presented, in excellent agreement with numerical simulations of the whole setup. We illustrate the capabilities of this platform by performing spectroscopy on water vapor and of a polystyrene reference sample.

==> figures/Data_profile_spec.txt <==
   nu   spec
   0.0000000e+00   4.4644984e-01
   5.0088126e-01   5.8527032e-01
   1.0017625e+00   3.0534627e+00
   1.5026438e+00   4.9479049e+00
   2.0035250e+00   9.6947772e+00
   2.5044063e+00   1.2746566e+01
   3.0052875e+00   1.5440941e+01
   3.5061688e+00   2.0519643e+01
   4.0070500e+00   2.3345773e+01
   4.5079313e+00   2.8103454e+01
   5.0088126e+00   3.4201879e+01
   5.5096938e+00   4.2744997e+01
   6.0105751e+00   4.0921640e+01
   6.5114563e+00   4.9384383e+01
   7.0123376e+00   5.7216482e+01
   7.5132188e+00   5.8494529e+01
   8.0141001e+00   6.8906309e+01
   8.5149813e+00   6.9663163e+01
   9.0158626e+00   7.4212970e+01
   9.5167439e+00   7.9633096e+01
   1.0017625e+01   8.3463236e+01
   1.0518506e+01   8.5133683e+01
   1.1019388e+01   8.7536951e+01
   1.1520269e+01   8.7072663e+01
   1.2021150e+01   8.8252398e+01
   1.2522031e+01   8.7154533e+01
   1.3022913e+01   8.6281306e+01
   1.3523794e+01   8.4434903e+01
   1.4024675e+01   8.1507657e+01
   1.4525556e+01   8.0477151e+01
   1.5026438e+01   7.7146676e+01
   1.5527319e+01   7.6012776e+01
   1.6028200e+01   7.2744238e+01
   1.6529081e+01   6.9877617e+01
   1.7029963e+01   6.6029913e+01
   1.7530844e+01   6.4576411e+01
   1.8031725e+01   5.8286023e+01
   1.8532606e+01   5.5881059e+01
   1.9033488e+01   5.5415889e+01
   1.9534369e+01   5.2596439e+01
   2.0035250e+01   4.8591122e+01
   2.0536131e+01   4.5495605e+01
   2.1037013e+01   4.2396587e+01
   2.1537894e+01   3.9690138e+01
   2.2038775e+01   3.6398890e+01
   2.2539657e+01   3.3282876e+01
   2.3040538e+01   3.0986929e+01
   2.3541419e+01   2.7913250e+01
   2.4042300e+01   2.5891077e+01
   2.4543182e+01   2.3350192e+01
   2.5044063e+01   2.1098130e+01
   2.5544944e+01   1.8847238e+01
   2.6045825e+01   1.7039470e+01
   2.6546707e+01   1.5073884e+01
   2.7047588e+01   1.3944872e+01
   2.7548469e+01   1.2544726e+01
   2.8049350e+01   1.1644808e+01
   2.8550232e+01   1.0120715e+01
   2.9051113e+01   9.2879456e+00
   2.9551994e+01   8.6842408e+00
   3.0052875e+01   7.4360545e+00
   3.0553757e+01   7.0142857e+00
   3.1054638e+01   6.2533292e+00
   3.1555519e+01   5.5347805e+00
   3.2056400e+01   4.8952451e+00
   3.2557282e+01   4.2612930e+00
   3.3058163e+01   3.8697064e+00
   3.3559044e+01   3.4005401e+00
   3.4059925e+01   2.9581224e+00
   3.4560807e+01   2.5361581e+00
   3.5061688e+01   2.2936916e+00
   3.5562569e+01   1.8528348e+00
   3.6063450e+01   1.7649345e+00
   3.6564332e+01   1.5678801e+00
   3.7065213e+01   1.4301068e+00
   3.7566094e+01   1.4886824e+00
   3.8066975e+01   1.0693771e+00
   3.8567857e+01   1.1001819e+00
   3.9068738e+01   7.9429755e-01
   3.9569619e+01   7.7495667e-01
   4.0070500e+01   6.4924948e-01
   4.0571382e+01   6.0554204e-01
   4.1072263e+01   4.9563081e-01
   4.1573144e+01   3.4858266e-01
   4.2074025e+01   4.1997878e-01
   4.2574907e+01   3.3558758e-01
   4.3075788e+01   2.8577580e-01
   4.3576669e+01   2.2426581e-01
   4.4077551e+01   2.2163470e-01
   4.4578432e+01   1.6739010e-01
   4.5079313e+01   1.9575396e-01
   4.5580194e+01   1.2913372e-01
   4.6081076e+01   1.0949694e-01
   4.6581957e+01   1.5476497e-01
   4.7082838e+01   1.2414634e-01
   4.7583719e+01   1.2424275e-01
   4.8084601e+01   1.5105372e-01
   4.8585482e+01   2.0423129e-01
   4.9086363e+01   1.4323312e-01
   4.9587244e+01   1.9731262e-01
   5.0088126e+01   1.5693864e-01
   5.0589007e+01   1.5258026e-01
   5.1089888e+01   1.4185905e-01
   5.1590769e+01   1.9160785e-01
   5.2091651e+01   1.8201798e-01
   5.2592532e+01   1.8705768e-01
   5.3093413e+01   1.9506710e-01
   5.3594294e+01   2.9468433e-01
   5.4095176e+01   2.7826256e-01
   5.4596057e+01   3.3705051e-01
   5.5096938e+01   3.4275513e-01
   5.5597819e+01   3.0480019e-01
   5.6098701e+01   3.0593650e-01
   5.6599582e+01   3.8100598e-01
   5.7100463e+01   4.0248408e-01
   5.7601344e+01   4.3251989e-01
   5.8102226e+01   4.5477127e-01
   5.8603107e+01   3.8055953e-01
   5.9103988e+01   4.5328267e-01
   5.9604869e+01   4.8472955e-01
   6.0105751e+01   4.9873633e-01
   6.0606632e+01   4.6546276e-01
   6.1107513e+01   4.8683983e-01
   6.1608394e+01   4.7173357e-01
   6.2109276e+01   4.6787371e-01
   6.2610157e+01   5.1501042e-01
   6.3111038e+01   5.4432406e-01
   6.3611919e+01   5.6812431e-01
   6.4112801e+01   4.7131200e-01
   6.4613682e+01   6.3198437e-01
   6.5114563e+01   5.4506106e-01
   6.5615445e+01   6.5207707e-01
   6.6116326e+01   5.4341445e-01
   6.6617207e+01   5.4250623e-01
   6.7118088e+01   4.4135688e-01
   6.7618970e+01   3.9749459e-01
   6.8119851e+01   5.4529949e-01
   6.8620732e+01   4.1564490e-01
   6.9121613e+01   4.3263619e-01
   6.9622495e+01   3.2194685e-01
   7.0123376e+01   4.2112642e-01
   7.0624257e+01   3.5356770e-01
   7.1125138e+01   4.1001447e-01
   7.1626020e+01   3.3501986e-01
   7.2126901e+01   2.0088186e-01
   7.2627782e+01   1.9131506e-01
   7.3128663e+01   2.0382287e-01
   7.3629545e+01   1.6069295e-01
   7.4130426e+01   1.8314778e-01
   7.4631307e+01   1.7739791e-01
   7.5132188e+01   1.5615994e-01
   7.5633070e+01   2.1746197e-01
   7.6133951e+01   1.0437498e-01
   7.6634832e+01   1.4856408e-01
   7.7135713e+01   1.0893382e-01
   7.7636595e+01   7.0078322e-02
   7.8137476e+01   8.1652613e-02
   7.8638357e+01   7.5380562e-02
   7.9139238e+01   8.3336904e-02
   7.9640120e+01   7.1284385e-02
   8.0141001e+01   2.3402759e-02
   8.0641882e+01   7.5750711e-02
   8.1142763e+01   4.1673054e-02
   8.1643645e+01   2.3583885e-02
   8.2144526e+01   4.5969148e-02
   8.2645407e+01   7.6992840e-02
   8.3146288e+01   4.3419101e-02
   8.3647170e+01   1.0667067e-01
   8.4148051e+01   5.2121350e-02
   8.4648932e+01   7.4783964e-02
   8.5149813e+01   5.8976835e-02
   8.5650695e+01   5.8614905e-02
   8.6151576e+01   5.1430909e-02
   8.6652457e+01   4.7142543e-02
   8.7153338e+01   5.0939130e-02
   8.7654220e+01   5.9235224e-02
   8.8155101e+01   8.6568075e-02
   8.8655982e+01   6.8642971e-02
   8.9156864e+01   9.6723143e-02
   8.9657745e+01   7.6844761e-02
   9.0158626e+01   7.7156701e-02
   9.0659507e+01   8.9617778e-02
   9.1160389e+01   1.1091623e-01
   9.1661270e+01   8.3706082e-02
   9.2162151e+01   8.7063499e-02
   9.2663032e+01   9.4754217e-02
   9.3163914e+01   5.9316078e-02
   9.3664795e+01   1.1134292e-01
   9.4165676e+01   8.0302078e-02
   9.4666557e+01   4.7079818e-02
   9.5167439e+01   7.5497325e-02
   9.5668320e+01   4.7630890e-02
   9.6169201e+01   7.6609412e-02
   9.6670082e+01   6.7936661e-02
   9.7170964e+01   7.3061848e-02
   9.7671845e+01   8.8412692e-02
   9.8172726e+01   7.0234213e-02
   9.8673607e+01   6.6610935e-02
   9.9174489e+01   1.0190166e-01
   9.9675370e+01   9.6370380e-02
   1.0017625e+02   9.5454119e-02
   1.0067713e+02   8.5960708e-02
   1.0117801e+02   1.0180589e-01
   1.0167889e+02   1.2705304e-01
   1.0217978e+02   8.5834329e-02
   1.0268066e+02   8.1498119e-02
   1.0318154e+02   1.4654545e-01
   1.0368242e+02   1.1695952e-01
   1.0418330e+02   1.7905928e-01
   1.0468418e+02   2.1096258e-01
   1.0518506e+02   2.1115472e-01
   1.0568594e+02   3.0021617e-01
   1.0618683e+02   2.0962178e-01
   1.0668771e+02   2.6136511e-01
   1.0718859e+02   2.2382402e-01
   1.0768947e+02   2.2995499e-01
   1.0819035e+02   2.6905941e-01
   1.0869123e+02   3.1764387e-01
   1.0919211e+02   2.7157133e-01
   1.0969300e+02   2.9365612e-01
   1.1019388e+02   2.0647199e-01
   1.1069476e+02   2.7594729e-01
   1.1119564e+02   2.9464906e-01
   1.1169652e+02   2.8879547e-01
   1.1219740e+02   2.3442803e-01
   1.1269828e+02   2.0673214e-01
   1.1319916e+02   2.7730709e-01
   1.1370005e+02   1.9767492e-01
   1.1420093e+02   2.1900968e-01
   1.1470181e+02   1.7899373e-01
   1.1520269e+02   2.0828171e-01
   1.1570357e+02   1.5004403e-01
   1.1620445e+02   1.7634747e-01
   1.1670533e+02   1.3915361e-01
   1.1720621e+02   1.9705304e-01
   1.1770710e+02   1.6091087e-01
   1.1820798e+02   1.6983475e-01
   1.1870886e+02   1.3427005e-01
   1.1920974e+02   1.5538287e-01
   1.1971062e+02   1.1585634e-01
   1.2021150e+02   1.0969972e-01
   1.2071238e+02   9.1738103e-02
   1.2121326e+02   8.3229502e-02
   1.2171415e+02   1.1573616e-01
   1.2221503e+02   8.2959579e-02
   1.2271591e+02   1.0984143e-01
   1.2321679e+02   4.3338570e-02
   1.2371767e+02   7.2088096e-02
   1.2421855e+02   4.4982873e-02
   1.2471943e+02   5.0071907e-02
   1.2522031e+02   4.9574965e-02
   1.2572120e+02   7.4730687e-02
   1.2622208e+02   5.8551040e-02
   1.2672296e+02   6.0167107e-02
   1.2722384e+02   4.5565801e-02
   1.2772472e+02   6.9722806e-02
   1.2822560e+02   4.4082553e-02
   1.2872648e+02   4.4083591e-02
   1.2922736e+02   3.1274950e-02
   1.2972825e+02   2.5112150e-02
   1.3022913e+02   4.1303019e-02
   1.3073001e+02   3.3042927e-02
   1.3123089e+02   1.2584664e-02
   1.3173177e+02   6.1031866e-02
   1.3223265e+02   2.7565397e-02
   1.3273353e+02   2.9623902e-02
   1.3323441e+02   3.6328580e-02
   1.3373530e+02   3.7749355e-02
   1.3423618e+02   2.5148149e-02
   1.3473706e+02   1.9421495e-02
   1.3523794e+02   2.3039710e-02
   1.3573882e+02   1.1164488e-02
   1.3623970e+02   1.1788400e-02
   1.3674058e+02   8.4896443e-03
   1.3724146e+02   1.9349406e-02
   1.3774235e+02   1.2497927e-02
   1.3824323e+02   1.1494271e-02
   1.3874411e+02   8.7055654e-03
   1.3924499e+02   7.7022224e-03
   1.3974587e+02   1.0786666e-02
   1.4024675e+02   1.6555049e-03
   1.4074763e+02   3.6863309e-04
   1.4124851e+02   5.1490320e-03
   1.4174940e+02   3.2000957e-03
   1.4225028e+02   5.3006668e-03
   1.4275116e+02   2.1888610e-02
   1.4325204e+02   2.3727438e-02
   1.4375292e+02   3.2447800e-03
   1.4425380e+02   1.2672455e-02
   1.4475468e+02   2.9517201e-02
   1.4525556e+02   1.4273781e-02
   1.4575645e+02   5.2894976e-03
   1.4625733e+02   9.6761025e-03
   1.4675821e+02   2.1242521e-02
   1.4725909e+02   3.1285315e-02
   1.4775997e+02   2.4104661e-02
   1.4826085e+02   4.9603293e-02
   1.4876173e+02   1.1464709e-02
   1.4926261e+02   2.2288425e-02
   1.4976350e+02   4.4324278e-02
   1.5026438e+02   5.3086299e-02
   1.5076526e+02   3.4868648e-02
   1.5126614e+02   3.8032842e-02
   1.5176702e+02   8.9187047e-02
   1.5226790e+02   2.6361526e-02
   1.5276878e+02   6.9673470e-02
   1.5326966e+02   3.8839162e-02
   1.5377055e+02   5.1181010e-02
   1.5427143e+02   9.2904822e-02
   1.5477231e+02   7.7766138e-02
   1.5527319e+02   1.0003091e-01
   1.5577407e+02   1.2146611e-01
   1.5627495e+02   1.3578085e-01
   1.5677583e+02   1.0868956e-01
   1.5727671e+02   8.9334055e-02
   1.5777760e+02   9.4100108e-02
   1.5827848e+02   1.1198690e-01
   1.5877936e+02   1.8267251e-01
   1.5928024e+02   1.8668598e-01
   1.5978112e+02   1.5107769e-01
   1.6028200e+02   1.4204153e-01
   1.6078288e+02   1.9094731e-01
   1.6128376e+02   1.9240753e-01
   1.6178465e+02   1.9553487e-01
   1.6228553e+02   2.0808400e-01
   1.6278641e+02   1.8946508e-01
   1.6328729e+02   2.1436457e-01
   1.6378817e+02   1.3949008e-01
   1.6428905e+02   2.2057805e-01
   1.6478993e+02   1.8317291e-01
   1.6529081e+02   1.9903380e-01
   1.6579170e+02   1.9931002e-01
   1.6629258e+02   2.1139921e-01
   1.6679346e+02   1.9995501e-01
   1.6729434e+02   2.5162121e-01
   1.6779522e+02   2.4918338e-01
   1.6829610e+02   2.2635213e-01
   1.6879698e+02   2.8765546e-01
   1.6929786e+02   2.4534114e-01
   1.6979875e+02   2.8638028e-01
   1.7029963e+02   2.6664329e-01
   1.7080051e+02   2.1235623e-01
   1.7130139e+02   2.4442995e-01
   1.7180227e+02   2.4222853e-01
   1.7230315e+02   2.7632362e-01
   1.7280403e+02   2.6185335e-01
   1.7330491e+02   2.0766077e-01
   1.7380580e+02   2.1876647e-01
   1.7430668e+02   2.2719711e-01
   1.7480756e+02   2.4386936e-01
   1.7530844e+02   1.9011451e-01
   1.7580932e+02   2.4730787e-01
   1.7631020e+02   1.7835456e-01
   1.7681108e+02   1.8156167e-01
   1.7731196e+02   2.4890370e-01
   1.7781285e+02   1.1616673e-01
   1.7831373e+02   1.6472634e-01
   1.7881461e+02   2.1102711e-01
   1.7931549e+02   2.3306992e-01
   1.7981637e+02   1.3510036e-01
   1.8031725e+02   1.6975812e-01
   1.8081813e+02   1.2892464e-01
   1.8131901e+02   1.1876807e-01
   1.8181990e+02   1.3712796e-01
   1.8232078e+02   1.1749427e-01
   1.8282166e+02   8.6828461e-02
   1.8332254e+02   8.8009418e-02
   1.8382342e+02   9.1718139e-02
   1.8432430e+02   9.2220659e-02
   1.8482518e+02   5.0230587e-02
   1.8532606e+02   8.9215101e-02
   1.8582695e+02   9.6686962e-02
   1.8632783e+02   7.4777860e-02
   1.8682871e+02   6.4024755e-02
   1.8732959e+02   6.6215078e-02
   1.8783047e+02   7.4195566e-02
   1.8833135e+02   5.6455818e-02
   1.8883223e+02   6.8048369e-02
   1.8933311e+02   6.5055663e-02
   1.8983400e+02   5.2658790e-02
   1.9033488e+02   5.2720157e-02
   1.9083576e+02   3.2764659e-02
   1.9133664e+02   4.0517808e-02
   1.9183752e+02   4.6159584e-02
   1.9233840e+02   3.2937115e-02
   1.9283928e+02   2.5605722e-02
   1.9334016e+02   3.5868225e-02
   1.9384105e+02   2.0787176e-02
   1.9434193e+02   3.2421206e-02
   1.9484281e+02   4.7551226e-02
   1.9534369e+02   3.0556096e-02
   1.9584457e+02   3.9438410e-02
   1.9634545e+02   2.6250827e-02
   1.9684633e+02   3.6642704e-02
   1.9734721e+02   2.7475365e-02
   1.9784810e+02   3.8889707e-02
   1.9834898e+02   4.1157234e-02
   1.9884986e+02   4.3906735e-02
   1.9935074e+02   5.3468502e-02
   1.9985162e+02   3.1433734e-02
   2.0035250e+02   5.2912299e-02
   2.0085338e+02   4.7880313e-02
   2.0135426e+02   3.5437171e-02
   2.0185515e+02   4.0425325e-02
   2.0235603e+02   6.4682254e-02
   2.0285691e+02   5.9314961e-02
   2.0335779e+02   1.0403295e-01
   2.0385867e+02   1.0735963e-01
   2.0435955e+02   6.7552583e-02
   2.0486043e+02   1.2894402e-01
   2.0536131e+02   1.0141965e-01
   2.0586220e+02   1.0624006e-01
   2.0636308e+02   1.1766701e-01
   2.0686396e+02   1.2377517e-01
   2.0736484e+02   1.2337533e-01
   2.0786572e+02   1.2501187e-01
   2.0836660e+02   1.4309258e-01
   2.0886748e+02   1.3343441e-01
   2.0936836e+02   1.3700189e-01
   2.0986925e+02   1.6362955e-01
   2.1037013e+02   1.2187519e-01
   2.1087101e+02   1.4332075e-01
   2.1137189e+02   1.6241083e-01
   2.1187277e+02   1.7492947e-01
   2.1237365e+02   1.3794146e-01
   2.1287453e+02   1.8712190e-01
   2.1337541e+02   1.4480837e-01
   2.1387630e+02   1.4457341e-01
   2.1437718e+02   1.9936369e-01
   2.1487806e+02   2.1258890e-01
   2.1537894e+02   1.6469915e-01
   2.1587982e+02   1.3246547e-01
   2.1638070e+02   1.5224991e-01
   2.1688158e+02   1.3788700e-01
   2.1738246e+02   1.3396208e-01
   2.1788335e+02   1.0599075e-01
   2.1838423e+02   9.2090009e-02
   2.1888511e+02   9.0030014e-02
   2.1938599e+02   9.9047759e-02
   2.1988687e+02   9.8606212e-02
   2.2038775e+02   7.5779711e-02
   2.2088863e+02   7.2397596e-02
   2.2138952e+02   7.7130531e-02
   2.2189040e+02   6.2316882e-02
   2.2239128e+02   3.7703645e-02
   2.2289216e+02   5.1500266e-02
   2.2339304e+02   6.5060919e-02
   2.2389392e+02   4.4885111e-02
   2.2439480e+02   4.7724299e-02
   2.2489568e+02   2.6906638e-02
   2.2539657e+02   3.4799782e-02
   2.2589745e+02   3.4147492e-02
   2.2639833e+02   1.7309444e-02
   2.2689921e+02   1.2782306e-02
   2.2740009e+02   1.8704337e-02
   2.2790097e+02   1.7087345e-02
   2.2840185e+02   1.3093553e-02
   2.2890273e+02   1.8213429e-02
   2.2940362e+02   1.3643832e-02
   2.2990450e+02   4.0635709e-03
   2.3040538e+02   8.6478992e-03
   2.3090626e+02   1.2468863e-02
   2.3140714e+02   2.2464097e-02
   2.3190802e+02   2.0186940e-02
   2.3240890e+02   1.7373643e-02
   2.3290978e+02   9.5052919e-03
   2.3341067e+02   1.4044980e-02
   2.3391155e+02   8.3211656e-03
   2.3441243e+02   1.0961621e-02
   2.3491331e+02   1.9405610e-02
   2.3541419e+02   8.7993325e-03
   2.3591507e+02   8.7111599e-03
   2.3641595e+02   8.5888230e-03
   2.3691683e+02   2.6375592e-02
   2.3741772e+02   1.6890943e-02
   2.3791860e+02   7.9793079e-03
   2.3841948e+02   1.7033184e-02
   2.3892036e+02   1.5221636e-02
   2.3942124e+02   1.5403510e-02
   2.3992212e+02   1.8063904e-02
   2.4042300e+02   1.1273969e-02
   2.4092388e+02   6.2375201e-03
   2.4142477e+02   9.7298376e-03
   2.4192565e+02   8.6516663e-03
   2.4242653e+02   1.0400762e-02
   2.4292741e+02   9.1126807e-03
   2.4342829e+02   1.2693965e-02
   2.4392917e+02   1.2653240e-02
   2.4443005e+02   8.6774972e-03
   2.4493093e+02   5.9841760e-03
   2.4543182e+02   8.5898092e-03
   2.4593270e+02   3.2736080e-03
   2.4643358e+02   8.2427801e-03
   2.4693446e+02   4.1279545e-03
   2.4743534e+02   6.1994710e-03
   2.4793622e+02   7.7804618e-03
   2.4843710e+02   6.7788266e-03
   2.4893798e+02   1.0284988e-02
   2.4943887e+02   7.3467534e-03
   2.4993975e+02   1.2889989e-02
   2.5044063e+02   3.1205156e-03


==> figures/Data_profile_temp.txt <==
  -9.9860417e-01   5.9703865e-04
  -9.9660769e-01  -2.6328240e-03
  -9.9461121e-01   3.3092992e-03
  -9.9261473e-01  -1.2420747e-03
  -9.9061825e-01   2.1471532e-04
  -9.8862177e-01   1.4322109e-03
  -9.8662529e-01  -3.9188137e-04
  -9.8462881e-01  -3.8811858e-04
  -9.8263232e-01  -5.4853953e-04
  -9.8063584e-01  -1.5158340e-03
  -9.7863936e-01   2.0246741e-04
  -9.7664288e-01   1.0212678e-04
  -9.7464640e-01   1.8113135e-03
  -9.7264992e-01   3.7671402e-04
  -9.7065344e-01   5.8677686e-04
  -9.6865696e-01   2.4828152e-03
  -9.6666048e-01  -9.1677081e-04
  -9.6466399e-01   1.9153342e-03
  -9.6266751e-01   3.0529501e-03
  -9.6067103e-01   8.5055155e-04
  -9.5867455e-01  -6.5776517e-04
  -9.5667807e-01  -2.7175887e-04
  -9.5468159e-01   1.4869421e-04
  -9.5268511e-01   4.2325554e-04
  -9.5068863e-01   3.4031818e-04
  -9.4869214e-01  -1.7269361e-03
  -9.4669566e-01   1.5794299e-04
  -9.4469918e-01   1.3997179e-04
  -9.4270270e-01  -1.7912050e-03
  -9.4070622e-01   4.6712918e-04
  -9.3870974e-01   1.3889969e-03
  -9.3671326e-01   1.4841188e-03
  -9.3471678e-01   4.9910593e-04
  -9.3272030e-01  -8.4218579e-04
  -9.3072381e-01  -2.3473396e-04
  -9.2872733e-01   1.1201186e-03
  -9.2673085e-01   2.4652810e-03
  -9.2473437e-01   1.6616301e-03
  -9.2273789e-01  -2.6039548e-04
  -9.2074141e-01   4.1870790e-04
  -9.1874493e-01   2.6105005e-04
  -9.1674845e-01   2.4099394e-04
  -9.1475196e-01   1.6979200e-03
  -9.1275548e-01   1.7627361e-03
  -9.1075900e-01  -4.4482664e-04
  -9.0876252e-01  -6.1380717e-04
  -9.0676604e-01  -3.0675001e-03
  -9.0476956e-01  -2.2413112e-03
  -9.0277308e-01  -9.8667433e-05
  -9.0077660e-01   9.6330845e-04
  -8.9878012e-01   5.0923311e-05
  -8.9678363e-01   2.5228909e-04
  -8.9478715e-01  -2.3393772e-03
  -8.9279067e-01  -1.7796720e-03
  -8.9079419e-01   7.8295287e-04
  -8.8879771e-01   1.6211068e-03
  -8.8680123e-01   2.2943080e-03
  -8.8480475e-01   8.5477696e-04
  -8.8280827e-01  -2.7127648e-03
  -8.8081178e-01  -7.0405745e-05
  -8.7881530e-01   1.8261915e-03
  -8.7681882e-01  -1.8480356e-03
  -8.7482234e-01  -4.1498130e-03
  -8.7282586e-01  -1.5523903e-03
  -8.7082938e-01   1.9914217e-03
  -8.6883290e-01  -1.2499434e-04
  -8.6683642e-01   1.1516838e-03
  -8.6483994e-01   1.7638206e-03
  -8.6284345e-01  -9.3695114e-04
  -8.6084697e-01   1.5036055e-03
  -8.5885049e-01   2.2934147e-03
  -8.5685401e-01   1.0639495e-04
  -8.5485753e-01  -1.7709831e-03
  -8.5286105e-01  -7.9463203e-04
  -8.5086457e-01  -2.2869583e-04
  -8.4886809e-01  -1.6370061e-03
  -8.4687160e-01  -8.2442211e-04
  -8.4487512e-01  -6.9110333e-04
  -8.4287864e-01  -1.7235773e-03
  -8.4088216e-01  -4.3728004e-04
  -8.3888568e-01   1.8773958e-03
  -8.3688920e-01   1.4147837e-03
  -8.3489272e-01   3.3056974e-04
  -8.3289624e-01   9.3564023e-04
  -8.3089976e-01   7.1698292e-04
  -8.2890327e-01   1.3701560e-04
  -8.2690679e-01   1.1807228e-03
  -8.2491031e-01  -2.5366505e-04
  -8.2291383e-01  -1.1791231e-03
  -8.2091735e-01   2.4020826e-05
  -8.1892087e-01   3.4407661e-05
  -8.1692439e-01  -1.1829672e-03
  -8.1492791e-01  -1.3932242e-04
  -8.1293142e-01   8.4135314e-04
  -8.1093494e-01   2.4738078e-04
  -8.0893846e-01   3.3984002e-04
  -8.0694198e-01   5.0218281e-04
  -8.0494550e-01  -1.6105713e-03
  -8.0294902e-01  -2.0710295e-03
  -8.0095254e-01   8.7237189e-04
  -7.9895606e-01  -2.8817861e-04
  -7.9695958e-01  -7.7904660e-04
  -7.9496309e-01   1.1888845e-03
  -7.9296661e-01   1.4392553e-03
  -7.9097013e-01  -1.6716862e-04
  -7.8897365e-01  -1.6959503e-03
  -7.8697717e-01  -2.0020691e-03
  -7.8498069e-01  -6.1716319e-04
  -7.8298421e-01   7.0192401e-04
  -7.8098773e-01   1.3399074e-03
  -7.7899124e-01  -8.2447878e-04
  -7.7699476e-01  -8.9193541e-04
  -7.7499828e-01   2.2079252e-03
  -7.7300180e-01   3.4379474e-03
  -7.7100532e-01  -1.0253165e-03
  -7.6900884e-01   6.4106807e-04
  -7.6701236e-01   6.5337241e-04
  -7.6501588e-01  -7.2578194e-04
  -7.6301940e-01  -4.8648182e-04
  -7.6102291e-01  -7.0710722e-04
  -7.5902643e-01   1.5260821e-03
  -7.5702995e-01  -4.6942103e-04
  -7.5503347e-01   1.0945988e-03
  -7.5303699e-01   2.6484658e-03
  -7.5104051e-01  -1.7139774e-04
  -7.4904403e-01  -8.0643090e-05
  -7.4704755e-01  -1.2333521e-04
  -7.4505106e-01  -1.8725969e-04
  -7.4305458e-01   2.1816050e-03
  -7.4105810e-01   6.5624806e-04
  -7.3906162e-01  -2.0626495e-03
  -7.3706514e-01  -1.6574296e-03
  -7.3506866e-01   4.4135353e-04
  -7.3307218e-01   1.3276827e-04
  -7.3107570e-01  -2.2853194e-03
  -7.2907922e-01   7.6943160e-04
  -7.2708273e-01  -9.8093204e-04
  -7.2508625e-01  -5.3102029e-04
  -7.2308977e-01  -1.0240017e-03
  -7.2109329e-01  -8.5474646e-04
  -7.1909681e-01   1.9071900e-03
  -7.1710033e-01   4.9069281e-04
  -7.1510385e-01  -1.0515218e-03
  -7.1310737e-01   3.4084471e-04
  -7.1111088e-01  -2.0934292e-03
  -7.0911440e-01  -1.1902120e-03
  -7.0711792e-01   1.9261493e-03
  -7.0512144e-01   1.5734288e-03
  -7.0312496e-01   2.3680735e-04
  -7.0112848e-01   7.9905835e-04
  -6.9913200e-01  -2.6440648e-03
  -6.9713552e-01   2.5722738e-03
  -6.9513904e-01   1.7010835e-03
  -6.9314255e-01  -3.3132824e-04
  -6.9114607e-01   4.3127640e-04
  -6.8914959e-01   2.1332902e-03
  -6.8715311e-01  -7.1381236e-04
  -6.8515663e-01  -1.2662292e-03
  -6.8316015e-01   8.0986900e-05
  -6.8116367e-01  -6.8919370e-04
  -6.7916719e-01  -2.3938908e-03
  -6.7717070e-01  -1.1095229e-03
  -6.7517422e-01   7.5457480e-04
  -6.7317774e-01   1.5608175e-05
  -6.7118126e-01  -1.1858797e-03
  -6.6918478e-01   1.8089964e-03
  -6.6718830e-01   1.2206057e-03
  -6.6519182e-01  -3.7738705e-04
  -6.6319534e-01   9.6018801e-04
  -6.6119886e-01   3.1463408e-04
  -6.5920237e-01  -1.7915948e-05
  -6.5720589e-01   2.0895014e-03
  -6.5520941e-01  -8.1017930e-04
  -6.5321293e-01  -2.6555241e-03
  -6.5121645e-01   3.5118237e-04
  -6.4921997e-01   2.5176734e-03
  -6.4722349e-01  -6.4825021e-04
  -6.4522701e-01   5.9737204e-04
  -6.4323052e-01   1.1396035e-03
  -6.4123404e-01  -2.5440430e-03
  -6.3923756e-01  -1.8313152e-03
  -6.3724108e-01   3.3222259e-04
  -6.3524460e-01   3.0638200e-03
  -6.3324812e-01  -1.1272248e-04
  -6.3125164e-01  -2.0134828e-03
  -6.2925516e-01   4.5191069e-04
  -6.2725868e-01  -1.3695575e-03
  -6.2526219e-01   2.6009495e-04
  -6.2326571e-01   2.2173133e-03
  -6.2126923e-01   1.8371940e-03
  -6.1927275e-01  -1.5039942e-04
  -6.1727627e-01   1.9783181e-03
  -6.1527979e-01  -2.2398520e-04
  -6.1328331e-01  -2.8972401e-03
  -6.1128683e-01  -3.3696228e-04
  -6.0929034e-01  -1.3198075e-03
  -6.0729386e-01  -1.1694608e-03
  -6.0529738e-01   1.5847165e-03
  -6.0330090e-01   9.3850594e-04
  -6.0130442e-01   2.3556046e-04
  -5.9930794e-01  -4.5007322e-04
  -5.9731146e-01   2.8432220e-04
  -5.9531498e-01   1.2870290e-04
  -5.9331850e-01  -2.3232875e-03
  -5.9132201e-01   7.5979977e-05
  -5.8932553e-01   1.2883367e-03
  -5.8732905e-01   8.4595440e-04
  -5.8533257e-01  -1.5078814e-03
  -5.8333609e-01   1.2396007e-03
  -5.8133961e-01  -5.5195865e-04
  -5.7934313e-01   3.0106030e-04
  -5.7734665e-01   9.8285051e-04
  -5.7535016e-01  -6.4733428e-05
  -5.7335368e-01   2.0564774e-04
  -5.7135720e-01   6.1068173e-04
  -5.6936072e-01   6.2383468e-04
  -5.6736424e-01   4.0850339e-04
  -5.6536776e-01  -6.9149443e-04
  -5.6337128e-01  -9.2134822e-04
  -5.6137480e-01   1.8207910e-03
  -5.5937831e-01   1.3923223e-03
  -5.5738183e-01  -1.9211822e-03
  -5.5538535e-01  -3.4677676e-04
  -5.5338887e-01  -1.9629095e-03
  -5.5139239e-01  -4.0247959e-04
  -5.4939591e-01   1.8502510e-03
  -5.4739943e-01   1.1222853e-03
  -5.4540295e-01   2.0460461e-03
  -5.4340647e-01  -1.0293774e-03
  -5.4140998e-01  -1.4406789e-03
  -5.3941350e-01  -2.7660022e-03
  -5.3741702e-01   9.8062086e-04
  -5.3542054e-01   1.3287296e-03
  -5.3342406e-01   2.0215718e-03
  -5.3142758e-01   4.4247654e-04
  -5.2943110e-01  -2.7281643e-06
  -5.2743462e-01  -6.1886239e-04
  -5.2543813e-01   4.0531487e-04
  -5.2344165e-01   3.0133733e-03
  -5.2144517e-01   1.1345511e-03
  -5.1944869e-01   1.8221719e-03
  -5.1745221e-01   1.1439038e-04
  -5.1545573e-01   2.3075845e-04
  -5.1345925e-01   8.9907478e-04
  -5.1146277e-01  -8.4608569e-04
  -5.0946629e-01  -5.8149117e-05
  -5.0746980e-01   6.2069485e-04
  -5.0547332e-01  -1.2326869e-03
  -5.0347684e-01  -1.2657632e-03
  -5.0148036e-01  -3.0406059e-04
  -4.9948388e-01   1.4042779e-03
  -4.9748740e-01   1.2515549e-03
  -4.9549092e-01  -1.2685667e-03
  -4.9349444e-01   1.4185123e-03
  -4.9149795e-01  -3.3151631e-04
  -4.8950147e-01  -1.3437056e-03
  -4.8750499e-01  -1.2850819e-03
  -4.8550851e-01   5.5924134e-04
  -4.8351203e-01  -8.7621890e-04
  -4.8151555e-01   7.5056787e-04
  -4.7951907e-01   6.2771708e-04
  -4.7752259e-01  -2.2706835e-04
  -4.7552611e-01   9.6740591e-04
  -4.7352962e-01  -4.5953323e-04
  -4.7153314e-01   2.0060329e-03
  -4.6953666e-01   1.1702409e-03
  -4.6754018e-01   6.3641399e-04
  -4.6554370e-01   1.0868911e-03
  -4.6354722e-01  -1.1781567e-04
  -4.6155074e-01  -1.6563684e-03
  -4.5955426e-01   4.6403072e-04
  -4.5755777e-01  -2.3322946e-03
  -4.5556129e-01   6.0351699e-04
  -4.5356481e-01   2.2795975e-03
  -4.5156833e-01  -1.0966243e-03
  -4.4957185e-01   1.2981880e-03
  -4.4757537e-01   2.0908195e-03
  -4.4557889e-01  -4.2921424e-03
  -4.4358241e-01   1.5353842e-03
  -4.4158593e-01  -2.9670381e-04
  -4.3958944e-01  -1.3678610e-03
  -4.3759296e-01   1.1404779e-04
  -4.3559648e-01   1.5573441e-03
  -4.3360000e-01  -3.0400918e-03
  -4.3160352e-01  -3.8728547e-04
  -4.2960704e-01   3.0846569e-03
  -4.2761056e-01   1.0621789e-04
  -4.2561408e-01   2.7736438e-03
  -4.2361759e-01  -1.1397602e-03
  -4.2162111e-01  -6.2173059e-04
  -4.1962463e-01  -2.9782748e-04
  -4.1762815e-01  -6.0406222e-04
  -4.1563167e-01   2.0880575e-03
  -4.1363519e-01   2.4419258e-03
  -4.1163871e-01  -1.2053957e-03
  -4.0964223e-01   3.4965070e-04
  -4.0764575e-01   4.1886425e-06
  -4.0564926e-01  -3.8176355e-04
  -4.0365278e-01   3.0331190e-04
  -4.0165630e-01   3.0157955e-03
  -3.9965982e-01  -1.8856351e-03
  -3.9766334e-01   2.1058908e-03
  -3.9566686e-01  -1.6592096e-03
  -3.9367038e-01  -1.4113700e-03
  -3.9167390e-01  -7.5562529e-04
  -3.8967741e-01   1.5486776e-03
  -3.8768093e-01  -1.3568261e-03
  -3.8568445e-01  -1.8451759e-03
  -3.8368797e-01  -1.2113492e-03
  -3.8169149e-01   3.6641342e-04
  -3.7969501e-01   5.7902484e-04
  -3.7769853e-01  -3.7873872e-04
  -3.7570205e-01   5.3528787e-05
  -3.7370557e-01  -1.4193903e-03
  -3.7170908e-01  -3.0032879e-04
  -3.6971260e-01   6.5125095e-04
  -3.6771612e-01   2.0683415e-03
  -3.6571964e-01   2.5514049e-03
  -3.6372316e-01   1.2601630e-03
  -3.6172668e-01  -1.9499203e-03
  -3.5973020e-01  -8.8538123e-04
  -3.5773372e-01  -9.3857965e-04
  -3.5573723e-01   6.3850262e-04
  -3.5374075e-01  -6.6495397e-04
  -3.5174427e-01   1.3756544e-04
  -3.4974779e-01   2.3814451e-03
  -3.4775131e-01  -2.3305160e-03
  -3.4575483e-01   8.6323776e-04
  -3.4375835e-01  -4.4746174e-03
  -3.4176187e-01  -6.6651339e-04
  -3.3976539e-01  -3.6103617e-04
  -3.3776890e-01  -5.0157452e-04
  -3.3577242e-01  -1.2878295e-03
  -3.3377594e-01   8.7533080e-04
  -3.3177946e-01   1.2318368e-03
  -3.2978298e-01  -9.1971924e-04
  -3.2778650e-01  -1.2710237e-03
  -3.2579002e-01  -3.8378059e-04
  -3.2379354e-01  -8.7586699e-04
  -3.2179705e-01   4.3483653e-04
  -3.1980057e-01   1.0539012e-03
  -3.1780409e-01  -3.5007884e-03
  -3.1580761e-01  -1.8078905e-03
  -3.1381113e-01  -3.5276856e-04
  -3.1181465e-01  -3.3182842e-03
  -3.0981817e-01  -3.7525286e-04
  -3.0782169e-01   2.2263754e-04
  -3.0582521e-01  -9.0405627e-04
  -3.0382872e-01   1.4369237e-03
  -3.0183224e-01   9.5288500e-04
  -2.9983576e-01  -8.8557931e-04
  -2.9783928e-01   6.1092639e-04
  -2.9584280e-01  -8.4003466e-04
  -2.9384632e-01  -1.4219412e-03
  -2.9184984e-01  -4.3984464e-06
  -2.8985336e-01   1.0641446e-03
  -2.8785687e-01  -2.7462994e-03
  -2.8586039e-01  -9.8950001e-04
  -2.8386391e-01   2.0111029e-03
  -2.8186743e-01   1.1560898e-03
  -2.7987095e-01   1.1801303e-03
  -2.7787447e-01  -4.1140911e-04
  -2.7587799e-01   1.5609243e-03
  -2.7388151e-01  -1.1574409e-03
  -2.7188503e-01  -8.5633957e-04
  -2.6988854e-01  -9.1236995e-04
  -2.6789206e-01   2.0355001e-04
  -2.6589558e-01  -1.8299772e-03
  -2.6389910e-01   1.0775331e-04
  -2.6190262e-01  -3.1054641e-03
  -2.5990614e-01  -2.7529879e-03
  -2.5790966e-01  -1.3903941e-04
  -2.5591318e-01   9.1518343e-05
  -2.5391669e-01  -8.8407453e-04
  -2.5192021e-01   5.6362698e-04
  -2.4992373e-01  -1.2609058e-03
  -2.4792725e-01  -2.5972743e-03
  -2.4593077e-01   1.5431393e-03
  -2.4393429e-01  -3.2357003e-04
  -2.4193781e-01   1.6161839e-03
  -2.3994133e-01  -1.7599224e-03
  -2.3794485e-01   9.6455509e-04
  -2.3594836e-01  -1.9632780e-03
  -2.3395188e-01  -4.1477735e-04
  -2.3195540e-01   7.3147013e-04
  -2.2995892e-01  -1.3158141e-03
  -2.2796244e-01   5.5572944e-04
  -2.2596596e-01   2.4537362e-03
  -2.2396948e-01   2.2929963e-03
  -2.2197300e-01  -2.3413387e-03
  -2.1997651e-01  -9.9592046e-04
  -2.1798003e-01   6.9165858e-04
  -2.1598355e-01  -3.8478827e-04
  -2.1398707e-01   1.0309834e-03
  -2.1199059e-01  -2.5683171e-04
  -2.0999411e-01   1.1123344e-04
  -2.0799763e-01  -3.8933224e-04
  -2.0600115e-01   7.3840616e-04
  -2.0400467e-01  -3.1416515e-03
  -2.0200818e-01  -2.2418676e-04
  -2.0001170e-01  -1.8822347e-03
  -1.9801522e-01   6.9800169e-04
  -1.9601874e-01   9.4136155e-04
  -1.9402226e-01  -1.8341072e-03
  -1.9202578e-01  -2.7845677e-03
  -1.9002930e-01  -1.0871124e-03
  -1.8803282e-01  -2.7806893e-04
  -1.8603633e-01   2.4746823e-03
  -1.8403985e-01   1.4789142e-03
  -1.8204337e-01   1.7953295e-04
  -1.8004689e-01  -7.1175957e-04
  -1.7805041e-01  -1.4556330e-03
  -1.7605393e-01  -3.2566056e-03
  -1.7405745e-01  -2.2719832e-03
  -1.7206097e-01   5.0890552e-04
  -1.7006449e-01  -1.0278839e-05
  -1.6806800e-01   3.8231585e-03
  -1.6607152e-01  -3.0059136e-04
  -1.6407504e-01  -1.8696153e-03
  -1.6207856e-01  -1.1196031e-03
  -1.6008208e-01   4.1413527e-04
  -1.5808560e-01   5.0531552e-04
  -1.5608912e-01   1.5962443e-03
  -1.5409264e-01  -1.2650326e-03
  -1.5209615e-01  -1.9552834e-03
  -1.5009967e-01  -3.7379489e-04
  -1.4810319e-01   1.1137684e-03
  -1.4610671e-01  -4.0491000e-04
  -1.4411023e-01  -1.5194642e-03
  -1.4211375e-01   1.2636945e-03
  -1.4011727e-01   1.3882753e-03
  -1.3812079e-01  -8.0998678e-05
  -1.3612431e-01  -9.1945189e-04
  -1.3412782e-01   5.6436466e-04
  -1.3213134e-01  -8.8886186e-04
  -1.3013486e-01  -1.5324993e-03
  -1.2813838e-01   1.5423236e-03
  -1.2614190e-01   1.3087039e-03
  -1.2414542e-01  -5.3308518e-04
  -1.2214894e-01  -7.8355215e-04
  -1.2015246e-01   1.9566430e-03
  -1.1815597e-01  -5.2753929e-04
  -1.1615949e-01  -3.7293784e-03
  -1.1416301e-01  -2.6023375e-03
  -1.1216653e-01  -2.2903770e-03
  -1.1017005e-01  -5.4533123e-03
  -1.0817357e-01  -3.9901665e-04
  -1.0617709e-01  -3.7402108e-03
  -1.0418061e-01  -3.1802071e-03
  -1.0218412e-01  -2.3119275e-03
  -1.0018764e-01  -1.6037268e-03
  -9.8191163e-02  -5.0555881e-03
  -9.6194681e-02  -1.4395719e-03
  -9.4198200e-02   9.5471003e-04
  -9.2201719e-02  -2.0703497e-03
  -9.0205238e-02  -6.9834673e-04
  -8.8208757e-02  -4.1150011e-04
  -8.6212276e-02  -5.3304283e-03
  -8.4215794e-02  -3.4387650e-03
  -8.2219313e-02   5.4347858e-04
  -8.0222832e-02   3.6343573e-04
  -7.8226351e-02  -3.3252529e-03
  -7.6229870e-02   1.3605024e-03
  -7.4233388e-02  -9.9090273e-04
  -7.2236907e-02   1.0622382e-03
  -7.0240426e-02   3.0121333e-03
  -6.8243945e-02   2.8788097e-03
  -6.6247464e-02  -1.4841754e-03
  -6.4250983e-02   4.9613164e-03
  -6.2254501e-02   5.7547430e-03
  -6.0258020e-02   2.7583127e-03
  -5.8261539e-02   3.1647017e-03
  -5.6265058e-02   4.7011273e-03
  -5.4268577e-02   5.1715506e-03
  -5.2272096e-02   2.0041093e-03
  -5.0275614e-02   1.2217755e-02
  -4.8279133e-02   1.4748531e-02
  -4.6282652e-02   8.4184267e-03
  -4.4286171e-02   1.4606358e-02
  -4.2289690e-02   1.9737686e-02
  -4.0293208e-02   1.0313495e-02
  -3.8296727e-02   2.1542636e-02
  -3.6300246e-02   2.9405336e-02
  -3.4303765e-02   3.7901235e-02
  -3.2307284e-02   3.1053219e-02
  -3.0310803e-02   8.2119464e-02
  -2.8314321e-02   8.5322456e-02
  -2.6317840e-02   9.6336672e-02
  -2.4321359e-02   1.8523628e-01
  -2.2324878e-02   1.7555996e-01
  -2.0328397e-02   2.8950393e-01
  -1.8331915e-02   4.4560854e-01
  -1.6335434e-02   5.5329833e-01
  -1.4338953e-02   6.6638694e-01
  -1.2342472e-02   6.6267747e-01
  -1.0345991e-02   5.4253376e-01
  -8.3495096e-03   5.8143158e-01
  -6.3530284e-03   7.3168676e-01
  -4.3565472e-03   5.5554650e-01
  -2.3600660e-03   4.3723710e-01
  -3.6358486e-04   4.0095230e-01
   1.6328963e-03   8.2487126e-02
   3.6293775e-03   3.1639364e-02
   5.6258587e-03  -2.5885283e-01
   7.6223399e-03  -4.4001313e-01
   9.6188210e-03  -4.4879020e-01
   1.1615302e-02  -4.5789911e-01
   1.3611783e-02  -4.6581952e-01
   1.5608265e-02  -5.1303415e-01
   1.7604746e-02  -4.3642204e-01
   1.9601227e-02  -4.4594870e-01
   2.1597708e-02  -4.0911751e-01
   2.3594189e-02  -3.8091030e-01
   2.5590670e-02  -3.4212438e-01
   2.7587152e-02  -2.7254307e-01
   2.9583633e-02  -2.2739637e-01
   3.1580114e-02  -1.7240912e-01
   3.3576595e-02  -1.7281725e-01
   3.5573076e-02  -1.4182460e-01
   3.7569558e-02  -9.5965098e-02
   3.9566039e-02  -6.3507684e-02
   4.1562520e-02  -5.4505331e-02
   4.3559001e-02  -4.5930297e-02
   4.5555482e-02  -2.2803578e-02
   4.7551963e-02  -2.1642898e-02
   4.9548445e-02  -1.3268577e-02
   5.1544926e-02  -1.5580666e-02
   5.3541407e-02  -1.3843032e-02
   5.5537888e-02  -6.9800757e-03
   5.7534369e-02  -1.6939210e-03
   5.9530851e-02  -3.1101707e-04
   6.1527332e-02  -2.3830551e-03
   6.3523813e-02   4.6389486e-04
   6.5520294e-02   2.0599451e-03
   6.7516775e-02   4.2556600e-03
   6.9513256e-02   4.7899168e-03
   7.1509738e-02   3.5146333e-03
   7.3506219e-02   2.3117984e-03
   7.5502700e-02   2.9676186e-03
   7.7499181e-02   4.7904914e-03
   7.9495662e-02  -2.7427575e-04
   8.1492143e-02   1.5940086e-03
   8.3488625e-02   3.7300530e-03
   8.5485106e-02   1.5877336e-03
   8.7481587e-02   2.3326386e-03
   8.9478068e-02   1.8781859e-03
   9.1474549e-02  -1.5298470e-03
   9.3471031e-02  -4.2861460e-03
   9.5467512e-02  -3.5358618e-03
   9.7463993e-02  -7.2899164e-03
   9.9460474e-02  -1.3889320e-02
   1.0145696e-01  -1.2266242e-02
   1.0345344e-01  -9.6530788e-03
   1.0544992e-01  -1.2163487e-02
   1.0744640e-01  -2.2216469e-02
   1.0944288e-01  -1.7501777e-02
   1.1143936e-01  -1.5108446e-02
   1.1343584e-01  -1.8788063e-02
   1.1543232e-01  -1.0700478e-02
   1.1742880e-01  -1.0980634e-02
   1.1942529e-01  -1.0581757e-02
   1.2142177e-01  -8.0784587e-03
   1.2341825e-01  -7.1938938e-03
   1.2541473e-01  -5.4174027e-03
   1.2741121e-01  -6.3939919e-03
   1.2940769e-01  -4.9381835e-03
   1.3140417e-01  -9.0600206e-03
   1.3340065e-01  -1.0573334e-02
   1.3539714e-01  -7.3317487e-03
   1.3739362e-01  -6.7695337e-03
   1.3939010e-01  -7.9136461e-03
   1.4138658e-01  -6.2212513e-03
   1.4338306e-01  -3.8188422e-03
   1.4537954e-01  -4.6761078e-03
   1.4737602e-01  -4.2906812e-03
   1.4937250e-01  -6.1738444e-03
   1.5136898e-01  -4.4780240e-03
   1.5336547e-01  -3.3696400e-03
   1.5536195e-01  -3.9129536e-03
   1.5735843e-01  -5.1496525e-03
   1.5935491e-01  -2.5534492e-03
   1.6135139e-01  -1.4291226e-03
   1.6334787e-01  -5.2361715e-03
   1.6534435e-01  -4.2148387e-03
   1.6734083e-01  -1.7190710e-03
   1.6933732e-01  -4.6485445e-03
   1.7133380e-01  -3.8835069e-03
   1.7333028e-01  -5.9926701e-04
   1.7532676e-01  -1.6432951e-03
   1.7732324e-01  -4.9870342e-03
   1.7931972e-01  -3.8335318e-03
   1.8131620e-01  -3.9345653e-04
   1.8331268e-01  -8.2005219e-04
   1.8530916e-01  -8.2462636e-05
   1.8730565e-01  -1.1519780e-03
   1.8930213e-01  -1.2202693e-03
   1.9129861e-01  -3.9585361e-03
   1.9329509e-01  -7.1522415e-03
   1.9529157e-01  -4.2933102e-03
   1.9728805e-01  -1.8874248e-03
   1.9928453e-01  -6.2285983e-04
   2.0128101e-01  -2.7123076e-03
   2.0327750e-01  -3.8800499e-03
   2.0527398e-01  -4.4653702e-03
   2.0727046e-01  -5.1354395e-03
   2.0926694e-01  -2.5931549e-03
   2.1126342e-01  -4.0045540e-03
   2.1325990e-01  -4.9537654e-03
   2.1525638e-01  -4.3746396e-03
   2.1725286e-01  -4.7585174e-03
   2.1924934e-01  -3.7177173e-03
   2.2124583e-01  -3.3382981e-03
   2.2324231e-01  -9.1013816e-04
   2.2523879e-01   5.4817720e-05
   2.2723527e-01  -3.3581159e-03
   2.2923175e-01  -1.1875750e-03
   2.3122823e-01   1.6023492e-03
   2.3322471e-01   9.4858517e-04
   2.3522119e-01  -2.0735198e-04
   2.3721768e-01   7.8390717e-08
   2.3921416e-01   1.8157243e-03
   2.4121064e-01   8.5246892e-04
   2.4320712e-01   2.2338804e-04
   2.4520360e-01   3.4633179e-04
   2.4720008e-01  -1.1206852e-03
   2.4919656e-01  -8.8673246e-04
   2.5119304e-01   5.7656053e-04
   2.5318952e-01  -1.3787900e-03
   2.5518601e-01  -2.4646189e-03
   2.5718249e-01  -1.0546578e-03
   2.5917897e-01  -1.6190682e-03
   2.6117545e-01  -3.3263606e-03
   2.6317193e-01  -2.6449096e-03
   2.6516841e-01  -2.2685218e-03
   2.6716489e-01  -5.2637306e-03
   2.6916137e-01  -4.0873152e-03
   2.7115786e-01  -2.9480849e-03
   2.7315434e-01  -2.7900282e-03
   2.7515082e-01  -1.6270733e-03
   2.7714730e-01  -1.4824346e-05
   2.7914378e-01   1.4940845e-04
   2.8114026e-01   2.0688767e-05
   2.8313674e-01   1.9282471e-03
   2.8513322e-01   1.2196853e-03
   2.8712970e-01  -2.3963835e-03
   2.8912619e-01   2.4250189e-03
   2.9112267e-01   2.8774413e-03
   2.9311915e-01  -1.8533520e-04
   2.9511563e-01   8.2469575e-04
   2.9711211e-01   1.4685645e-03
   2.9910859e-01   6.3940724e-04
   3.0110507e-01  -1.6152662e-03
   3.0310155e-01  -5.4026992e-04
   3.0509804e-01   2.1758193e-03
   3.0709452e-01   1.0012508e-03
   3.0909100e-01   6.4588073e-04
   3.1108748e-01   1.1701258e-03
   3.1308396e-01  -8.9416200e-04
   3.1508044e-01   9.5464837e-04
   3.1707692e-01   2.8221957e-04
   3.1907340e-01  -3.6676884e-03
   3.2106988e-01  -2.0627845e-03
   3.2306637e-01  -3.4639192e-04
   3.2506285e-01   5.1238866e-04
   3.2705933e-01   3.1584098e-04
   3.2905581e-01  -3.0844850e-05
   3.3105229e-01  -4.0252573e-04
   3.3304877e-01   1.6158864e-03
   3.3504525e-01   9.4020650e-04
   3.3704173e-01  -7.1133457e-04
   3.3903822e-01   8.3387430e-04
   3.4103470e-01   1.4936107e-03
   3.4303118e-01   1.2001419e-03
   3.4502766e-01   3.6405669e-03
   3.4702414e-01   2.0303646e-03
   3.4902062e-01   1.1379236e-03
   3.5101710e-01   4.8872814e-03
   3.5301358e-01   5.6172101e-03
   3.5501006e-01   1.5799755e-03
   3.5700655e-01   1.0339388e-03
   3.5900303e-01   1.7684884e-03
   3.6099951e-01  -7.3216967e-05
   3.6299599e-01   2.5553363e-03
   3.6499247e-01   5.0831403e-03
   3.6698895e-01   5.0508602e-03
   3.6898543e-01   2.5134980e-03
   3.7098191e-01   2.5075544e-03
   3.7297840e-01   3.7614500e-04
   3.7497488e-01  -1.2306621e-03
   3.7697136e-01   2.2992022e-03
   3.7896784e-01   3.7676261e-03
   3.8096432e-01   1.8977160e-03
   3.8296080e-01  -4.1857095e-04
   3.8495728e-01  -2.0230975e-03
   3.8695376e-01  -1.2015522e-03
   3.8895025e-01   1.2171390e-03
   3.9094673e-01   3.8464880e-03
   3.9294321e-01   9.7870152e-04
   3.9493969e-01  -2.0972111e-04
   3.9693617e-01   4.7138916e-04
   3.9893265e-01   1.2372086e-03
   4.0092913e-01   1.6688157e-04
   4.0292561e-01   2.6716895e-04
   4.0492209e-01  -1.4902092e-04
   4.0691858e-01   1.0951592e-03
   4.0891506e-01  -3.7266206e-04
   4.1091154e-01  -2.0032749e-03
   4.1290802e-01  -2.1900568e-03
   4.1490450e-01  -1.9035119e-03
   4.1690098e-01  -1.5846693e-03
   4.1889746e-01   6.6602215e-04
   4.2089394e-01  -6.2689061e-04
   4.2289043e-01  -2.7427402e-03
   4.2488691e-01  -1.8076471e-03
   4.2688339e-01  -1.2236304e-03
   4.2887987e-01  -4.0827861e-03
   4.3087635e-01  -4.3734792e-03
   4.3287283e-01  -2.3731024e-03
   4.3486931e-01  -2.4400180e-03
   4.3686579e-01  -2.0557114e-03
   4.3886227e-01  -6.8117551e-04
   4.4085876e-01  -7.7649912e-04
   4.4285524e-01  -1.7640245e-03
   4.4485172e-01   1.9951854e-04
   4.4684820e-01   9.1098661e-04
   4.4884468e-01  -1.8622730e-03
   4.5084116e-01  -2.7138125e-03
   4.5283764e-01   7.0936892e-04
   4.5483412e-01   1.2862443e-03
   4.5683061e-01  -3.4686333e-04
   4.5882709e-01  -2.0106223e-03
   4.6082357e-01   1.5514785e-03
   4.6282005e-01   1.6060680e-06
   4.6481653e-01   4.1240962e-04
   4.6681301e-01  -4.2989058e-04
   4.6880949e-01   8.7751474e-04
   4.7080597e-01  -2.2419224e-04
   4.7280245e-01   1.0839502e-03
   4.7479894e-01  -3.2841533e-05
   4.7679542e-01   2.4665909e-04
   4.7879190e-01  -2.1299468e-04
   4.8078838e-01  -1.6175455e-03
   4.8278486e-01  -1.8385832e-03
   4.8478134e-01  -1.0485383e-03
   4.8677782e-01   1.0473074e-03
   4.8877430e-01   1.2912506e-03
   4.9077079e-01  -5.0745461e-04
   4.9276727e-01  -7.0216313e-04
   4.9476375e-01   5.9623995e-04
   4.9676023e-01   4.5060551e-03
   4.9875671e-01   1.7027697e-03
   5.0075319e-01   1.6020190e-03
   5.0274967e-01   1.6283385e-03
   5.0474615e-01   2.2275356e-03
   5.0674263e-01   3.2228378e-03
   5.0873912e-01   4.0652724e-03
   5.1073560e-01   2.1864046e-03
   5.1273208e-01  -1.0277163e-03
   5.1472856e-01   1.2130567e-03
   5.1672504e-01   2.7716948e-03
   5.1872152e-01   2.8881421e-03
   5.2071800e-01   1.1384756e-03
   5.2271448e-01   1.2098424e-03
   5.2471097e-01   3.2265818e-03
   5.2670745e-01   2.3065780e-03
   5.2870393e-01   2.6399047e-04
   5.3070041e-01  -5.3136841e-04
   5.3269689e-01   2.0546949e-03
   5.3469337e-01  -4.2429540e-04
   5.3668985e-01   1.5970024e-03
   5.3868633e-01   2.3495820e-03
   5.4068281e-01   2.8327696e-03
   5.4267930e-01   1.5625527e-03
   5.4467578e-01   1.9116619e-03
   5.4667226e-01  -6.5666845e-05
   5.4866874e-01  -2.0901380e-03
   5.5066522e-01  -7.1625064e-04
   5.5266170e-01   3.7738693e-03
   5.5465818e-01   3.0052084e-03
   5.5665466e-01   2.3999669e-03
   5.5865115e-01   3.9520638e-03
   5.6064763e-01   8.4472019e-04
   5.6264411e-01  -5.8728903e-04
   5.6464059e-01   2.3933232e-03
   5.6663707e-01   2.5701153e-03
   5.6863355e-01   2.2932136e-03
   5.7063003e-01   1.4804609e-03
   5.7262651e-01   1.5721798e-03
   5.7462299e-01   3.8995208e-04
   5.7661948e-01  -1.2016951e-03
   5.7861596e-01   2.1291473e-03
   5.8061244e-01   1.2124364e-03
   5.8260892e-01  -2.8339583e-03
   5.8460540e-01  -2.0916728e-03
   5.8660188e-01  -1.3210834e-04
   5.8859836e-01  -3.2545981e-03
   5.9059484e-01  -2.5280984e-03
   5.9259133e-01  -1.9145536e-03
   5.9458781e-01  -2.1241049e-03
   5.9658429e-01  -3.9626376e-04
   5.9858077e-01  -1.3644273e-03
   6.0057725e-01   6.0292499e-04
   6.0257373e-01  -1.8171680e-03
   6.0457021e-01  -3.2982081e-03
   6.0656669e-01  -1.8803719e-03
   6.0856317e-01   3.3968682e-04
   6.1055966e-01  -3.1074494e-03
   6.1255614e-01  -1.9784694e-03
   6.1455262e-01   5.3447092e-04
   6.1654910e-01  -3.7316902e-03
   6.1854558e-01  -1.5324007e-03
   6.2054206e-01  -1.1919563e-03
   6.2253854e-01  -3.8816134e-03
   6.2453502e-01  -1.1725487e-03
   6.2653151e-01  -4.8275189e-03
   6.2852799e-01  -2.6686748e-03
   6.3052447e-01  -3.3076450e-03
   6.3252095e-01  -2.2738832e-03
   6.3451743e-01  -2.8790460e-03
   6.3651391e-01  -4.2686425e-03
   6.3851039e-01  -3.2228824e-03
   6.4050687e-01  -3.2182475e-03
   6.4250335e-01  -2.8837432e-03
   6.4449984e-01  -4.6758627e-03
   6.4649632e-01  -2.9556977e-03
   6.4849280e-01  -6.5710388e-03
   6.5048928e-01  -5.9339725e-03
   6.5248576e-01  -2.1226712e-03
   6.5448224e-01  -2.9640088e-03
   6.5647872e-01  -1.3066925e-03
   6.5847520e-01   1.8236952e-03
   6.6047169e-01  -2.9840556e-03
   6.6246817e-01  -1.9562369e-03
   6.6446465e-01  -7.4978207e-05
   6.6646113e-01   1.8351713e-03
   6.6845761e-01   1.4685811e-03
   6.7045409e-01   6.2331724e-05
   6.7245057e-01   1.3946868e-03
   6.7444705e-01  -1.1124231e-03
   6.7644353e-01   3.4967041e-03
   6.7844002e-01   3.0948267e-03
   6.8043650e-01   2.0723887e-03
   6.8243298e-01   1.2804767e-03
   6.8442946e-01  -3.1851895e-04
   6.8642594e-01   4.0583498e-03
   6.8842242e-01   1.8058450e-03
   6.9041890e-01   2.7559171e-03
   6.9241538e-01   4.4149028e-03
   6.9441187e-01   1.2247885e-04
   6.9640835e-01   4.7245723e-04
   6.9840483e-01   5.0452578e-03
   7.0040131e-01   2.4904584e-03
   7.0239779e-01   4.7708971e-03
   7.0439427e-01   3.7214913e-03
   7.0639075e-01   2.6858525e-03
   7.0838723e-01   3.4386708e-03
   7.1038371e-01   3.4802805e-03
   7.1238020e-01   7.4321875e-03
   7.1437668e-01   3.9169837e-03
   7.1637316e-01   3.5439732e-03
   7.1836964e-01   2.8993115e-03
   7.2036612e-01   2.2380655e-03
   7.2236260e-01   4.0883058e-03
   7.2435908e-01   3.5599126e-03
   7.2635556e-01   5.0057634e-03
   7.2835205e-01   5.0053662e-03
   7.3034853e-01   3.8495464e-03
   7.3234501e-01   5.9392881e-04
   7.3434149e-01   2.0316075e-03
   7.3633797e-01   6.1167999e-04
   7.3833445e-01   2.0814636e-03
   7.4033093e-01   2.0533882e-03
   7.4232741e-01   5.0569542e-03
   7.4432389e-01   2.5089636e-03
   7.4632038e-01   1.2867169e-04
   7.4831686e-01  -3.8006937e-04
   7.5031334e-01   2.0301940e-04
   7.5230982e-01   1.6103908e-03
   7.5430630e-01  -1.1823967e-05
   7.5630278e-01  -4.9270870e-03
   7.5829926e-01  -5.0050290e-03
   7.6029574e-01  -1.0048855e-03
   7.6229223e-01  -4.4478520e-04
   7.6428871e-01  -1.1965798e-03
   7.6628519e-01  -1.8626980e-03
   7.6828167e-01  -2.3439853e-05
   7.7027815e-01   9.7798387e-04
   7.7227463e-01  -1.4458721e-03
   7.7427111e-01  -8.8966332e-04
   7.7626759e-01   2.6246671e-03
   7.7826407e-01  -4.7732533e-04
   7.8026056e-01  -1.3906299e-03
   7.8225704e-01  -4.1335908e-04
   7.8425352e-01   6.4868831e-04
   7.8625000e-01  -3.1780724e-03
   7.8824648e-01  -3.7443996e-03
   7.9024296e-01  -2.5815988e-04
   7.9223944e-01  -7.9404492e-04
   7.9423592e-01  -2.4787928e-03
   7.9623241e-01   4.9130420e-04
   7.9822889e-01  -9.1901830e-04
   8.0022537e-01   1.2236958e-03
   8.0222185e-01   2.5624154e-03
   8.0421833e-01  -1.3360190e-04
   8.0621481e-01   8.4590821e-05
   8.0821129e-01   1.2629842e-03
   8.1020777e-01   1.6095584e-03
   8.1220425e-01  -1.0236101e-03
   8.1420074e-01  -1.6090071e-03
   8.1619722e-01   2.6149286e-03
   8.1819370e-01   2.5939571e-03
   8.2019018e-01   2.5191886e-03
   8.2218666e-01   4.0921411e-03
   8.2418314e-01   5.6283523e-03
   8.2617962e-01   1.2312080e-03
   8.2817610e-01   3.5620623e-03
   8.3017259e-01   3.7764182e-03
   8.3216907e-01   1.5724414e-03
   8.3416555e-01   3.7929746e-03
   8.3616203e-01   5.8476801e-03
   8.3815851e-01   3.0499564e-03
   8.4015499e-01   5.8363937e-03
   8.4215147e-01   4.5882379e-03
   8.4414795e-01   4.0932558e-03
   8.4614444e-01   3.5251028e-03
   8.4814092e-01   3.9576828e-03
   8.5013740e-01   2.2463958e-03
   8.5213388e-01   5.8755995e-03
   8.5413036e-01   2.3609475e-03
   8.5612684e-01   2.9374744e-03
   8.5812332e-01   2.3536462e-03
   8.6011980e-01   1.9276574e-03
   8.6211628e-01   3.7524013e-03
   8.6411277e-01   5.2642837e-03
   8.6610925e-01   9.1461533e-05
   8.6810573e-01   5.2425913e-03
   8.7010221e-01   4.8282383e-03
   8.7209869e-01   1.2539167e-03
   8.7409517e-01   2.8566151e-03
   8.7609165e-01   2.5301429e-03
   8.7808813e-01   3.4030622e-03
   8.8008462e-01   3.3001939e-03
   8.8208110e-01   5.4704042e-03
   8.8407758e-01   1.7064631e-03
   8.8607406e-01   2.8926917e-04
   8.8807054e-01   1.9635850e-03
   8.9006702e-01   1.5752702e-03
   8.9206350e-01   2.0450190e-03
   8.9405998e-01  -2.5681761e-04
   8.9605646e-01   1.0913081e-03
   8.9805295e-01   2.5100614e-03
   9.0004943e-01   1.1643879e-03
   9.0204591e-01   1.5474529e-03
   9.0404239e-01   9.7416634e-04
   9.0603887e-01  -1.2773405e-03
   9.0803535e-01   7.2385376e-04
   9.1003183e-01  -1.8562478e-03
   9.1202831e-01  -2.0167168e-03
   9.1402480e-01   2.0699381e-03
   9.1602128e-01   1.7884936e-04
   9.1801776e-01  -4.3406947e-03
   9.2001424e-01  -4.7633683e-03
   9.2201072e-01  -4.7745787e-03
   9.2400720e-01   1.1853334e-04
   9.2600368e-01   8.1617079e-04
   9.2800016e-01   6.4843144e-05
   9.2999664e-01   1.5815503e-03
   9.3199313e-01  -1.7289908e-03
   9.3398961e-01  -3.2407215e-03
   9.3598609e-01  -4.2587242e-03
   9.3798257e-01  -3.5395990e-03
   9.3997905e-01  -1.5873050e-03
   9.4197553e-01   3.4690096e-03
   9.4397201e-01  -1.5970352e-03
   9.4596849e-01  -3.6002275e-03
   9.4796498e-01  -3.1193777e-04
   9.4996146e-01   3.4789911e-03
   9.5195794e-01   1.3992301e-03
   9.5395442e-01   6.3281339e-04
   9.5595090e-01   6.1863218e-05
   9.5794738e-01   1.0855718e-03
   9.5994386e-01  -6.0194525e-04
   9.6194034e-01  -1.6444579e-04
   9.6393682e-01   1.8837270e-03
   9.6593331e-01   2.5932818e-03
   9.6792979e-01   2.0232357e-03
   9.6992627e-01   2.5856904e-03
   9.7192275e-01   7.2289942e-04
   9.7391923e-01   2.6361527e-04
   9.7591571e-01   1.6061011e-03
   9.7791219e-01  -2.5289022e-04
   9.7990867e-01  -4.0491145e-04
   9.8190516e-01  -5.8764630e-04
   9.8390164e-01   1.0062865e-03
   9.8589812e-01  -5.3580359e-04
   9.8789460e-01  -7.5520081e-04
   9.8989108e-01   1.8220070e-03
   9.9188756e-01   1.4024155e-03
   9.9388404e-01  -2.2073418e-03
   9.9588052e-01   5.8203345e-04
   9.9787700e-01   1.0875740e-04


==> figures/Data_sample_ftir.txt <==
   nu   abs
   4.0986351e+01   4.2510000e-01
   4.0943567e+01   4.1801000e-01
   4.0900784e+01   4.1007000e-01
   4.0858001e+01   4.0095000e-01
   4.0815218e+01   3.9091000e-01
   4.0772434e+01   3.8060000e-01
   4.0729651e+01   3.7089000e-01
   4.0686868e+01   3.6281000e-01
   4.0644085e+01   3.5713000e-01
   4.0601302e+01   3.5381000e-01
   4.0558518e+01   3.5194000e-01
   4.0515735e+01   3.5014000e-01
   4.0472952e+01   3.4705000e-01
   4.0430169e+01   3.4177000e-01
   4.0387385e+01   3.3410000e-01
   4.0344602e+01   3.2453000e-01
   4.0301819e+01   3.1415000e-01
   4.0259035e+01   3.0430000e-01
   4.0216252e+01   2.9644000e-01
   4.0173469e+01   2.9212000e-01
   4.0130686e+01   2.9257000e-01
   4.0087903e+01   2.9818000e-01
   4.0045119e+01   3.0843000e-01
   4.0002336e+01   3.2188000e-01
   3.9959553e+01   3.3614000e-01
   3.9916770e+01   3.4805000e-01
   3.9873986e+01   3.5465000e-01
   3.9831203e+01   3.5454000e-01
   3.9788420e+01   3.4867000e-01
   3.9745636e+01   3.3970000e-01
   3.9702853e+01   3.3054000e-01
   3.9660070e+01   3.2330000e-01
   3.9617287e+01   3.1909000e-01
   3.9574504e+01   3.1834000e-01
   3.9531720e+01   3.2081000e-01
   3.9488937e+01   3.2556000e-01
   3.9446154e+01   3.3100000e-01
   3.9403371e+01   3.3514000e-01
   3.9360587e+01   3.3618000e-01
   3.9317804e+01   3.3324000e-01
   3.9275021e+01   3.2660000e-01
   3.9232238e+01   3.1744000e-01
   3.9189454e+01   3.0707000e-01
   3.9146671e+01   2.9634000e-01
   3.9103888e+01   2.8565000e-01
   3.9061105e+01   2.7524000e-01
   3.9018321e+01   2.6559000e-01
   3.8975538e+01   2.5735000e-01
   3.8932755e+01   2.5100000e-01
   3.8889972e+01   2.4646000e-01
   3.8847188e+01   2.4303000e-01
   3.8804405e+01   2.3979000e-01
   3.8761622e+01   2.3601000e-01
   3.8718839e+01   2.3154000e-01
   3.8676055e+01   2.2674000e-01
   3.8633272e+01   2.2233000e-01
   3.8590489e+01   2.1892000e-01
   3.8547706e+01   2.1666000e-01
   3.8504923e+01   2.1513000e-01
   3.8462139e+01   2.1346000e-01
   3.8419356e+01   2.1071000e-01
   3.8376573e+01   2.0625000e-01
   3.8333789e+01   1.9998000e-01
   3.8291006e+01   1.9241000e-01
   3.8248223e+01   1.8436000e-01
   3.8205440e+01   1.7665000e-01
   3.8162656e+01   1.6978000e-01
   3.8119873e+01   1.6393000e-01
   3.8077090e+01   1.5906000e-01
   3.8034307e+01   1.5504000e-01
   3.7991524e+01   1.5170000e-01
   3.7948740e+01   1.4893000e-01
   3.7905957e+01   1.4666000e-01
   3.7863174e+01   1.4489000e-01
   3.7820390e+01   1.4367000e-01
   3.7777607e+01   1.4308000e-01
   3.7734824e+01   1.4320000e-01
   3.7692041e+01   1.4398000e-01
   3.7649257e+01   1.4531000e-01
   3.7606474e+01   1.4699000e-01
   3.7563691e+01   1.4879000e-01
   3.7520908e+01   1.5050000e-01
   3.7478125e+01   1.5196000e-01
   3.7435341e+01   1.5302000e-01
   3.7392558e+01   1.5359000e-01
   3.7349775e+01   1.5365000e-01
   3.7306991e+01   1.5322000e-01
   3.7264208e+01   1.5236000e-01
   3.7221425e+01   1.5115000e-01
   3.7178642e+01   1.4970000e-01
   3.7135858e+01   1.4822000e-01
   3.7093075e+01   1.4698000e-01
   3.7050292e+01   1.4622000e-01
   3.7007509e+01   1.4608000e-01
   3.6964726e+01   1.4659000e-01
   3.6921942e+01   1.4763000e-01
   3.6879159e+01   1.4897000e-01
   3.6836376e+01   1.5030000e-01
   3.6793593e+01   1.5135000e-01
   3.6750809e+01   1.5193000e-01
   3.6708026e+01   1.5206000e-01
   3.6665243e+01   1.5195000e-01
   3.6622459e+01   1.5194000e-01
   3.6579676e+01   1.5238000e-01
   3.6536893e+01   1.5353000e-01
   3.6494110e+01   1.5553000e-01
   3.6451327e+01   1.5844000e-01
   3.6408543e+01   1.6227000e-01
   3.6365760e+01   1.6704000e-01
   3.6322977e+01   1.7275000e-01
   3.6280194e+01   1.7943000e-01
   3.6237410e+01   1.8717000e-01
   3.6194627e+01   1.9609000e-01
   3.6151844e+01   2.0618000e-01
   3.6109060e+01   2.1722000e-01
   3.6066277e+01   2.2859000e-01
   3.6023494e+01   2.3934000e-01
   3.5980711e+01   2.4836000e-01
   3.5937928e+01   2.5489000e-01
   3.5895144e+01   2.5883000e-01
   3.5852361e+01   2.6081000e-01
   3.5809578e+01   2.6175000e-01
   3.5766795e+01   2.6254000e-01
   3.5724011e+01   2.6417000e-01
   3.5681228e+01   2.6806000e-01
   3.5638445e+01   2.7626000e-01
   3.5595661e+01   2.9069000e-01
   3.5552878e+01   3.1126000e-01
   3.5510095e+01   3.3379000e-01
   3.5467312e+01   3.4942000e-01
   3.5424529e+01   3.4824000e-01
   3.5381745e+01   3.2678000e-01
   3.5338962e+01   2.9168000e-01
   3.5296179e+01   2.5434000e-01
   3.5253396e+01   2.2331000e-01
   3.5210612e+01   2.0154000e-01
   3.5167829e+01   1.8793000e-01
   3.5125046e+01   1.7997000e-01
   3.5082263e+01   1.7558000e-01
   3.5039479e+01   1.7363000e-01
   3.4996696e+01   1.7383000e-01
   3.4953913e+01   1.7652000e-01
   3.4911130e+01   1.8281000e-01
   3.4868346e+01   1.9454000e-01
   3.4825563e+01   2.1388000e-01
   3.4782780e+01   2.4192000e-01
   3.4739997e+01   2.7642000e-01
   3.4697213e+01   3.0962000e-01
   3.4654430e+01   3.2904000e-01
   3.4611647e+01   3.2430000e-01
   3.4568864e+01   2.9595000e-01
   3.4526080e+01   2.5547000e-01
   3.4483297e+01   2.1587000e-01
   3.4440514e+01   1.8442000e-01
   3.4397731e+01   1.6207000e-01
   3.4354948e+01   1.4645000e-01
   3.4312164e+01   1.3484000e-01
   3.4269381e+01   1.2563000e-01
   3.4226598e+01   1.1818000e-01
   3.4183814e+01   1.1226000e-01
   3.4141031e+01   1.0773000e-01
   3.4098248e+01   1.0438000e-01
   3.4055465e+01   1.0195000e-01
   3.4012681e+01   1.0021000e-01
   3.3969898e+01   9.8970000e-02
   3.3927115e+01   9.8120000e-02
   3.3884332e+01   9.7660000e-02
   3.3841549e+01   9.7600000e-02
   3.3798765e+01   9.8040000e-02
   3.3755982e+01   9.9150000e-02
   3.3713199e+01   1.0118000e-01
   3.3670415e+01   1.0442000e-01
   3.3627632e+01   1.0914000e-01
   3.3584849e+01   1.1539000e-01
   3.3542066e+01   1.2282000e-01
   3.3499283e+01   1.3063000e-01
   3.3456499e+01   1.3768000e-01
   3.3413716e+01   1.4289000e-01
   3.3370933e+01   1.4562000e-01
   3.3328150e+01   1.4596000e-01
   3.3285366e+01   1.4459000e-01
   3.3242583e+01   1.4255000e-01
   3.3199800e+01   1.4092000e-01
   3.3157017e+01   1.4046000e-01
   3.3114233e+01   1.4154000e-01
   3.3071450e+01   1.4412000e-01
   3.3028667e+01   1.4792000e-01
   3.2985884e+01   1.5256000e-01
   3.2943100e+01   1.5772000e-01
   3.2900317e+01   1.6315000e-01
   3.2857534e+01   1.6872000e-01
   3.2814751e+01   1.7442000e-01
   3.2771967e+01   1.8040000e-01
   3.2729184e+01   1.8695000e-01
   3.2686401e+01   1.9450000e-01
   3.2643618e+01   2.0355000e-01
   3.2600834e+01   2.1458000e-01
   3.2558051e+01   2.2790000e-01
   3.2515268e+01   2.4343000e-01
   3.2472485e+01   2.6063000e-01
   3.2429702e+01   2.7864000e-01
   3.2386918e+01   2.9700000e-01
   3.2344135e+01   3.1639000e-01
   3.2301352e+01   3.3850000e-01
   3.2258568e+01   3.6445000e-01
   3.2215785e+01   3.9301000e-01
   3.2173002e+01   4.2023000e-01
   3.2130219e+01   4.4078000e-01
   3.2087435e+01   4.5016000e-01
   3.2044652e+01   4.4624000e-01
   3.2001869e+01   4.3003000e-01
   3.1959086e+01   4.0520000e-01
   3.1916302e+01   3.7654000e-01
   3.1873519e+01   3.4814000e-01
   3.1830736e+01   3.2249000e-01
   3.1787953e+01   3.0046000e-01
   3.1745169e+01   2.8194000e-01
   3.1702386e+01   2.6636000e-01
   3.1659603e+01   2.5311000e-01
   3.1616820e+01   2.4170000e-01
   3.1574036e+01   2.3180000e-01
   3.1531253e+01   2.2323000e-01
   3.1488470e+01   2.1591000e-01
   3.1445687e+01   2.0987000e-01
   3.1402903e+01   2.0520000e-01
   3.1360120e+01   2.0212000e-01
   3.1317337e+01   2.0114000e-01
   3.1274554e+01   2.0320000e-01
   3.1231770e+01   2.1004000e-01
   3.1188987e+01   2.2463000e-01
   3.1146204e+01   2.5155000e-01
   3.1103421e+01   2.9659000e-01
   3.1060637e+01   3.6524000e-01
   3.1017854e+01   4.5935000e-01
   3.0975071e+01   5.7266000e-01
   3.0932288e+01   6.8632000e-01
   3.0889505e+01   7.6889000e-01
   3.0846721e+01   7.9022000e-01
   3.0803938e+01   7.4695000e-01
   3.0761155e+01   6.6639000e-01
   3.0718372e+01   5.8022000e-01
   3.0675588e+01   5.0588000e-01
   3.0632805e+01   4.4738000e-01
   3.0590022e+01   4.0227000e-01
   3.0547238e+01   3.6701000e-01
   3.0504455e+01   3.3895000e-01
   3.0461672e+01   3.1642000e-01
   3.0418889e+01   2.9835000e-01
   3.0376105e+01   2.8413000e-01
   3.0333322e+01   2.7370000e-01
   3.0290539e+01   2.6772000e-01
   3.0247756e+01   2.6736000e-01
   3.0204973e+01   2.7306000e-01
   3.0162189e+01   2.8252000e-01
   3.0119406e+01   2.8950000e-01
   3.0076623e+01   2.8662000e-01
   3.0033839e+01   2.7159000e-01
   2.9991056e+01   2.4985000e-01
   2.9948273e+01   2.2961000e-01
   2.9905490e+01   2.1570000e-01
   2.9862706e+01   2.0830000e-01
   2.9819923e+01   2.0539000e-01
   2.9777140e+01   2.0522000e-01
   2.9734357e+01   2.0711000e-01
   2.9691574e+01   2.1112000e-01
   2.9648790e+01   2.1753000e-01
   2.9606007e+01   2.2647000e-01
   2.9563224e+01   2.3745000e-01
   2.9520441e+01   2.4921000e-01
   2.9477657e+01   2.6000000e-01
   2.9434874e+01   2.6802000e-01
   2.9392091e+01   2.7212000e-01
   2.9349307e+01   2.7222000e-01
   2.9306524e+01   2.6968000e-01
   2.9263741e+01   2.6714000e-01
   2.9220958e+01   2.6766000e-01
   2.9178175e+01   2.7364000e-01
   2.9135391e+01   2.8587000e-01
   2.9092608e+01   3.0308000e-01
   2.9049825e+01   3.2199000e-01
   2.9007042e+01   3.3796000e-01
   2.8964258e+01   3.4616000e-01
   2.8921475e+01   3.4318000e-01
   2.8878692e+01   3.2858000e-01
   2.8835908e+01   3.0538000e-01
   2.8793125e+01   2.7881000e-01
   2.8750342e+01   2.5401000e-01
   2.8707559e+01   2.3422000e-01
   2.8664776e+01   2.2045000e-01
   2.8621992e+01   2.1220000e-01
   2.8579209e+01   2.0845000e-01
   2.8536426e+01   2.0826000e-01
   2.8493643e+01   2.1090000e-01
   2.8450859e+01   2.1564000e-01
   2.8408076e+01   2.2152000e-01
   2.8365293e+01   2.2715000e-01
   2.8322509e+01   2.3087000e-01
   2.8279726e+01   2.3118000e-01
   2.8236943e+01   2.2740000e-01
   2.8194160e+01   2.1986000e-01
   2.8151377e+01   2.0966000e-01
   2.8108593e+01   1.9816000e-01
   2.8065810e+01   1.8659000e-01
   2.8023027e+01   1.7597000e-01
   2.7980244e+01   1.6705000e-01
   2.7937460e+01   1.6034000e-01
   2.7894677e+01   1.5612000e-01
   2.7851894e+01   1.5441000e-01
   2.7809111e+01   1.5509000e-01
   2.7766327e+01   1.5795000e-01
   2.7723544e+01   1.6284000e-01
   2.7680761e+01   1.6983000e-01
   2.7637978e+01   1.7934000e-01
   2.7595194e+01   1.9225000e-01
   2.7552411e+01   2.0990000e-01
   2.7509628e+01   2.3391000e-01
   2.7466845e+01   2.6574000e-01
   2.7424061e+01   3.0609000e-01
   2.7381278e+01   3.5401000e-01
   2.7338495e+01   4.0607000e-01
   2.7295712e+01   4.5575000e-01
   2.7252928e+01   4.9366000e-01
   2.7210145e+01   5.0990000e-01
   2.7167362e+01   4.9877000e-01
   2.7124579e+01   4.6245000e-01
   2.7081796e+01   4.0976000e-01
   2.7039012e+01   3.5151000e-01
   2.6996229e+01   2.9661000e-01
   2.6953446e+01   2.5054000e-01
   2.6910662e+01   2.1528000e-01
   2.6867879e+01   1.9019000e-01
   2.6825096e+01   1.7309000e-01
   2.6782313e+01   1.6143000e-01
   2.6739530e+01   1.5309000e-01
   2.6696746e+01   1.4661000e-01
   2.6653963e+01   1.4122000e-01
   2.6611180e+01   1.3657000e-01
   2.6568397e+01   1.3253000e-01
   2.6525613e+01   1.2904000e-01
   2.6482830e+01   1.2608000e-01
   2.6440047e+01   1.2356000e-01
   2.6397263e+01   1.2140000e-01
   2.6354480e+01   1.1949000e-01
   2.6311697e+01   1.1776000e-01
   2.6268914e+01   1.1618000e-01
   2.6226131e+01   1.1465000e-01
   2.6183347e+01   1.1312000e-01
   2.6140564e+01   1.1157000e-01
   2.6097781e+01   1.1002000e-01
   2.6054998e+01   1.0849000e-01
   2.6012214e+01   1.0698000e-01
   2.5969431e+01   1.0551000e-01
   2.5926648e+01   1.0415000e-01
   2.5883864e+01   1.0302000e-01
   2.5841081e+01   1.0220000e-01
   2.5798298e+01   1.0181000e-01
   2.5755515e+01   1.0204000e-01
   2.5712732e+01   1.0317000e-01
   2.5669948e+01   1.0562000e-01
   2.5627165e+01   1.1007000e-01
   2.5584382e+01   1.1735000e-01
   2.5541599e+01   1.2827000e-01
   2.5498815e+01   1.4311000e-01
   2.5456032e+01   1.6117000e-01
   2.5413249e+01   1.8073000e-01
   2.5370466e+01   1.9941000e-01
   2.5327682e+01   2.1467000e-01
   2.5284899e+01   2.2421000e-01
   2.5242116e+01   2.2634000e-01
   2.5199333e+01   2.2040000e-01
   2.5156549e+01   2.0717000e-01
   2.5113766e+01   1.8886000e-01
   2.5070983e+01   1.6862000e-01
   2.5028200e+01   1.4965000e-01
   2.4985416e+01   1.3428000e-01
   2.4942633e+01   1.2339000e-01
   2.4899850e+01   1.1656000e-01
   2.4857067e+01   1.1272000e-01
   2.4814283e+01   1.1076000e-01
   2.4771500e+01   1.0987000e-01
   2.4728717e+01   1.0952000e-01
   2.4685934e+01   1.0946000e-01
   2.4643151e+01   1.0954000e-01
   2.4600367e+01   1.0970000e-01
   2.4557584e+01   1.0995000e-01
   2.4514801e+01   1.1029000e-01
   2.4472017e+01   1.1074000e-01
   2.4429234e+01   1.1128000e-01
   2.4386451e+01   1.1183000e-01
   2.4343668e+01   1.1238000e-01
   2.4300884e+01   1.1292000e-01
   2.4258101e+01   1.1347000e-01
   2.4215318e+01   1.1411000e-01
   2.4172535e+01   1.1503000e-01
   2.4129752e+01   1.1657000e-01
   2.4086968e+01   1.1915000e-01
   2.4044185e+01   1.2317000e-01
   2.4001402e+01   1.2895000e-01
   2.3958618e+01   1.3677000e-01
   2.3915835e+01   1.4677000e-01
   2.3873052e+01   1.5906000e-01
   2.3830269e+01   1.7384000e-01
   2.3787485e+01   1.9135000e-01
   2.3744702e+01   2.1174000e-01
   2.3701919e+01   2.3496000e-01
   2.3659136e+01   2.6077000e-01
   2.3616352e+01   2.8891000e-01
   2.3573569e+01   3.1946000e-01
   2.3530786e+01   3.5309000e-01
   2.3488003e+01   3.9124000e-01
   2.3445220e+01   4.3603000e-01
   2.3402436e+01   4.8989000e-01
   2.3359653e+01   5.5516000e-01
   2.3316870e+01   6.3368000e-01
   2.3274086e+01   7.2653000e-01
   2.3231303e+01   8.3426000e-01
   2.3188520e+01   9.5728000e-01
   2.3145737e+01   1.0956800e+00
   2.3102953e+01   1.2484300e+00
   2.3060170e+01   1.4120100e+00
   2.3017387e+01   1.5792700e+00
   2.2974604e+01   1.7412100e+00
   2.2931821e+01   1.8924200e+00
   2.2889037e+01   2.0327700e+00
   2.2846254e+01   2.1646900e+00
   2.2803471e+01   2.2882100e+00
   2.2760687e+01   2.3874100e+00
   2.2717904e+01   2.4330100e+00
   2.2675121e+01   2.4183100e+00
   2.2632338e+01   2.3626500e+00
   2.2589554e+01   2.2883400e+00
   2.2546771e+01   2.2127800e+00
   2.2503988e+01   2.1359400e+00
   2.2461205e+01   2.0354200e+00
   2.2418422e+01   1.8852800e+00
   2.2375638e+01   1.6842000e+00
   2.2332855e+01   1.4604400e+00
   2.2290072e+01   1.2460400e+00
   2.2247288e+01   1.0578900e+00
   2.2204505e+01   8.9918000e-01
   2.2161722e+01   7.6605000e-01
   2.2118939e+01   6.5196000e-01
   2.2076155e+01   5.5141000e-01
   2.2033372e+01   4.6262000e-01
   2.1990589e+01   3.8704000e-01
   2.1947806e+01   3.2664000e-01
   2.1905023e+01   2.8186000e-01
   2.1862239e+01   2.5109000e-01
   2.1819456e+01   2.3171000e-01
   2.1776673e+01   2.2119000e-01
   2.1733890e+01   2.1763000e-01
   2.1691106e+01   2.1969000e-01
   2.1648323e+01   2.2668000e-01
   2.1605540e+01   2.3846000e-01
   2.1562756e+01   2.5542000e-01
   2.1519973e+01   2.7908000e-01
   2.1477190e+01   3.1335000e-01
   2.1434407e+01   3.6542000e-01
   2.1391624e+01   4.4577000e-01
   2.1348840e+01   5.6740000e-01
   2.1306057e+01   7.4491000e-01
   2.1263274e+01   9.9359000e-01
   2.1220491e+01   1.3293400e+00
   2.1177707e+01   1.7685700e+00
   2.1134924e+01   2.3037900e+00
   2.1092141e+01   2.6980300e+00
   2.1049357e+01   2.7595800e+00
   2.1006574e+01   2.7622200e+00
   2.0963791e+01   2.7599800e+00
   2.0921008e+01   2.7483600e+00
   2.0878225e+01   2.5977700e+00
   2.0835441e+01   2.0733000e+00
   2.0792658e+01   1.5756800e+00
   2.0749875e+01   1.1973000e+00
   2.0707092e+01   9.1979000e-01
   2.0664308e+01   7.2258000e-01
   2.0621525e+01   5.8643000e-01
   2.0578742e+01   4.9405000e-01
   2.0535959e+01   4.3095000e-01
   2.0493176e+01   3.8609000e-01
   2.0450392e+01   3.5214000e-01
   2.0407609e+01   3.2497000e-01
   2.0364826e+01   3.0251000e-01
   2.0322042e+01   2.8381000e-01
   2.0279259e+01   2.6834000e-01
   2.0236476e+01   2.5561000e-01
   2.0193693e+01   2.4537000e-01
   2.0150909e+01   2.3713000e-01
   2.0108126e+01   2.2920000e-01
   2.0065343e+01   2.1890000e-01
   2.0022560e+01   2.0662000e-01
   1.9979777e+01   1.9643000e-01
   1.9936993e+01   1.8844000e-01
   1.9894210e+01   1.8056000e-01
   1.9851427e+01   1.7228000e-01
   1.9808643e+01   1.6435000e-01
   1.9765860e+01   1.5734000e-01
   1.9723077e+01   1.5117000e-01
   1.9680294e+01   1.4566000e-01
   1.9637510e+01   1.4061000e-01
   1.9594727e+01   1.3593000e-01
   1.9551944e+01   1.3157000e-01
   1.9509161e+01   1.2739000e-01
   1.9466378e+01   1.2318000e-01
   1.9423594e+01   1.1891000e-01
   1.9380811e+01   1.1473000e-01
   1.9338028e+01   1.1096000e-01
   1.9295245e+01   1.0807000e-01
   1.9252461e+01   1.0653000e-01
   1.9209678e+01   1.0685000e-01
   1.9166895e+01   1.0939000e-01
   1.9124111e+01   1.1420000e-01
   1.9081328e+01   1.2086000e-01
   1.9038545e+01   1.2867000e-01
   1.8995762e+01   1.3686000e-01
   1.8952979e+01   1.4488000e-01
   1.8910195e+01   1.5249000e-01
   1.8867412e+01   1.5952000e-01
   1.8824629e+01   1.6584000e-01
   1.8781846e+01   1.7177000e-01
   1.8739062e+01   1.7820000e-01
   1.8696279e+01   1.8542000e-01
   1.8653496e+01   1.9165000e-01
   1.8610712e+01   1.9376000e-01
   1.8567929e+01   1.9046000e-01
   1.8525146e+01   1.8398000e-01
   1.8482363e+01   1.7774000e-01
   1.8439580e+01   1.7337000e-01
   1.8396796e+01   1.7062000e-01
   1.8354013e+01   1.6890000e-01
   1.8311230e+01   1.6797000e-01
   1.8268447e+01   1.6778000e-01
   1.8225663e+01   1.6828000e-01
   1.8182880e+01   1.6939000e-01
   1.8140097e+01   1.7108000e-01
   1.8097314e+01   1.7335000e-01
   1.8054530e+01   1.7609000e-01
   1.8011747e+01   1.7920000e-01
   1.7968964e+01   1.8257000e-01
   1.7926181e+01   1.8607000e-01
   1.7883397e+01   1.8962000e-01
   1.7840614e+01   1.9316000e-01
   1.7797831e+01   1.9675000e-01
   1.7755048e+01   2.0043000e-01
   1.7712264e+01   2.0423000e-01
   1.7669481e+01   2.0822000e-01
   1.7626698e+01   2.1272000e-01
   1.7583915e+01   2.1832000e-01
   1.7541131e+01   2.2563000e-01
   1.7498348e+01   2.3519000e-01
   1.7455565e+01   2.4750000e-01
   1.7412782e+01   2.6301000e-01
   1.7369999e+01   2.8188000e-01
   1.7327215e+01   3.0397000e-01
   1.7284432e+01   3.2882000e-01
   1.7241649e+01   3.5562000e-01
   1.7198865e+01   3.8334000e-01
   1.7156082e+01   4.1109000e-01
   1.7113299e+01   4.3825000e-01
   1.7070516e+01   4.6455000e-01
   1.7027732e+01   4.9008000e-01
   1.6984949e+01   5.1525000e-01
   1.6942166e+01   5.4030000e-01
   1.6899383e+01   5.6510000e-01
   1.6856599e+01   5.8924000e-01
   1.6813816e+01   6.1266000e-01
   1.6771033e+01   6.3574000e-01
   1.6728250e+01   6.5908000e-01
   1.6685466e+01   6.8323000e-01
   1.6642683e+01   7.0859000e-01
   1.6599900e+01   7.3561000e-01
   1.6557117e+01   7.6521000e-01
   1.6514333e+01   7.9866000e-01
   1.6471550e+01   8.3711000e-01
   1.6428767e+01   8.8127000e-01
   1.6385984e+01   9.3088000e-01
   1.6343201e+01   9.8370000e-01
   1.6300417e+01   1.0345900e+00
   1.6257634e+01   1.0752000e+00
   1.6214851e+01   1.0949200e+00
   1.6172067e+01   1.0842900e+00
   1.6129284e+01   1.0384800e+00
   1.6086501e+01   9.6053000e-01
   1.6043718e+01   8.6250000e-01
   1.6000934e+01   7.5928000e-01
   1.5958151e+01   6.6163000e-01
   1.5915368e+01   5.7486000e-01
   1.5872585e+01   5.0030000e-01
   1.5829801e+01   4.3718000e-01
   1.5787018e+01   3.8454000e-01
   1.5744235e+01   3.4189000e-01
   1.5701452e+01   3.0813000e-01
   1.5658669e+01   2.8112000e-01
   1.5615885e+01   2.5868000e-01
   1.5573102e+01   2.3948000e-01
   1.5530319e+01   2.2279000e-01
   1.5487535e+01   2.0787000e-01
   1.5444752e+01   1.9391000e-01
   1.5401969e+01   1.8051000e-01
   1.5359186e+01   1.6773000e-01
   1.5316402e+01   1.5570000e-01
   1.5273619e+01   1.4431000e-01
   1.5230836e+01   1.3346000e-01
   1.5188053e+01   1.2344000e-01
   1.5145270e+01   1.1455000e-01
   1.5102486e+01   1.0685000e-01
   1.5059703e+01   1.0048000e-01
   1.5016920e+01   9.5750000e-02
   1.4974136e+01   9.2580000e-02
   1.4931353e+01   9.0380000e-02
   1.4888570e+01   8.8610000e-02
   1.4845787e+01   8.7250000e-02
   1.4803003e+01   8.6570000e-02
   1.4760220e+01   8.6710000e-02
   1.4717437e+01   8.7600000e-02
   1.4674654e+01   8.9170000e-02
   1.4631871e+01   9.1230000e-02
   1.4589087e+01   9.3350000e-02
   1.4546304e+01   9.5130000e-02
   1.4503521e+01   9.6660000e-02
   1.4460737e+01   9.8360000e-02
   1.4417954e+01   1.0034000e-01
   1.4375171e+01   1.0225000e-01
   1.4332388e+01   1.0366000e-01
   1.4289604e+01   1.0451000e-01
   1.4246821e+01   1.0510000e-01
   1.4204038e+01   1.0557000e-01
   1.4161255e+01   1.0552000e-01
   1.4118472e+01   1.0429000e-01
   1.4075688e+01   1.0182000e-01
   1.4032905e+01   9.8820000e-02
   1.3990122e+01   9.5990000e-02
   1.3947339e+01   9.3290000e-02
   1.3904555e+01   9.0260000e-02
   1.3861772e+01   8.6590000e-02
   1.3818989e+01   8.2370000e-02
   1.3776206e+01   7.7870000e-02
   1.3733422e+01   7.3480000e-02
   1.3690639e+01   6.9610000e-02
   1.3647856e+01   6.6210000e-02
   1.3605073e+01   6.2990000e-02
   1.3562289e+01   5.9970000e-02
   1.3519506e+01   5.7360000e-02
   1.3476723e+01   5.5100000e-02
   1.3433940e+01   5.2920000e-02
   1.3391156e+01   5.0800000e-02
   1.3348373e+01   4.8990000e-02
   1.3305590e+01   4.7670000e-02
   1.3262807e+01   4.6840000e-02
   1.3220024e+01   4.6480000e-02
   1.3177240e+01   4.6710000e-02
   1.3134457e+01   4.7630000e-02
   1.3091674e+01   4.9180000e-02
   1.3048890e+01   5.1130000e-02
   1.3006107e+01   5.3420000e-02
   1.2963324e+01   5.6180000e-02
   1.2920541e+01   5.9420000e-02
   1.2877757e+01   6.2930000e-02
   1.2834974e+01   6.6410000e-02
   1.2792191e+01   6.9760000e-02
   1.2749408e+01   7.3020000e-02
   1.2706625e+01   7.6170000e-02
   1.2663841e+01   7.9240000e-02
   1.2621058e+01   8.2560000e-02
   1.2578275e+01   8.6410000e-02
   1.2535491e+01   9.0230000e-02
   1.2492708e+01   9.3180000e-02
   1.2449925e+01   9.5270000e-02
   1.2407142e+01   9.7110000e-02
   1.2364358e+01   9.9040000e-02
   1.2321575e+01   1.0093000e-01
   1.2278792e+01   1.0243000e-01
   1.2236009e+01   1.0307000e-01
   1.2193226e+01   1.0245000e-01
   1.2150442e+01   1.0020000e-01
   1.2107659e+01   9.6100000e-02
   1.2064876e+01   9.0320000e-02
   1.2022093e+01   8.3450000e-02
   1.1979309e+01   7.6250000e-02


==> figures/Data_sample_spec.txt <==
   nu   spec
   2.8421709e-14   1.5276905e+01
   1.0003038e-01   3.0937545e+00
   2.0006077e-01   3.7481848e+00
   3.0009115e-01   3.6753848e+00
   4.0012153e-01   3.7980804e+00
   5.0015191e-01   3.2175659e+00
   6.0018230e-01   2.9007896e+00
   7.0021268e-01   3.7495018e+00
   8.0024306e-01   4.0672231e+00
   9.0027345e-01   6.5533112e+00
   1.0003038e+00   7.8104469e+00
   1.1003342e+00   6.8176316e+00
   1.2003646e+00   6.7115485e+00
   1.3003950e+00   8.8221120e+00
   1.4004254e+00   8.5030551e+00
   1.5004557e+00   1.0353526e+01
   1.6004861e+00   1.1625511e+01
   1.7005165e+00   1.1278830e+01
   1.8005469e+00   1.6946559e+01
   1.9005773e+00   1.6411461e+01
   2.0006077e+00   2.0331681e+01
   2.1006380e+00   2.3745739e+01
   2.2006684e+00   1.8330814e+01
   2.3006988e+00   2.2767020e+01
   2.4007292e+00   2.1726045e+01
   2.5007596e+00   2.5697248e+01
   2.6007900e+00   2.3416330e+01
   2.7008203e+00   2.9220879e+01
   2.8008507e+00   2.0303220e+01
   2.9008811e+00   2.4571565e+01
   3.0009115e+00   1.4185525e+01
   3.1009419e+00   2.6618122e+01
   3.2009723e+00   2.3438246e+01
   3.3010026e+00   2.6208445e+01
   3.4010330e+00   3.1978289e+01
   3.5010634e+00   2.7623523e+01
   3.6010938e+00   2.2064203e+01
   3.7011242e+00   2.4013641e+01
   3.8011546e+00   1.7234317e+01
   3.9011849e+00   3.5665592e+01
   4.0012153e+00   2.5189967e+01
   4.1012457e+00   3.7611349e+01
   4.2012761e+00   2.2436231e+01
   4.3013065e+00   3.7651814e+01
   4.4013368e+00   3.4616066e+01
   4.5013672e+00   1.5746088e+01
   4.6013976e+00   2.5759947e+01
   4.7014280e+00   3.5838949e+01
   4.8014584e+00   4.3557666e+01
   4.9014888e+00   4.8818530e+01
   5.0015191e+00   3.7623177e+01
   5.1015495e+00   2.1227618e+01
   5.2015799e+00   3.7499987e+01
   5.3016103e+00   2.6025597e+01
   5.4016407e+00   3.9126530e+01
   5.5016711e+00   4.3894610e+01
   5.6017014e+00   4.0884529e+01
   5.7017318e+00   4.3495457e+01
   5.8017622e+00   3.0304096e+01
   5.9017926e+00   3.8348629e+01
   6.0018230e+00   2.8623849e+01
   6.1018534e+00   1.8920653e+01
   6.2018837e+00   4.4266413e+01
   6.3019141e+00   4.4287660e+01
   6.4019445e+00   4.1604357e+01
   6.5019749e+00   5.0519446e+01
   6.6020053e+00   4.9822504e+01
   6.7020357e+00   4.5106604e+01
   6.8020660e+00   3.0693098e+01
   6.9020964e+00   5.2343162e+01
   7.0021268e+00   5.9594088e+01
   7.1021572e+00   6.3721078e+01
   7.2021876e+00   6.1774963e+01
   7.3022180e+00   5.6307304e+01
   7.4022483e+00   4.5230446e+01
   7.5022787e+00   6.1024354e+01
   7.6023091e+00   2.8872177e+01
   7.7023395e+00   6.0943028e+01
   7.8023699e+00   6.7227318e+01
   7.9024002e+00   6.8972431e+01
   8.0024306e+00   5.9542680e+01
   8.1024610e+00   6.5506735e+01
   8.2024914e+00   5.9118818e+01
   8.3025218e+00   4.8173350e+01
   8.4025522e+00   5.7724293e+01
   8.5025825e+00   5.9530172e+01
   8.6026129e+00   6.9555538e+01
   8.7026433e+00   6.5245719e+01
   8.8026737e+00   7.2704496e+01
   8.9027041e+00   7.3431361e+01
   9.0027345e+00   7.3218140e+01
   9.1027648e+00   4.6664682e+01
   9.2027952e+00   8.0639175e+01
   9.3028256e+00   8.5440917e+01
   9.4028560e+00   8.6834043e+01
   9.5028864e+00   8.7635325e+01
   9.6029168e+00   8.4129919e+01
   9.7029471e+00   7.0321013e+01
   9.8029775e+00   7.2221747e+01
   9.9030079e+00   8.6708274e+01
   1.0003038e+01   8.5526349e+01
   1.0103069e+01   8.2850240e+01
   1.0203099e+01   8.3741242e+01
   1.0303129e+01   8.3785140e+01
   1.0403160e+01   7.9177971e+01
   1.0503190e+01   6.5005809e+01
   1.0603221e+01   6.9808822e+01
   1.0703251e+01   7.5916763e+01
   1.0803281e+01   8.0556217e+01
   1.0903312e+01   7.9191021e+01
   1.1003342e+01   8.1912474e+01
   1.1103373e+01   7.6432586e+01
   1.1203403e+01   7.3073985e+01
   1.1303433e+01   7.3347695e+01
   1.1403464e+01   7.8977493e+01
   1.1503494e+01   8.0270489e+01
   1.1603524e+01   8.2037534e+01
   1.1703555e+01   8.3035251e+01
   1.1803585e+01   7.7388649e+01
   1.1903616e+01   7.4168264e+01
   1.2003646e+01   7.6591157e+01
   1.2103676e+01   7.4482070e+01
   1.2203707e+01   7.3211246e+01
   1.2303737e+01   7.3330205e+01
   1.2403767e+01   7.0523795e+01
   1.2503798e+01   7.0324387e+01
   1.2603828e+01   6.6263202e+01
   1.2703859e+01   6.2692514e+01
   1.2803889e+01   5.9415028e+01
   1.2903919e+01   6.0482442e+01
   1.3003950e+01   6.0015351e+01
   1.3103980e+01   5.5998219e+01
   1.3204011e+01   5.9034712e+01
   1.3304041e+01   5.5652020e+01
   1.3404071e+01   5.5668521e+01
   1.3504102e+01   5.5522078e+01
   1.3604132e+01   5.4811516e+01
   1.3704162e+01   5.3578380e+01
   1.3804193e+01   5.8564501e+01
   1.3904223e+01   5.6708414e+01
   1.4004254e+01   5.7125876e+01
   1.4104284e+01   5.4681469e+01
   1.4204314e+01   5.4720713e+01
   1.4304345e+01   5.2754862e+01
   1.4404375e+01   5.5867793e+01
   1.4504406e+01   4.8594986e+01
   1.4604436e+01   4.8143531e+01
   1.4704466e+01   4.5120661e+01
   1.4804497e+01   4.4568410e+01
   1.4904527e+01   4.2025528e+01
   1.5004557e+01   3.9969687e+01
   1.5104588e+01   3.6659735e+01
   1.5204618e+01   3.8216412e+01
   1.5304649e+01   3.7391115e+01
   1.5404679e+01   3.6879641e+01
   1.5504709e+01   3.2711495e+01
   1.5604740e+01   3.2363745e+01
   1.5704770e+01   3.0223793e+01
   1.5804800e+01   2.8604137e+01
   1.5904831e+01   2.6238813e+01
   1.6004861e+01   2.5024346e+01
   1.6104892e+01   2.5085599e+01
   1.6204922e+01   2.3661554e+01
   1.6304952e+01   2.6408873e+01
   1.6404983e+01   2.7100989e+01
   1.6505013e+01   2.9063449e+01
   1.6605044e+01   2.8994873e+01
   1.6705074e+01   3.0056146e+01
   1.6805104e+01   3.0411361e+01
   1.6905135e+01   2.9501064e+01
   1.7005165e+01   2.9868491e+01
   1.7105195e+01   3.1080912e+01
   1.7205226e+01   3.1157028e+01
   1.7305256e+01   3.1580399e+01
   1.7405287e+01   2.9938218e+01
   1.7505317e+01   3.0791901e+01
   1.7605347e+01   2.8008245e+01
   1.7705378e+01   2.8313776e+01
   1.7805408e+01   2.4521838e+01
   1.7905439e+01   2.4230217e+01
   1.8005469e+01   2.3971867e+01
   1.8105499e+01   2.2117272e+01
   1.8205530e+01   2.0995647e+01
   1.8305560e+01   2.0849453e+01
   1.8405590e+01   2.0966799e+01
   1.8505621e+01   1.9397837e+01
   1.8605651e+01   1.9379431e+01
   1.8705682e+01   1.9785671e+01
   1.8805712e+01   1.9629245e+01
   1.8905742e+01   1.8214102e+01
   1.9005773e+01   1.7299351e+01
   1.9105803e+01   1.8343281e+01
   1.9205834e+01   1.6930654e+01
   1.9305864e+01   1.5989106e+01
   1.9405894e+01   1.5628716e+01
   1.9505925e+01   1.4086798e+01
   1.9605955e+01   1.1724328e+01
   1.9705985e+01   1.0400791e+01
   1.9806016e+01   9.0065287e+00
   1.9906046e+01   7.9242637e+00
   2.0006077e+01   6.7949709e+00
   2.0106107e+01   7.0271736e+00
   2.0206137e+01   5.1082967e+00
   2.0306168e+01   4.0120346e+00
   2.0406198e+01   1.9403989e+00
   2.0506228e+01   5.8070805e-01
   2.0606259e+01   2.1433626e-01
   2.0706289e+01   1.5769007e+00
   2.0806320e+01   1.9010832e+00
   2.0906350e+01   1.5813632e+00
   2.1006380e+01   1.8753135e+00
   2.1106411e+01   1.6733239e+00
   2.1206441e+01   1.2535320e+00
   2.1306472e+01   1.0203967e+00
   2.1406502e+01   3.6801544e+00
   2.1506532e+01   6.0880279e+00
   2.1606563e+01   6.0059766e+00
   2.1706593e+01   7.5852999e+00
   2.1806623e+01   5.8596802e+00
   2.1906654e+01   5.4620115e+00
   2.2006684e+01   4.9604387e+00
   2.2106715e+01   3.6100512e+00
   2.2206745e+01   3.0539686e+00
   2.2306775e+01   3.1017038e+00
   2.2406806e+01   2.8054929e+00
   2.2506836e+01   2.9175868e+00
   2.2606867e+01   2.1474634e+00
   2.2706897e+01   2.7617737e+00
   2.2806927e+01   2.7010557e+00
   2.2906958e+01   4.1391379e+00
   2.3006988e+01   4.5048132e+00
   2.3107018e+01   4.5006965e+00
   2.3207049e+01   5.0940348e+00
   2.3307079e+01   5.7861108e+00
   2.3407110e+01   7.1930836e+00
   2.3507140e+01   8.3090075e+00
   2.3607170e+01   9.2769206e+00
   2.3707201e+01   9.4153173e+00
   2.3807231e+01   9.8809824e+00
   2.3907262e+01   1.1059579e+01
   2.4007292e+01   1.1325368e+01
   2.4107322e+01   1.0897305e+01
   2.4207353e+01   1.0035750e+01
   2.4307383e+01   1.1012538e+01
   2.4407413e+01   1.0456538e+01
   2.4507444e+01   1.0750958e+01
   2.4607474e+01   9.3093225e+00
   2.4707505e+01   1.0452773e+01
   2.4807535e+01   9.1625279e+00
   2.4907565e+01   8.5721167e+00
   2.5007596e+01   8.4074505e+00
   2.5107626e+01   7.6824462e+00
   2.5207656e+01   7.2648045e+00
   2.5307687e+01   7.9343915e+00
   2.5407717e+01   7.8788527e+00
   2.5507748e+01   7.7374550e+00
   2.5607778e+01   7.6639702e+00
   2.5707808e+01   7.4772783e+00
   2.5807839e+01   7.6911041e+00
   2.5907869e+01   6.9623634e+00
   2.6007900e+01   7.4437218e+00
   2.6107930e+01   7.1910517e+00
   2.6207960e+01   7.0666081e+00
   2.6307991e+01   7.1151633e+00
   2.6408021e+01   6.9191196e+00
   2.6508051e+01   6.8995211e+00
   2.6608082e+01   5.7434718e+00
   2.6708112e+01   6.4708840e+00
   2.6808143e+01   6.1519519e+00
   2.6908173e+01   6.1302886e+00
   2.7008203e+01   4.7267476e+00
   2.7108234e+01   4.6416687e+00
   2.7208264e+01   3.9519660e+00
   2.7308295e+01   5.2532494e+00
   2.7408325e+01   5.5518821e+00
   2.7508355e+01   5.2771075e+00
   2.7608386e+01   5.4877951e+00
   2.7708416e+01   4.8443937e+00
   2.7808446e+01   5.6358519e+00
   2.7908477e+01   5.4810760e+00
   2.8008507e+01   5.8101096e+00
   2.8108538e+01   5.6021499e+00
   2.8208568e+01   5.4399963e+00
   2.8308598e+01   5.0604325e+00
   2.8408629e+01   5.4706576e+00
   2.8508659e+01   5.7188878e+00
   2.8608690e+01   5.4053937e+00
   2.8708720e+01   5.5715752e+00
   2.8808750e+01   6.1965038e+00
   2.8908781e+01   6.0836166e+00
   2.9008811e+01   6.9887607e+00
   2.9108841e+01   5.3545109e+00
   2.9208872e+01   5.4246146e+00
   2.9308902e+01   4.4761126e+00
   2.9408933e+01   4.5958074e+00
   2.9508963e+01   4.6887941e+00
   2.9608993e+01   4.4316379e+00
   2.9709024e+01   4.9598354e+00
   2.9809054e+01   4.1647789e+00
   2.9909084e+01   4.9881260e+00
   3.0009115e+01   4.1264837e+00
   3.0109145e+01   3.9966506e+00
   3.0209176e+01   4.0653391e+00
   3.0309206e+01   4.2434465e+00
   3.0409236e+01   4.2928332e+00
   3.0509267e+01   3.7459422e+00
   3.0609297e+01   3.2475662e+00
   3.0709328e+01   2.9869627e+00
   3.0809358e+01   3.5182105e+00
   3.0909388e+01   3.1652918e+00
   3.1009419e+01   3.3471819e+00
   3.1109449e+01   3.7957389e+00
   3.1209479e+01   3.7619486e+00
   3.1309510e+01   3.6194174e+00
   3.1409540e+01   3.1823887e+00
   3.1509571e+01   3.9512460e+00
   3.1609601e+01   3.5991330e+00
   3.1709631e+01   2.9471481e+00
   3.1809662e+01   2.8434851e+00
   3.1909692e+01   2.7940573e+00
   3.2009723e+01   2.9490678e+00
   3.2109753e+01   2.4552817e+00
   3.2209783e+01   2.5088799e+00
   3.2309814e+01   2.2242227e+00
   3.2409844e+01   2.5214830e+00
   3.2509874e+01   2.4094615e+00
   3.2609905e+01   2.0250698e+00
   3.2709935e+01   1.8854610e+00
   3.2809966e+01   2.1827002e+00
   3.2909996e+01   1.9673711e+00
   3.3010026e+01   1.8438387e+00
   3.3110057e+01   1.8663484e+00
   3.3210087e+01   1.7481399e+00
   3.3310118e+01   1.3498981e+00
   3.3410148e+01   1.6347077e+00
   3.3510178e+01   1.4422443e+00
   3.3610209e+01   1.3114490e+00
   3.3710239e+01   1.7348755e+00
   3.3810269e+01   1.6188344e+00
   3.3910300e+01   1.3280269e+00
   3.4010330e+01   1.2139967e+00
   3.4110361e+01   1.3754093e+00
   3.4210391e+01   1.3715314e+00
   3.4310421e+01   1.1602223e+00
   3.4410452e+01   1.0994409e+00
   3.4510482e+01   9.6023704e-01
   3.4610512e+01   1.1616963e+00
   3.4710543e+01   9.3286904e-01
   3.4810573e+01   8.6349211e-01
   3.4910604e+01   7.1373338e-01
   3.5010634e+01   8.5616774e-01
   3.5110664e+01   4.8020752e-01
   3.5210695e+01   4.4235133e-01
   3.5310725e+01   6.2132133e-01
   3.5410756e+01   3.6410012e-01
   3.5510786e+01   3.0886326e-01
   3.5610816e+01   3.7274385e-01
   3.5710847e+01   2.4107229e-01
   3.5810877e+01   2.3298717e-01
   3.5910907e+01   2.9278990e-01
   3.6010938e+01   3.2893186e-01
   3.6110968e+01   3.8358680e-01
   3.6210999e+01   3.9859516e-01
   3.6311029e+01   2.2212996e-01
   3.6411059e+01   2.6448092e-01
   3.6511090e+01   1.6825777e-01
   3.6611120e+01   2.7067965e-01
   3.6711151e+01   2.3541498e-01
   3.6811181e+01   1.4892133e-01
   3.6911211e+01   2.5133970e-01
   3.7011242e+01   2.7542819e-01
   3.7111272e+01   1.0575811e-01
   3.7211302e+01   1.5118225e-01
   3.7311333e+01   1.8608015e-01
   3.7411363e+01   6.0959423e-02
   3.7511394e+01   1.9665591e-01
   3.7611424e+01   2.1372861e-01
   3.7711454e+01   2.8111625e-01
   3.7811485e+01   2.0589055e-01
   3.7911515e+01   2.0163848e-01
   3.8011546e+01   2.0524987e-01
   3.8111576e+01   2.3581094e-01
   3.8211606e+01   1.3781060e-01
   3.8311637e+01   1.7196917e-01
   3.8411667e+01   1.1152154e-01
   3.8511697e+01   1.1816138e-01
   3.8611728e+01   1.2489054e-01
   3.8711758e+01   2.3094081e-01
   3.8811789e+01   9.5122532e-02
   3.8911819e+01   1.1331548e-01
   3.9011849e+01   7.5123285e-02
   3.9111880e+01   7.6446806e-02
   3.9211910e+01   1.4309881e-01
   3.9311940e+01   1.2687432e-01
   3.9411971e+01   1.1304695e-01
   3.9512001e+01   1.2253368e-01
   3.9612032e+01   5.3165197e-02
   3.9712062e+01   5.5580842e-02
   3.9812092e+01   8.8593813e-02
   3.9912123e+01   7.4132809e-02
   4.0012153e+01   1.8412186e-01
   4.0112184e+01   4.5774090e-02
   4.0212214e+01   1.2741861e-01
   4.0312244e+01   4.9894454e-02
   4.0412275e+01   2.5261115e-02
   4.0512305e+01   5.5440476e-02
   4.0612335e+01   6.0284498e-02
   4.0712366e+01   1.1743832e-01
   4.0812396e+01   5.8661023e-02
   4.0912427e+01   4.4421926e-02
   4.1012457e+01   1.7015462e-02
   4.1112487e+01   8.8582414e-02
   4.1212518e+01   4.3062020e-02
   4.1312548e+01   2.2408464e-02
   4.1412579e+01   3.9529846e-03
   4.1512609e+01   1.9853876e-02
   4.1612639e+01   2.0586697e-02
   4.1712670e+01   4.5960922e-02
   4.1812700e+01   2.8418076e-02
   4.1912730e+01   5.9204057e-02
   4.2012761e+01   1.4652251e-02
   4.2112791e+01   3.1670628e-02
   4.2212822e+01   3.4997671e-02
   4.2312852e+01   1.5985689e-02
   4.2412882e+01   1.9420408e-02
   4.2512913e+01   9.7529783e-03
   4.2612943e+01   1.9038930e-03
   4.2712974e+01   7.7331092e-03
   4.2813004e+01   5.6394356e-03
   4.2913034e+01   1.3684760e-02
   4.3013065e+01   1.6651513e-02
   4.3113095e+01   3.9424117e-03
   4.3213125e+01   1.5747487e-03
   4.3313156e+01   1.9303423e-03
   4.3413186e+01   7.3289137e-02
   4.3513217e+01   1.7095652e-03
   4.3613247e+01   1.2966346e-02
   4.3713277e+01   3.2443268e-02
   4.3813308e+01   4.7456854e-02
   4.3913338e+01   7.2335810e-02
   4.4013368e+01   5.3762386e-03
   4.4113399e+01   5.0601796e-02
   4.4213429e+01   5.9004352e-02
   4.4313460e+01   5.1414864e-02
   4.4413490e+01   5.7783135e-03
   4.4513520e+01   1.0317405e-02
   4.4613551e+01   5.9034167e-03
   4.4713581e+01   2.1314585e-02
   4.4813612e+01   4.8562220e-03
   4.4913642e+01   3.3600985e-03
   4.5013672e+01   3.5076255e-03
   4.5113703e+01   8.6666449e-02
   4.5213733e+01   3.5845990e-03
   4.5313763e+01   6.4342121e-03
   4.5413794e+01   3.1167045e-03
   4.5513824e+01   3.8463108e-03
   4.5613855e+01   2.8267452e-02
   4.5713885e+01   1.4966387e-02
   4.5813915e+01   4.1113039e-03
   4.5913946e+01   5.2194180e-03
   4.6013976e+01   6.2346629e-03
   4.6114007e+01   1.4982215e-02
   4.6214037e+01   1.9175544e-02
   4.6314067e+01   8.3863624e-03
   4.6414098e+01   3.2376778e-02
   4.6514128e+01   6.1310885e-02
   4.6614158e+01   3.9079375e-03
   4.6714189e+01   1.8870277e-02
   4.6814219e+01   6.6392854e-03
   4.6914250e+01   1.8380935e-03
   4.7014280e+01   8.8570029e-03
   4.7114310e+01   1.1834275e-02
   4.7214341e+01   4.7568462e-03
   4.7314371e+01   7.8124582e-03
   4.7414401e+01   7.2468841e-03
   4.7514432e+01   1.8447071e-03
   4.7614462e+01   2.2998019e-02
   4.7714493e+01   6.2895430e-03
   4.7814523e+01   4.1580149e-03
   4.7914553e+01   3.8627731e-03
   4.8014584e+01   8.6918053e-03
   4.8114614e+01   1.0523409e-02
   4.8214645e+01   5.7964733e-03
   4.8314675e+01   1.4984279e-02
   4.8414705e+01   5.9189898e-03
   4.8514736e+01   1.8276186e-03
   4.8614766e+01   3.0563001e-02
   4.8714796e+01   3.0744559e-02
   4.8814827e+01   9.0962961e-03
   4.8914857e+01   2.3285046e-02
   4.9014888e+01   2.1247681e-02
   4.9114918e+01   1.3259997e-03
   4.9214948e+01   8.2227686e-03
   4.9314979e+01   6.4887434e-03
   4.9415009e+01   3.7899566e-02
   4.9515040e+01   1.4665706e-02
   4.9615070e+01   2.8342560e-03
   4.9715100e+01   5.0451289e-03
   4.9815131e+01   5.1487820e-03
   4.9915161e+01   4.9780576e-02
   5.0015191e+01   2.2936333e-03
   5.0115222e+01   5.9650117e-03
   5.0215252e+01   1.5132034e-02
   5.0315283e+01   4.0485260e-04
   5.0415313e+01   4.0320867e-02
   5.0515343e+01   2.3150817e-02
   5.0615374e+01   1.0156125e-01
   5.0715404e+01   3.0301242e-02
   5.0815435e+01   2.2392605e-02
   5.0915465e+01   4.4267452e-02
   5.1015495e+01   3.4638704e-03
   5.1115526e+01   1.3763565e-02
   5.1215556e+01   6.8391627e-03
   5.1315586e+01   4.0504172e-02
   5.1415617e+01   3.0711486e-02
   5.1515647e+01   2.5293600e-02
   5.1615678e+01   3.6856816e-02
   5.1715708e+01   6.1963585e-02
   5.1815738e+01   1.8265234e-02
   5.1915769e+01   9.4339144e-03
   5.2015799e+01   9.6361544e-03
   5.2115829e+01   4.3178855e-03
   5.2215860e+01   7.1080590e-03
   5.2315890e+01   9.9506299e-03
   5.2415921e+01   2.0264379e-02
   5.2515951e+01   3.1733630e-02
   5.2615981e+01   1.6482146e-02
   5.2716012e+01   4.0207730e-03
   5.2816042e+01   1.4600172e-02
   5.2916073e+01   1.5013745e-02
   5.3016103e+01   1.8529426e-02
   5.3116133e+01   2.9834490e-02
   5.3216164e+01   1.9203337e-02
   5.3316194e+01   8.7415885e-03
   5.3416224e+01   2.5333208e-02
   5.3516255e+01   5.4256244e-02
   5.3616285e+01   2.5189115e-02
   5.3716316e+01   4.7904878e-03
   5.3816346e+01   4.2003958e-02
   5.3916376e+01   4.0177653e-02
   5.4016407e+01   7.0644284e-02
   5.4116437e+01   2.1941554e-02
   5.4216468e+01   7.6146422e-03
   5.4316498e+01   6.7361760e-03
   5.4416528e+01   4.2053755e-02
   5.4516559e+01   1.2283723e-02
   5.4616589e+01   2.3838503e-02
   5.4716619e+01   7.3678323e-02
   5.4816650e+01   1.1974636e-01
   5.4916680e+01   2.6007031e-02
   5.5016711e+01   5.0302270e-03
   5.5116741e+01   1.3481415e-02
   5.5216771e+01   4.1135377e-02
   5.5316802e+01   1.3501501e-02
   5.5416832e+01   6.4249207e-02
   5.5516863e+01   1.3065909e-02
   5.5616893e+01   9.4296370e-03
   5.5716923e+01   1.3048231e-03
   5.5816954e+01   5.1803797e-02
   5.5916984e+01   9.9397441e-03
   5.6017014e+01   6.4583224e-04
   5.6117045e+01   2.8039128e-02
   5.6217075e+01   5.8721791e-02
   5.6317106e+01   1.7290173e-02
   5.6417136e+01   1.0181389e-01
   5.6517166e+01   1.1474498e-03
   5.6617197e+01   3.5521516e-03
   5.6717227e+01   2.5817902e-02
   5.6817257e+01   5.3358211e-03
   5.6917288e+01   1.8294289e-03
   5.7017318e+01   2.0383981e-03
   5.7117349e+01   1.9682997e-02
   5.7217379e+01   6.7792223e-02
   5.7317409e+01   1.5720963e-01
   5.7417440e+01   5.0355975e-02
   5.7517470e+01   7.6499513e-02
   5.7617501e+01   1.6368395e-02
   5.7717531e+01   2.8356973e-02
   5.7817561e+01   5.8721748e-02
   5.7917592e+01   3.0479995e-02
   5.8017622e+01   3.5871119e-03
   5.8117652e+01   6.5388813e-02
   5.8217683e+01   5.4382433e-02
   5.8317713e+01   4.1911089e-03
   5.8417744e+01   7.1506100e-02
   5.8517774e+01   8.1379200e-03
   5.8617804e+01   7.3258359e-02
   5.8717835e+01   1.5797860e-03
   5.8817865e+01   1.5217402e-02
   5.8917896e+01   5.5973666e-02
   5.9017926e+01   3.3370225e-02
   5.9117956e+01   2.1825077e-02
   5.9217987e+01   4.5595628e-02
   5.9318017e+01   9.6453968e-03
   5.9418047e+01   4.0534701e-02
   5.9518078e+01   2.7356447e-02
   5.9618108e+01   3.8470957e-02
   5.9718139e+01   1.4270276e-02
   5.9818169e+01   2.3661356e-02
   5.9918199e+01   2.3692044e-02
   6.0018230e+01   4.9233936e-02
   6.0118260e+01   3.0379341e-02
   6.0218291e+01   4.8779192e-02
   6.0318321e+01   7.3887794e-03
   6.0418351e+01   5.9632009e-02
   6.0518382e+01   1.0694578e-02
   6.0618412e+01   2.8712687e-02
   6.0718442e+01   2.9258388e-02
   6.0818473e+01   6.6390244e-02
   6.0918503e+01   7.7800632e-02
   6.1018534e+01   1.8568499e-02
   6.1118564e+01   5.3085334e-02
   6.1218594e+01   4.7511657e-02
   6.1318625e+01   2.1099069e-02
   6.1418655e+01   3.9026926e-02
   6.1518685e+01   1.3105535e-01
   6.1618716e+01   3.9360407e-02
   6.1718746e+01   3.7803228e-02
   6.1818777e+01   5.7860567e-02
   6.1918807e+01   9.7619749e-02
   6.2018837e+01   9.5249602e-03
   6.2118868e+01   4.4528244e-02
   6.2218898e+01   2.0836738e-02
   6.2318929e+01   1.0680738e-01
   6.2418959e+01   7.4555414e-02
   6.2518989e+01   8.1125299e-02
   6.2619020e+01   6.1827748e-02
   6.2719050e+01   6.2088556e-02
   6.2819080e+01   2.1103477e-02
   6.2919111e+01   3.3795628e-04
   6.3019141e+01   4.2254562e-02
   6.3119172e+01   3.8681509e-02
   6.3219202e+01   8.7430095e-02
   6.3319232e+01   8.0655714e-02
   6.3419263e+01   2.9238229e-02
   6.3519293e+01   5.5122824e-02
   6.3619324e+01   4.2128005e-02
   6.3719354e+01   9.9850266e-04
   6.3819384e+01   1.0287346e-02
   6.3919415e+01   9.1317271e-02
   6.4019445e+01   3.0040850e-03
   6.4119475e+01   5.1619023e-02
   6.4219506e+01   2.1053629e-02
   6.4319536e+01   1.0333709e-02
   6.4419567e+01   9.0738623e-02
   6.4519597e+01   7.0706839e-02
   6.4619627e+01   1.8048460e-01
   6.4719658e+01   1.0425380e-01
   6.4819688e+01   2.4972392e-02
   6.4919719e+01   2.3215770e-02
   6.5019749e+01   6.1554867e-02
   6.5119779e+01   9.6867023e-03
   6.5219810e+01   7.4786375e-03
   6.5319840e+01   4.1884126e-02
   6.5419870e+01   5.0055963e-03
   6.5519901e+01   2.1449770e-01
   6.5619931e+01   3.8307835e-02
   6.5719962e+01   1.1661176e-02
   6.5819992e+01   5.4026673e-02
   6.5920022e+01   2.6349934e-02
   6.6020053e+01   1.4963056e-02
   6.6120083e+01   3.0706311e-02
   6.6220113e+01   2.0881160e-02
   6.6320144e+01   4.9761835e-02
   6.6420174e+01   3.4320968e-02
   6.6520205e+01   4.1933471e-02
   6.6620235e+01   2.3452198e-02
   6.6720265e+01   2.4441971e-02
   6.6820296e+01   2.1043797e-02
   6.6920326e+01   2.1216719e-04
   6.7020357e+01   5.8780813e-04
   6.7120387e+01   3.2017396e-04
   6.7220417e+01   1.9560649e-02
   6.7320448e+01   1.2659618e-02
   6.7420478e+01   3.6111326e-02
   6.7520508e+01   3.4212509e-03
   6.7620539e+01   6.6797372e-03
   6.7720569e+01   2.7144469e-02
   6.7820600e+01   1.7341367e-03
   6.7920630e+01   3.3527311e-02
   6.8020660e+01   1.7367699e-02
   6.8120691e+01   3.7516492e-03
   6.8220721e+01   3.0308956e-02
   6.8320752e+01   3.4257243e-05
   6.8420782e+01   9.1049677e-03
   6.8520812e+01   1.1837727e-02
   6.8620843e+01   1.4941415e-02
   6.8720873e+01   1.5926928e-03
   6.8820903e+01   2.7189139e-02
   6.8920934e+01   5.8616853e-04
   6.9020964e+01   1.4171230e-02
   6.9120995e+01   2.8778534e-02
   6.9221025e+01   7.6380687e-03
   6.9321055e+01   1.0163229e-02
   6.9421086e+01   1.5804704e-02
   6.9521116e+01   1.3048723e-03
   6.9621147e+01   5.6174655e-02
   6.9721177e+01   1.8812942e-03
   6.9821207e+01   8.5728410e-03
   6.9921238e+01   1.0026674e-02
   7.0021268e+01   6.8362942e-02
   7.0121298e+01   6.7297904e-02
   7.0221329e+01   1.9278383e-02
   7.0321359e+01   2.2624570e-02
   7.0421390e+01   2.0266941e-02
   7.0521420e+01   4.0727475e-02
   7.0621450e+01   6.6276319e-03
   7.0721481e+01   3.4196234e-02
   7.0821511e+01   7.5060004e-02
   7.0921541e+01   1.0862589e-01
   7.1021572e+01   1.9663366e-02
   7.1121602e+01   4.6135720e-02
   7.1221633e+01   1.5447194e-02
   7.1321663e+01   5.6815295e-03
   7.1421693e+01   8.8678313e-03
   7.1521724e+01   9.6844663e-02
   7.1621754e+01   3.2725143e-03
   7.1721785e+01   2.2073560e-02
   7.1821815e+01   1.2833032e-02
   7.1921845e+01   5.2708879e-02
   7.2021876e+01   1.6202536e-02
   7.2121906e+01   3.0921900e-04
   7.2221936e+01   2.6564549e-02
   7.2321967e+01   7.4613911e-03
   7.2421997e+01   1.3802952e-02
   7.2522028e+01   6.8957730e-03
   7.2622058e+01   4.2144029e-02
   7.2722088e+01   8.5428843e-03
   7.2822119e+01   1.7162384e-02
   7.2922149e+01   3.5286241e-02
   7.3022180e+01   1.1405538e-02
   7.3122210e+01   4.8260642e-02
   7.3222240e+01   2.5642871e-02
   7.3322271e+01   5.0730685e-02
   7.3422301e+01   9.5074900e-03
   7.3522331e+01   3.2054327e-02
   7.3622362e+01   1.7931299e-02
   7.3722392e+01   2.3290840e-02
   7.3822423e+01   6.6062921e-03
   7.3922453e+01   3.9843594e-03
   7.4022483e+01   9.4544377e-02
   7.4122514e+01   5.0050952e-03
   7.4222544e+01   2.1896229e-02
   7.4322575e+01   2.1362574e-02
   7.4422605e+01   3.3657161e-02
   7.4522635e+01   2.8718619e-02
   7.4622666e+01   2.9371033e-02
   7.4722696e+01   1.6041010e-02
   7.4822726e+01   2.6681528e-02
   7.4922757e+01   2.6456260e-02
   7.5022787e+01   1.8495895e-04
   7.5122818e+01   2.3848773e-02
   7.5222848e+01   2.5105524e-02
   7.5322878e+01   1.8684663e-02
   7.5422909e+01   5.9394637e-02
   7.5522939e+01   3.8780546e-02
   7.5622969e+01   1.1396629e-01
   7.5723000e+01   2.5007301e-02
   7.5823030e+01   2.5852988e-03
   7.5923061e+01   8.8248854e-05
   7.6023091e+01   6.3466468e-03
   7.6123121e+01   5.2206340e-02
   7.6223152e+01   4.4098189e-02
   7.6323182e+01   1.7603872e-02
   7.6423213e+01   2.5824243e-02
   7.6523243e+01   5.3519398e-02
   7.6623273e+01   4.8356199e-03
   7.6723304e+01   3.3903428e-03
   7.6823334e+01   2.4183098e-02
   7.6923364e+01   1.2287035e-03
   7.7023395e+01   8.7547337e-02
   7.7123425e+01   1.2782878e-02
   7.7223456e+01   2.3970974e-02
   7.7323486e+01   1.1464128e-02
   7.7423516e+01   1.4649043e-02
   7.7523547e+01   2.4836857e-02
   7.7623577e+01   1.5207853e-02
   7.7723608e+01   6.3890585e-03
   7.7823638e+01   4.6988399e-03
   7.7923668e+01   1.9759579e-02
   7.8023699e+01   7.5521660e-03
   7.8123729e+01   2.1588204e-02
   7.8223759e+01   8.5082232e-03
   7.8323790e+01   6.1566582e-03
   7.8423820e+01   4.4045442e-02
   7.8523851e+01   3.1697318e-02
   7.8623881e+01   5.1224602e-03
   7.8723911e+01   7.8828785e-03
   7.8823942e+01   3.4189765e-02
   7.8923972e+01   1.0201467e-02
   7.9024002e+01   1.2470537e-02
   7.9124033e+01   5.4687491e-04
   7.9224063e+01   2.6884846e-02
   7.9324094e+01   3.6972694e-02
   7.9424124e+01   2.9016264e-03
   7.9524154e+01   9.2025605e-03
   7.9624185e+01   1.2905287e-02
   7.9724215e+01   6.8012698e-03
   7.9824246e+01   4.6683169e-03
   7.9924276e+01   1.5913895e-02
   8.0024306e+01   5.1690457e-02
   8.0124337e+01   2.4556685e-02
   8.0224367e+01   3.7545680e-02
   8.0324397e+01   3.1728908e-02
   8.0424428e+01   2.1791552e-02
   8.0524458e+01   3.6838610e-03
   8.0624489e+01   6.2293800e-02
   8.0724519e+01   3.6800089e-02
   8.0824549e+01   1.9071966e-02
   8.0924580e+01   9.0375827e-02
   8.1024610e+01   3.1047800e-02
   8.1124641e+01   5.0779991e-02
   8.1224671e+01   3.2429571e-02
   8.1324701e+01   4.8575127e-03
   8.1424732e+01   5.8543234e-02
   8.1524762e+01   6.7969697e-02
   8.1624792e+01   1.1979149e-01
   8.1724823e+01   1.4806861e-01
   8.1824853e+01   4.0250065e-02
   8.1924884e+01   1.5388384e-02
   8.2024914e+01   6.2367646e-02
   8.2124944e+01   2.6170681e-02
   8.2224975e+01   5.2348227e-02
   8.2325005e+01   7.9068967e-02
   8.2425036e+01   7.2291890e-02
   8.2525066e+01   9.2085890e-03
   8.2625096e+01   4.1684891e-02
   8.2725127e+01   1.5283887e-02
   8.2825157e+01   5.0219959e-03
   8.2925187e+01   3.1492290e-02
   8.3025218e+01   2.1184194e-02
   8.3125248e+01   3.6927180e-03
   8.3225279e+01   6.6003613e-03
   8.3325309e+01   2.0466242e-03
   8.3425339e+01   3.4059105e-03
   8.3525370e+01   8.5504385e-04
   8.3625400e+01   1.7090070e-03
   8.3725430e+01   4.9762506e-03
   8.3825461e+01   1.0925800e-02
   8.3925491e+01   2.0005973e-03
   8.4025522e+01   3.3632004e-02
   8.4125552e+01   9.8598174e-02
   8.4225582e+01   8.4827712e-03
   8.4325613e+01   6.9919824e-03
   8.4425643e+01   5.6586934e-03
   8.4525674e+01   1.0592942e-02
   8.4625704e+01   6.7370674e-03
   8.4725734e+01   3.5339238e-03
   8.4825765e+01   7.3376414e-03
   8.4925795e+01   1.5799925e-02
   8.5025825e+01   2.3059525e-02
   8.5125856e+01   4.1193776e-02
   8.5225886e+01   1.6995154e-04
   8.5325917e+01   2.1207287e-02
   8.5425947e+01   1.0448155e-02
   8.5525977e+01   1.0585038e-02
   8.5626008e+01   1.0618069e-02
   8.5726038e+01   2.4683131e-02
   8.5826069e+01   1.1523595e-02
   8.5926099e+01   4.2585585e-02
   8.6026129e+01   1.4301385e-02
   8.6126160e+01   1.9521713e-02
   8.6226190e+01   3.3978120e-02
   8.6326220e+01   2.4463258e-03
   8.6426251e+01   6.0224626e-02
   8.6526281e+01   2.4975965e-02
   8.6626312e+01   1.9002677e-02
   8.6726342e+01   7.7518591e-03
   8.6826372e+01   3.8982704e-02
   8.6926403e+01   2.6511676e-02
   8.7026433e+01   2.4295411e-02
   8.7126464e+01   1.0891417e-01
   8.7226494e+01   7.1243772e-02
   8.7326524e+01   2.4066722e-02
   8.7426555e+01   4.3237897e-02
   8.7526585e+01   8.8247595e-02
   8.7626615e+01   3.5891545e-02
   8.7726646e+01   2.7109356e-02
   8.7826676e+01   6.5610782e-02
   8.7926707e+01   3.6583692e-02
   8.8026737e+01   5.1130340e-03
   8.8126767e+01   3.4695255e-02
   8.8226798e+01   2.1258969e-02
   8.8326828e+01   8.1474920e-03
   8.8426858e+01   4.4740770e-02
   8.8526889e+01   1.7618780e-02
   8.8626919e+01   8.6778055e-03
   8.8726950e+01   3.5418230e-02
   8.8826980e+01   2.4971796e-05
   8.8927010e+01   7.5327532e-03
   8.9027041e+01   9.9695709e-03
   8.9127071e+01   3.2397501e-03
   8.9227102e+01   7.3746792e-03
   8.9327132e+01   4.3779329e-02
   8.9427162e+01   9.6410712e-03
   8.9527193e+01   2.2676164e-02
   8.9627223e+01   2.4844427e-02
   8.9727253e+01   8.0499681e-03
   8.9827284e+01   1.6458056e-02
   8.9927314e+01   4.3217080e-02
   9.0027345e+01   1.5556802e-02
   9.0127375e+01   3.5123757e-03
   9.0227405e+01   5.1978863e-03
   9.0327436e+01   1.2076754e-02
   9.0427466e+01   2.9183120e-02
   9.0527497e+01   1.0861631e-02
   9.0627527e+01   3.2115719e-02
   9.0727557e+01   1.0770719e-02
   9.0827588e+01   1.7465994e-02
   9.0927618e+01   1.3288062e-02
   9.1027648e+01   6.9716038e-03
   9.1127679e+01   8.1154492e-02
   9.1227709e+01   2.0844686e-02
   9.1327740e+01   2.6188608e-02
   9.1427770e+01   1.1019208e-02
   9.1527800e+01   1.2948174e-02
   9.1627831e+01   6.3056820e-02
   9.1727861e+01   7.5612723e-03
   9.1827892e+01   6.9880785e-03
   9.1927922e+01   1.3156992e-02
   9.2027952e+01   1.4369429e-02
   9.2127983e+01   6.1075317e-02
   9.2228013e+01   2.2572746e-02
   9.2328043e+01   4.2013394e-02
   9.2428074e+01   2.0978480e-02
   9.2528104e+01   1.2057641e-02
   9.2628135e+01   3.3491479e-02
   9.2728165e+01   4.7241279e-02
   9.2828195e+01   3.5715715e-02
   9.2928226e+01   3.5744850e-03
   9.3028256e+01   3.4679316e-02
   9.3128286e+01   2.0195227e-02
   9.3228317e+01   3.1030666e-02
   9.3328347e+01   4.2509177e-03
   9.3428378e+01   3.2646907e-02
   9.3528408e+01   1.5707292e-02
   9.3628438e+01   8.0763207e-03
   9.3728469e+01   3.3479364e-02
   9.3828499e+01   2.0965460e-03
   9.3928530e+01   1.8141135e-02
   9.4028560e+01   4.4035531e-02
   9.4128590e+01   3.4043831e-02
   9.4228621e+01   2.2503226e-02
   9.4328651e+01   7.6017499e-03
   9.4428681e+01   5.1016689e-03
   9.4528712e+01   1.0216338e-02
   9.4628742e+01   3.0241005e-02
   9.4728773e+01   7.3692263e-02
   9.4828803e+01   3.8022776e-03
   9.4928833e+01   3.7021378e-02
   9.5028864e+01   3.1161073e-02
   9.5128894e+01   2.0920436e-02
   9.5228925e+01   1.1948150e-02
   9.5328955e+01   5.9765384e-02
   9.5428985e+01   5.8570083e-02
   9.5529016e+01   4.7849052e-02
   9.5629046e+01   6.7802034e-02
   9.5729076e+01   2.9867159e-02
   9.5829107e+01   3.7052469e-02
   9.5929137e+01   1.0842986e-02
   9.6029168e+01   3.1366288e-02
   9.6129198e+01   4.8524025e-02
   9.6229228e+01   1.9574902e-02
   9.6329259e+01   2.2639497e-02
   9.6429289e+01   2.1348542e-02
   9.6529320e+01   4.1528174e-02
   9.6629350e+01   1.2982144e-02
   9.6729380e+01   1.7626786e-03
   9.6829411e+01   4.1420301e-03
   9.6929441e+01   2.8721283e-02
   9.7029471e+01   2.0559865e-03
   9.7129502e+01   2.9084894e-02
   9.7229532e+01   7.0675417e-02
   9.7329563e+01   5.2364955e-02
   9.7429593e+01   5.1791857e-02
   9.7529623e+01   2.0197358e-02
   9.7629654e+01   1.7094443e-02
   9.7729684e+01   5.5847833e-03
   9.7829714e+01   3.8373556e-02
   9.7929745e+01   6.6805089e-02
   9.8029775e+01   5.6187544e-02
   9.8129806e+01   6.8751316e-03
   9.8229836e+01   6.9929571e-03
   9.8329866e+01   2.2505461e-02
   9.8429897e+01   2.7009925e-02
   9.8529927e+01   1.3754053e-03
   9.8629958e+01   5.1172360e-02
   9.8729988e+01   2.5886738e-02
   9.8830018e+01   3.4671650e-02
   9.8930049e+01   6.2175503e-02
   9.9030079e+01   4.5184402e-02
   9.9130109e+01   8.6273168e-03
   9.9230140e+01   8.4285135e-03
   9.9330170e+01   1.2763021e-02
   9.9430201e+01   1.2922928e-01
   9.9530231e+01   1.6117254e-03
   9.9630261e+01   1.0300857e-02
   9.9730292e+01   2.3119135e-02
   9.9830322e+01   1.8360948e-02
   9.9930353e+01   1.6881551e-02
   1.0003038e+02   4.6791723e-02
   1.0013041e+02   2.6235678e-02
   1.0023044e+02   2.4009588e-02
   1.0033047e+02   4.3984238e-02
   1.0043050e+02   1.0830114e-02
   1.0053053e+02   2.3101629e-02
   1.0063057e+02   3.2148987e-02
   1.0073060e+02   1.0654353e-02
   1.0083063e+02   1.9512808e-02
   1.0093066e+02   1.5098413e-02
   1.0103069e+02   3.2791449e-02
   1.0113072e+02   3.7156007e-02
   1.0123075e+02   2.2639001e-02
   1.0133078e+02   1.0535641e-02
   1.0143081e+02   1.5175946e-03
   1.0153084e+02   3.0391966e-03
   1.0163087e+02   1.7248393e-02
   1.0173090e+02   1.2735576e-02
   1.0183093e+02   5.1026574e-03
   1.0193096e+02   2.0997771e-02
   1.0203099e+02   3.1798427e-02
   1.0213102e+02   4.1889318e-03
   1.0223105e+02   2.8695952e-03
   1.0233108e+02   2.5215824e-03
   1.0243111e+02   4.4687332e-03
   1.0253114e+02   2.4979200e-02
   1.0263117e+02   1.5802136e-04
   1.0273120e+02   2.2666944e-03
   1.0283123e+02   1.7793907e-02
   1.0293126e+02   2.3165157e-03
   1.0303129e+02   1.0355679e-02
   1.0313132e+02   2.0083618e-02
   1.0323136e+02   8.2096364e-04
   1.0333139e+02   3.8046289e-02
   1.0343142e+02   3.7652944e-02
   1.0353145e+02   3.5913487e-02
   1.0363148e+02   2.4936177e-02
   1.0373151e+02   1.8414257e-02
   1.0383154e+02   2.5450214e-02
   1.0393157e+02   1.6436184e-03
   1.0403160e+02   2.8967175e-03
   1.0413163e+02   2.1988045e-02
   1.0423166e+02   1.1167770e-02
   1.0433169e+02   3.5028634e-03
   1.0443172e+02   5.1704686e-02
   1.0453175e+02   5.5539926e-03
   1.0463178e+02   6.2243205e-03
   1.0473181e+02   8.7696292e-04
   1.0483184e+02   4.6384658e-03
   1.0493187e+02   6.1352045e-04
   1.0503190e+02   3.5348580e-02
   1.0513193e+02   3.7952749e-03
   1.0523196e+02   2.7846274e-02
   1.0533199e+02   1.5293261e-02
   1.0543202e+02   1.5724023e-02
   1.0553205e+02   1.0013122e-02
   1.0563208e+02   3.6791927e-04
   1.0573211e+02   7.7400750e-03
   1.0583215e+02   6.8428750e-03
   1.0593218e+02   1.2957810e-02
   1.0603221e+02   2.2476760e-02
   1.0613224e+02   2.5241925e-03
   1.0623227e+02   9.4389330e-03
   1.0633230e+02   1.7310702e-02
   1.0643233e+02   3.2125153e-03
   1.0653236e+02   8.7648644e-03
   1.0663239e+02   3.0762066e-02
   1.0673242e+02   5.4621171e-03
   1.0683245e+02   1.1106279e-02
   1.0693248e+02   4.6664901e-02
   1.0703251e+02   7.1112490e-02
   1.0713254e+02   1.0350142e-02
   1.0723257e+02   4.5918374e-02
   1.0733260e+02   2.0035839e-03
   1.0743263e+02   4.2923818e-03
   1.0753266e+02   8.4127143e-03
   1.0763269e+02   6.0748512e-03
   1.0773272e+02   1.4532123e-03
   1.0783275e+02   4.0240800e-03
   1.0793278e+02   1.6886051e-03
   1.0803281e+02   5.0886311e-02
   1.0813284e+02   1.7990562e-02
   1.0823287e+02   6.8892225e-02
   1.0833290e+02   9.6669694e-03
   1.0843294e+02   2.9317656e-02
   1.0853297e+02   1.6017626e-02
   1.0863300e+02   1.4477396e-02
   1.0873303e+02   1.7305468e-02
   1.0883306e+02   1.6310866e-02
   1.0893309e+02   2.6254039e-02
   1.0903312e+02   1.7627082e-02
   1.0913315e+02   2.1341403e-02
   1.0923318e+02   1.0153963e-02
   1.0933321e+02   2.5263499e-03
   1.0943324e+02   1.7425528e-02
   1.0953327e+02   5.8428995e-03
   1.0963330e+02   3.6986837e-02
   1.0973333e+02   3.5595880e-03
   1.0983336e+02   3.5185510e-02
   1.0993339e+02   1.5495314e-02
   1.1003342e+02   8.9452790e-03
   1.1013345e+02   6.7178295e-03
   1.1023348e+02   2.3414620e-02
   1.1033351e+02   2.2044419e-02
   1.1043354e+02   2.8361831e-02
   1.1053357e+02   1.7614134e-02
   1.1063360e+02   6.0764955e-03
   1.1073363e+02   2.2901667e-02
   1.1083366e+02   1.5019259e-03
   1.1093369e+02   2.1001083e-02
   1.1103373e+02   2.6602860e-02
   1.1113376e+02   1.1039748e-02
   1.1123379e+02   2.1370009e-02
   1.1133382e+02   1.7929167e-02
   1.1143385e+02   2.9845044e-02
   1.1153388e+02   5.4210228e-02
   1.1163391e+02   4.0306266e-02
   1.1173394e+02   3.9516175e-03
   1.1183397e+02   2.2527113e-02
   1.1193400e+02   3.1707629e-02
   1.1203403e+02   5.2938900e-03
   1.1213406e+02   1.7685984e-02
   1.1223409e+02   1.8258133e-02
   1.1233412e+02   2.8700995e-03
   1.1243415e+02   4.6068952e-03
   1.1253418e+02   2.6916999e-03
   1.1263421e+02   9.7773479e-03
   1.1273424e+02   3.8807091e-02
   1.1283427e+02   1.2430065e-02
   1.1293430e+02   6.2352443e-03
   1.1303433e+02   4.6451144e-03
   1.1313436e+02   5.4010269e-03
   1.1323439e+02   8.9683339e-03
   1.1333442e+02   3.8187019e-03
   1.1343445e+02   1.1071325e-02
   1.1353448e+02   5.7187759e-03
   1.1363451e+02   1.8669030e-02
   1.1373455e+02   5.1046836e-02
   1.1383458e+02   3.1828724e-02
   1.1393461e+02   1.2271747e-02
   1.1403464e+02   3.0805049e-02
   1.1413467e+02   1.4481734e-02
   1.1423470e+02   4.6209274e-02
   1.1433473e+02   2.5402062e-02
   1.1443476e+02   3.6220304e-02
   1.1453479e+02   5.6932202e-02
   1.1463482e+02   9.5878281e-02
   1.1473485e+02   3.3778826e-02
   1.1483488e+02   2.1001515e-03
   1.1493491e+02   2.2276128e-03
   1.1503494e+02   3.5918912e-02
   1.1513497e+02   1.4069844e-02
   1.1523500e+02   3.5921222e-02
   1.1533503e+02   3.6596252e-02
   1.1543506e+02   5.7405979e-02
   1.1553509e+02   2.6173099e-02
   1.1563512e+02   2.0677027e-02
   1.1573515e+02   4.1983677e-02
   1.1583518e+02   5.0431948e-02
   1.1593521e+02   4.0768401e-02
   1.1603524e+02   1.3784193e-02
   1.1613527e+02   3.8449462e-02
   1.1623530e+02   9.5678258e-03
   1.1633534e+02   1.2021317e-02
   1.1643537e+02   3.2334781e-02
   1.1653540e+02   1.1471360e-01
   1.1663543e+02   3.3528945e-02
   1.1673546e+02   4.4735643e-02
   1.1683549e+02   8.7740607e-02
   1.1693552e+02   2.6292135e-02
   1.1703555e+02   9.3172554e-03
   1.1713558e+02   6.6744334e-02
   1.1723561e+02   2.8045382e-02
   1.1733564e+02   1.6944557e-02
   1.1743567e+02   3.4404941e-02
   1.1753570e+02   2.6115149e-02
   1.1763573e+02   8.9711168e-03
   1.1773576e+02   2.3494956e-02
   1.1783579e+02   3.3487691e-02
   1.1793582e+02   1.5860639e-02
   1.1803585e+02   1.1332263e-02
   1.1813588e+02   4.0608967e-02
   1.1823591e+02   1.3147535e-02
   1.1833594e+02   5.8738323e-02
   1.1843597e+02   8.6868213e-02
   1.1853600e+02   4.8582965e-03
   1.1863603e+02   3.8903619e-03
   1.1873606e+02   6.0511387e-02
   1.1883609e+02   1.4287438e-02
   1.1893613e+02   2.6752246e-02
   1.1903616e+02   1.1131502e-02
   1.1913619e+02   2.1003268e-02
   1.1923622e+02   1.0105027e-05
   1.1933625e+02   3.0196173e-02
   1.1943628e+02   8.5796474e-05
   1.1953631e+02   1.5396501e-03
   1.1963634e+02   7.2755389e-02
   1.1973637e+02   1.3354766e-02
   1.1983640e+02   2.6571272e-02
   1.1993643e+02   8.6316339e-03
   1.2003646e+02   1.4048257e-03
   1.2013649e+02   6.3533932e-03
   1.2023652e+02   7.2638225e-03
   1.2033655e+02   6.6164341e-02
   1.2043658e+02   2.5310264e-02
   1.2053661e+02   2.0421958e-02
   1.2063664e+02   7.5040090e-03
   1.2073667e+02   4.3566782e-02
   1.2083670e+02   1.2684921e-02
   1.2093673e+02   5.5477904e-03
   1.2103676e+02   2.2702188e-02
   1.2113679e+02   9.6583163e-02
   1.2123682e+02   8.2457571e-03
   1.2133685e+02   8.5336930e-03
   1.2143688e+02   1.8757328e-02
   1.2153692e+02   6.2177943e-02
   1.2163695e+02   3.8731436e-02
   1.2173698e+02   1.1769109e-02
   1.2183701e+02   1.7968288e-02
   1.2193704e+02   5.9119762e-03
   1.2203707e+02   2.8050674e-02
   1.2213710e+02   2.7946555e-02
   1.2223713e+02   1.6327576e-03
   1.2233716e+02   1.8906559e-02
   1.2243719e+02   4.6693809e-02
   1.2253722e+02   2.5354926e-02
   1.2263725e+02   2.5472579e-02
   1.2273728e+02   4.4628972e-03
   1.2283731e+02   1.5787722e-02
   1.2293734e+02   1.1740833e-02
   1.2303737e+02   3.3589913e-02
   1.2313740e+02   2.6159205e-03
   1.2323743e+02   2.1217725e-02
   1.2333746e+02   3.6463322e-02
   1.2343749e+02   1.0906197e-02
   1.2353752e+02   4.6607135e-02
   1.2363755e+02   1.9303488e-03
   1.2373758e+02   6.0691766e-04
   1.2383761e+02   2.3544826e-02
   1.2393764e+02   1.5612786e-03
   1.2403767e+02   2.2122030e-02
   1.2413771e+02   4.7286808e-03
   1.2423774e+02   1.3976754e-02
   1.2433777e+02   1.9376402e-02
   1.2443780e+02   4.4885488e-02
   1.2453783e+02   4.4092122e-02
   1.2463786e+02   1.6272976e-02
   1.2473789e+02   2.3116548e-03
   1.2483792e+02   2.3143161e-02
   1.2493795e+02   3.9338751e-02
   1.2503798e+02   8.9984428e-03
   1.2513801e+02   2.3117165e-04
   1.2523804e+02   1.7392739e-02
   1.2533807e+02   1.0187362e-02
   1.2543810e+02   4.4963970e-02
   1.2553813e+02   4.9790723e-02
   1.2563816e+02   4.1958035e-02
   1.2573819e+02   4.1912605e-02
   1.2583822e+02   2.2311653e-03
   1.2593825e+02   1.5844563e-02
   1.2603828e+02   6.0827555e-02
   1.2613831e+02   1.6098764e-02
   1.2623834e+02   1.2427462e-03
   1.2633837e+02   1.2935398e-03
   1.2643840e+02   3.8924419e-02
   1.2653843e+02   8.4111548e-03
   1.2663846e+02   1.4577265e-03
   1.2673850e+02   1.7303741e-02
   1.2683853e+02   1.0837504e-02
   1.2693856e+02   2.2706728e-02
   1.2703859e+02   7.5205581e-03
   1.2713862e+02   7.6311665e-03
   1.2723865e+02   3.2818150e-03
   1.2733868e+02   2.8174767e-03
   1.2743871e+02   4.4559560e-04
   1.2753874e+02   2.9074071e-02
   1.2763877e+02   5.1043857e-04
   1.2773880e+02   8.8297024e-03
   1.2783883e+02   6.7709032e-02
   1.2793886e+02   7.3900917e-03
   1.2803889e+02   3.0256803e-05
   1.2813892e+02   1.2073109e-02
   1.2823895e+02   3.9661373e-03
   1.2833898e+02   8.7363829e-04
   1.2843901e+02   6.2868474e-03
   1.2853904e+02   8.7846057e-03
   1.2863907e+02   1.8068106e-02
   1.2873910e+02   7.0009092e-03
   1.2883913e+02   1.3599401e-02
   1.2893916e+02   1.7739245e-02
   1.2903919e+02   1.0327215e-02
   1.2913922e+02   1.2963801e-02
   1.2923925e+02   8.5599474e-03
   1.2933929e+02   9.3311644e-03
   1.2943932e+02   9.7272603e-03
   1.2953935e+02   1.1318457e-02
   1.2963938e+02   4.7009439e-03
   1.2973941e+02   4.3820653e-02
   1.2983944e+02   4.9560322e-03
   1.2993947e+02   2.7042614e-02
   1.3003950e+02   1.9269767e-02
   1.3013953e+02   3.2550401e-02
   1.3023956e+02   4.8849047e-03
   1.3033959e+02   4.7164188e-03
   1.3043962e+02   6.9093352e-03
   1.3053965e+02   3.8738299e-02
   1.3063968e+02   1.9702722e-02
   1.3073971e+02   2.0657682e-02
   1.3083974e+02   1.3519998e-02
   1.3093977e+02   3.2639846e-02
   1.3103980e+02   4.5461109e-04
   1.3113983e+02   4.5385297e-02
   1.3123986e+02   2.2266148e-02
   1.3133989e+02   3.4840890e-02
   1.3143992e+02   5.1412175e-03
   1.3153995e+02   6.0803403e-02
   1.3163998e+02   7.1623427e-03
   1.3174001e+02   9.3434611e-03
   1.3184004e+02   5.0087025e-03
   1.3194008e+02   5.9127099e-02
   1.3204011e+02   3.6320236e-02
   1.3214014e+02   4.5801461e-03
   1.3224017e+02   4.6833776e-02
   1.3234020e+02   6.7416575e-02
   1.3244023e+02   2.1655400e-02
   1.3254026e+02   6.4761628e-02
   1.3264029e+02   4.3744386e-02
   1.3274032e+02   1.6788170e-02
   1.3284035e+02   1.0613559e-01
   1.3294038e+02   2.6241710e-02
   1.3304041e+02   2.6291461e-02
   1.3314044e+02   1.9171417e-02
   1.3324047e+02   3.2069475e-03
   1.3334050e+02   5.4563783e-02
   1.3344053e+02   5.9291851e-02
   1.3354056e+02   3.0542782e-03
   1.3364059e+02   1.2559345e-02
   1.3374062e+02   1.1359084e-02
   1.3384065e+02   2.4489226e-03
   1.3394068e+02   4.2695308e-02
   1.3404071e+02   1.2419117e-02
   1.3414074e+02   2.0930595e-02
   1.3424077e+02   5.4631352e-03
   1.3434080e+02   4.4533703e-03
   1.3444083e+02   4.8536798e-03
   1.3454087e+02   1.5575561e-02
   1.3464090e+02   4.0706202e-02
   1.3474093e+02   4.6689110e-02
   1.3484096e+02   6.3796693e-02
   1.3494099e+02   2.0963450e-02
   1.3504102e+02   5.6449008e-02
   1.3514105e+02   3.2752747e-02
   1.3524108e+02   3.9946639e-02
   1.3534111e+02   2.9082307e-02
   1.3544114e+02   5.6759528e-02
   1.3554117e+02   1.7607638e-02
   1.3564120e+02   3.0670518e-02
   1.3574123e+02   1.9057722e-02
   1.3584126e+02   2.6308675e-02
   1.3594129e+02   5.7226404e-02
   1.3604132e+02   6.5371509e-03
   1.3614135e+02   7.0311280e-02
   1.3624138e+02   1.9736179e-02
   1.3634141e+02   1.1183122e-02
   1.3644144e+02   1.3684472e-02
   1.3654147e+02   1.0279706e-02
   1.3664150e+02   1.4855013e-02
   1.3674153e+02   2.2133597e-02
   1.3684156e+02   8.4657586e-03
   1.3694159e+02   3.7756664e-02
   1.3704162e+02   1.2015571e-01
   1.3714165e+02   2.9362654e-02
   1.3724169e+02   1.8149104e-02
   1.3734172e+02   1.4744930e-02
   1.3744175e+02   4.7635157e-02
   1.3754178e+02   3.9249805e-02
   1.3764181e+02   1.0363200e-01
   1.3774184e+02   4.4401666e-02
   1.3784187e+02   4.7786363e-02
   1.3794190e+02   1.2035690e-02
   1.3804193e+02   3.5158649e-03
   1.3814196e+02   3.8643884e-03
   1.3824199e+02   2.1198740e-02
   1.3834202e+02   5.0858015e-02
   1.3844205e+02   1.5089534e-01
   1.3854208e+02   3.6692303e-02
   1.3864211e+02   6.3698468e-03
   1.3874214e+02   1.2923425e-02
   1.3884217e+02   5.8022743e-03
   1.3894220e+02   2.9803241e-02
   1.3904223e+02   4.5535301e-02
   1.3914226e+02   1.2380761e-01
   1.3924229e+02   3.1269367e-02
   1.3934232e+02   4.6069344e-02
   1.3944235e+02   1.2592770e-02
   1.3954238e+02   5.5688331e-02
   1.3964241e+02   6.3241847e-03
   1.3974244e+02   4.1948789e-02
   1.3984248e+02   9.9904995e-03
   1.3994251e+02   2.1521051e-03
   1.4004254e+02   2.3102365e-02
   1.4014257e+02   1.0030870e-02
   1.4024260e+02   2.2665268e-03
   1.4034263e+02   2.6855582e-02
   1.4044266e+02   3.3920593e-02
   1.4054269e+02   2.8691288e-02
   1.4064272e+02   1.6947477e-02
   1.4074275e+02   7.7931967e-04
   1.4084278e+02   2.2907278e-02
   1.4094281e+02   7.5119655e-03
   1.4104284e+02   3.3120017e-02
   1.4114287e+02   1.5656959e-02
   1.4124290e+02   3.7880989e-03
   1.4134293e+02   3.3924242e-02
   1.4144296e+02   3.0404683e-02
   1.4154299e+02   1.7755790e-03
   1.4164302e+02   4.2818690e-02
   1.4174305e+02   3.0296070e-02
   1.4184308e+02   8.3871321e-04
   1.4194311e+02   2.1080144e-02
   1.4204314e+02   1.8487029e-02
   1.4214317e+02   6.7506709e-03
   1.4224320e+02   4.7617710e-04
   1.4234323e+02   2.0797329e-02
   1.4244327e+02   4.3173801e-02
   1.4254330e+02   5.4013431e-03
   1.4264333e+02   2.3674121e-03
   1.4274336e+02   1.2312300e-02
   1.4284339e+02   3.6858902e-02
   1.4294342e+02   8.1111730e-02
   1.4304345e+02   2.9906917e-02
   1.4314348e+02   1.9103760e-02
   1.4324351e+02   4.9801175e-03
   1.4334354e+02   5.4739867e-03
   1.4344357e+02   2.4039203e-02
   1.4354360e+02   4.0244626e-02
   1.4364363e+02   2.2769686e-02
   1.4374366e+02   4.9064798e-02
   1.4384369e+02   2.0699617e-02
   1.4394372e+02   6.8593078e-03
   1.4404375e+02   4.4541980e-02
   1.4414378e+02   5.3345329e-02
   1.4424381e+02   2.1263342e-02
   1.4434384e+02   3.6720099e-02
   1.4444387e+02   2.5528570e-03
   1.4454390e+02   8.2312538e-02
   1.4464393e+02   1.2524387e-02
   1.4474396e+02   6.9767433e-02
   1.4484399e+02   4.3337467e-03
   1.4494402e+02   6.2151753e-03
   1.4504406e+02   9.7645246e-03
   1.4514409e+02   2.6102681e-02
   1.4524412e+02   3.9383461e-02
   1.4534415e+02   1.0197601e-02
   1.4544418e+02   3.0055617e-05
   1.4554421e+02   4.0994832e-03
   1.4564424e+02   6.6919702e-03
   1.4574427e+02   1.9719581e-03
   1.4584430e+02   1.4085405e-02
   1.4594433e+02   5.5368143e-02
   1.4604436e+02   1.2342864e-02
   1.4614439e+02   3.9546350e-02
   1.4624442e+02   6.2433076e-02
   1.4634445e+02   5.1344169e-03
   1.4644448e+02   1.1364136e-02
   1.4654451e+02   5.5257386e-03
   1.4664454e+02   1.2289420e-02
   1.4674457e+02   7.4270960e-03
   1.4684460e+02   8.1174619e-03
   1.4694463e+02   3.8933472e-02
   1.4704466e+02   4.5583337e-03
   1.4714469e+02   1.0265418e-02
   1.4724472e+02   3.8930298e-02
   1.4734475e+02   1.8659613e-02
   1.4744478e+02   5.4019235e-02
   1.4754481e+02   5.0424776e-02
   1.4764485e+02   5.7129067e-02
   1.4774488e+02   7.0524771e-02
   1.4784491e+02   8.5117201e-02
   1.4794494e+02   1.8183238e-02
   1.4804497e+02   3.4655399e-02
   1.4814500e+02   8.9648217e-02
   1.4824503e+02   1.0743046e-01
   1.4834506e+02   2.0258245e-02
   1.4844509e+02   1.6451383e-02
   1.4854512e+02   7.7026970e-02
   1.4864515e+02   9.7265950e-04
   1.4874518e+02   5.9555240e-02
   1.4884521e+02   3.8079364e-03
   1.4894524e+02   4.7103365e-03
   1.4904527e+02   6.9858373e-02
   1.4914530e+02   7.5798848e-03
   1.4924533e+02   3.9520039e-03
   1.4934536e+02   2.1461768e-03
   1.4944539e+02   1.1334729e-02
   1.4954542e+02   5.7123851e-02
   1.4964545e+02   2.9887473e-02
   1.4974548e+02   6.7768649e-03
   1.4984551e+02   2.3180232e-02
   1.4994554e+02   5.2756584e-03
   1.5004557e+02   2.1374792e-02
   1.5014560e+02   4.4550119e-02
   1.5024564e+02   5.0820926e-02
   1.5034567e+02   4.5306089e-03
   1.5044570e+02   8.9190191e-02
   1.5054573e+02   2.0085656e-01
   1.5064576e+02   7.3409933e-02
   1.5074579e+02   4.2267139e-03
   1.5084582e+02   8.7269033e-03
   1.5094585e+02   1.4839328e-02
   1.5104588e+02   6.0891620e-03
   1.5114591e+02   1.1230662e-03
   1.5124594e+02   7.8267775e-02
   1.5134597e+02   3.9464135e-02
   1.5144600e+02   1.1608876e-01
   1.5154603e+02   1.6790898e-01
   1.5164606e+02   3.1999804e-02
   1.5174609e+02   2.6801761e-02
   1.5184612e+02   5.1131990e-02
   1.5194615e+02   2.8973162e-02
   1.5204618e+02   5.6536860e-02
   1.5214621e+02   3.4776354e-02
   1.5224624e+02   9.8485513e-02
   1.5234627e+02   8.5894960e-02
   1.5244630e+02   4.8374758e-03
   1.5254633e+02   4.0354673e-02
   1.5264636e+02   1.1861835e-01
   1.5274639e+02   1.8823002e-01
   1.5284643e+02   9.5232123e-02
   1.5294646e+02   4.3425303e-02
   1.5304649e+02   1.1958142e-01
   1.5314652e+02   7.1722294e-02
   1.5324655e+02   7.4511315e-02
   1.5334658e+02   1.7956331e-01
   1.5344661e+02   4.1361731e-01
   1.5354664e+02   4.9229408e-03
   1.5364667e+02   6.3395483e-02
   1.5374670e+02   2.8620343e-01
   1.5384673e+02   1.4931384e-01
   1.5394676e+02   9.8171754e-04
   1.5404679e+02   9.0381474e-02
   1.5414682e+02   1.4491126e-01
   1.5424685e+02   4.1981703e-02
   1.5434688e+02   2.5824601e-03
   1.5444691e+02   1.8704914e-02
   1.5454694e+02   7.1978094e-02
   1.5464697e+02   7.3270749e-03
   1.5474700e+02   1.4105090e-02
   1.5484703e+02   3.4484744e-05
   1.5494706e+02   7.4909562e-03
   1.5504709e+02   1.8791501e-02
   1.5514712e+02   1.2651788e-02
   1.5524715e+02   9.1723214e-02
   1.5534718e+02   4.0266092e-02
   1.5544722e+02   2.5175053e-02
   1.5554725e+02   5.2938220e-03
   1.5564728e+02   8.5792060e-03
   1.5574731e+02   5.5147899e-03
   1.5584734e+02   7.0324435e-03
   1.5594737e+02   2.3887094e-02
   1.5604740e+02   2.0686605e-02
   1.5614743e+02   4.2282282e-02
   1.5624746e+02   1.8166379e-02
   1.5634749e+02   3.3992591e-04
   1.5644752e+02   2.5390477e-02
   1.5654755e+02   3.0007830e-02
   1.5664758e+02   7.6028135e-03
   1.5674761e+02   2.3379711e-02
   1.5684764e+02   7.1484981e-03
   1.5694767e+02   8.4826419e-02
   1.5704770e+02   2.8565168e-03
   1.5714773e+02   3.2267492e-02
   1.5724776e+02   5.4536106e-05
   1.5734779e+02   6.9722347e-02
   1.5744782e+02   3.5964449e-02
   1.5754785e+02   8.6678583e-02
   1.5764788e+02   5.5843218e-02
   1.5774791e+02   5.4220454e-02
   1.5784794e+02   1.1807116e-02
   1.5794797e+02   1.8823245e-02
   1.5804800e+02   6.1090454e-02
   1.5814804e+02   4.0831955e-03
   1.5824807e+02   3.8070303e-02
   1.5834810e+02   2.0107370e-03
   1.5844813e+02   5.1452066e-03
   1.5854816e+02   7.5128823e-03
   1.5864819e+02   4.7443634e-02
   1.5874822e+02   3.4404977e-02
   1.5884825e+02   3.4940456e-02
   1.5894828e+02   5.7555234e-02
   1.5904831e+02   2.6188356e-02
   1.5914834e+02   2.9238162e-02
   1.5924837e+02   2.6420693e-02
   1.5934840e+02   3.4985432e-02
   1.5944843e+02   1.0263336e-01
   1.5954846e+02   7.3072625e-03
   1.5964849e+02   1.3128652e-02
   1.5974852e+02   2.9085440e-02
   1.5984855e+02   6.9543582e-02
   1.5994858e+02   3.3801131e-02
   1.6004861e+02   1.3213853e-02
   1.6014864e+02   1.2071846e-02
   1.6024867e+02   1.1472921e-01
   1.6034870e+02   1.4608939e-02
   1.6044873e+02   9.6704969e-02
   1.6054876e+02   4.1137773e-02
   1.6064879e+02   1.7800702e-02
   1.6074883e+02   1.8521543e-02
   1.6084886e+02   5.3232084e-02
   1.6094889e+02   4.1156163e-02
   1.6104892e+02   8.9939033e-02
   1.6114895e+02   5.6747178e-02
   1.6124898e+02   6.9366455e-02
   1.6134901e+02   5.1042747e-02
   1.6144904e+02   4.0052302e-02
   1.6154907e+02   9.8576374e-02
   1.6164910e+02   4.5041019e-02
   1.6174913e+02   6.9219321e-02
   1.6184916e+02   6.6367924e-02
   1.6194919e+02   8.1737007e-02
   1.6204922e+02   1.1448034e-01
   1.6214925e+02   7.7450111e-02
   1.6224928e+02   5.3790519e-02
   1.6234931e+02   4.8483236e-02
   1.6244934e+02   3.1842724e-02
   1.6254937e+02   9.9233201e-02
   1.6264940e+02   3.1338807e-02
   1.6274943e+02   3.9039720e-02
   1.6284946e+02   1.7948134e-02
   1.6294949e+02   4.0803048e-02
   1.6304952e+02   7.4671906e-02
   1.6314955e+02   3.0688592e-02
   1.6324958e+02   1.5450404e-02
   1.6334962e+02   2.1343370e-02
   1.6344965e+02   2.1792472e-03
   1.6354968e+02   1.8024826e-02
   1.6364971e+02   1.9083092e-02
   1.6374974e+02   1.3672328e-02
   1.6384977e+02   3.7505986e-03
   1.6394980e+02   8.0805998e-03
   1.6404983e+02   5.6281371e-03
   1.6414986e+02   1.4044149e-02
   1.6424989e+02   3.9401979e-02
   1.6434992e+02   2.2450249e-02
   1.6444995e+02   1.5368131e-02
   1.6454998e+02   1.3083387e-02
   1.6465001e+02   2.1398187e-02
   1.6475004e+02   1.6472351e-02
   1.6485007e+02   4.8655967e-02
   1.6495010e+02   1.8232245e-02
   1.6505013e+02   1.0594014e-02
   1.6515016e+02   2.7154267e-02
   1.6525019e+02   3.1009455e-03
   1.6535022e+02   1.6203530e-02
   1.6545025e+02   5.8187180e-02
   1.6555028e+02   3.3126918e-02
   1.6565031e+02   4.4319748e-02
   1.6575034e+02   1.9740960e-02
   1.6585037e+02   3.9865009e-04
   1.6595041e+02   1.3328841e-03
   1.6605044e+02   1.0029082e-02
   1.6615047e+02   6.7620179e-03
   1.6625050e+02   8.5694306e-03
   1.6635053e+02   5.0048818e-03
   1.6645056e+02   8.2545139e-03
   1.6655059e+02   7.2570714e-02
   1.6665062e+02   2.3496628e-02
   1.6675065e+02   1.6089691e-02
   1.6685068e+02   1.6869208e-02
   1.6695071e+02   2.2860377e-02
   1.6705074e+02   6.1912492e-04
   1.6715077e+02   1.6366604e-02
   1.6725080e+02   8.5033874e-03
   1.6735083e+02   2.2043955e-02
   1.6745086e+02   8.1290956e-03
   1.6755089e+02   3.8304758e-02
   1.6765092e+02   8.1842237e-03
   1.6775095e+02   1.6856323e-03
   1.6785098e+02   1.4974269e-02
   1.6795101e+02   1.6147635e-02
   1.6805104e+02   1.2381779e-02
   1.6815107e+02   3.2149408e-03
   1.6825110e+02   2.0606271e-02
   1.6835113e+02   9.0375162e-03
   1.6845116e+02   3.1647729e-03
   1.6855120e+02   3.6193186e-02
   1.6865123e+02   9.1703995e-03
   1.6875126e+02   1.8258362e-02
   1.6885129e+02   1.3871542e-02
   1.6895132e+02   1.5947525e-02
   1.6905135e+02   7.2367117e-02
   1.6915138e+02   3.1059120e-03
   1.6925141e+02   7.6108709e-04
   1.6935144e+02   1.8520042e-02
   1.6945147e+02   2.8237009e-02
   1.6955150e+02   2.1763483e-02
   1.6965153e+02   6.3651065e-03
   1.6975156e+02   4.1799165e-03
   1.6985159e+02   2.2818215e-02
   1.6995162e+02   2.0600435e-02
   1.7005165e+02   1.3343329e-03
   1.7015168e+02   1.5633800e-02
   1.7025171e+02   2.8755001e-03
   1.7035174e+02   7.6370306e-03
   1.7045177e+02   3.5712403e-02
   1.7055180e+02   1.8085812e-02
   1.7065183e+02   1.4757883e-03
   1.7075186e+02   4.8290579e-03
   1.7085189e+02   3.7823366e-02
   1.7095192e+02   6.7452885e-03
   1.7105195e+02   2.4034222e-02
   1.7115199e+02   2.4172925e-02
   1.7125202e+02   1.7041160e-03
   1.7135205e+02   1.4193062e-02
   1.7145208e+02   8.3655537e-03
   1.7155211e+02   4.5464681e-02
   1.7165214e+02   6.2831243e-02
   1.7175217e+02   6.3071753e-02
   1.7185220e+02   8.0696010e-03
   1.7195223e+02   1.2530190e-02
   1.7205226e+02   5.5347476e-02
   1.7215229e+02   1.4184461e-02
   1.7225232e+02   2.6417132e-02
   1.7235235e+02   6.8065021e-02
   1.7245238e+02   6.6485645e-02
   1.7255241e+02   2.0073164e-03
   1.7265244e+02   3.6859541e-02
   1.7275247e+02   5.9395628e-02
   1.7285250e+02   1.5994433e-02
   1.7295253e+02   2.4796548e-02
   1.7305256e+02   3.9475503e-03
   1.7315259e+02   3.5830516e-03
   1.7325262e+02   4.1338753e-02
   1.7335265e+02   3.8327135e-02
   1.7345268e+02   4.5863031e-02
   1.7355271e+02   5.0940706e-02
   1.7365274e+02   2.7433126e-02
   1.7375278e+02   1.5587391e-02
   1.7385281e+02   2.8526345e-02
   1.7395284e+02   5.5332795e-02
   1.7405287e+02   1.2467670e-02
   1.7415290e+02   6.5845223e-02
   1.7425293e+02   6.5133457e-02
   1.7435296e+02   4.2363947e-02
   1.7445299e+02   4.7518139e-03
   1.7455302e+02   4.0069278e-02
   1.7465305e+02   6.0210033e-02
   1.7475308e+02   2.6332572e-02
   1.7485311e+02   1.0517564e-01
   1.7495314e+02   1.0020986e-01
   1.7505317e+02   1.2122217e-01
   1.7515320e+02   7.9542051e-02
   1.7525323e+02   3.6735396e-02
   1.7535326e+02   1.1970153e-01
   1.7545329e+02   1.0837491e-01
   1.7555332e+02   1.0356951e-01
   1.7565335e+02   4.4546848e-02
   1.7575338e+02   5.1990256e-02
   1.7585341e+02   5.4279700e-02
   1.7595344e+02   4.3844746e-02
   1.7605347e+02   2.1921030e-02
   1.7615350e+02   1.1674418e-01
   1.7625353e+02   1.4394112e-01
   1.7635357e+02   8.1478946e-02
   1.7645360e+02   2.9214834e-02
   1.7655363e+02   1.1406520e-01
   1.7665366e+02   1.2446797e-01
   1.7675369e+02   6.3614816e-02
   1.7685372e+02   1.3982498e-02
   1.7695375e+02   1.2550758e-01
   1.7705378e+02   5.4381586e-02
   1.7715381e+02   1.5229788e-01
   1.7725384e+02   6.9566449e-02
   1.7735387e+02   8.2090678e-02
   1.7745390e+02   6.0380572e-02
   1.7755393e+02   2.6941611e-02
   1.7765396e+02   9.6394686e-02
   1.7775399e+02   8.0506609e-02
   1.7785402e+02   2.6170686e-02
   1.7795405e+02   6.5725505e-02
   1.7805408e+02   4.0925960e-02
   1.7815411e+02   9.4558367e-02
   1.7825414e+02   5.1365939e-02
   1.7835417e+02   6.6575239e-02
   1.7845420e+02   1.0053237e-01
   1.7855423e+02   4.6546066e-02
   1.7865426e+02   7.3388643e-02
   1.7875429e+02   3.4748016e-02
   1.7885432e+02   3.8414439e-02
   1.7895436e+02   3.2063125e-02
   1.7905439e+02   7.7567666e-02
   1.7915442e+02   6.8500366e-02
   1.7925445e+02   2.1722992e-02
   1.7935448e+02   4.3677587e-02
   1.7945451e+02   2.2065509e-02
   1.7955454e+02   4.6920099e-02
   1.7965457e+02   5.5228882e-02
   1.7975460e+02   2.6092814e-02
   1.7985463e+02   1.6703475e-02
   1.7995466e+02   1.0007691e-02
   1.8005469e+02   5.4140570e-03
   1.8015472e+02   2.4120604e-03
   1.8025475e+02   5.0853183e-03
   1.8035478e+02   1.9586514e-02
   1.8045481e+02   1.9966708e-03
   1.8055484e+02   2.8834183e-02
   1.8065487e+02   8.0039388e-02
   1.8075490e+02   8.0810011e-02
   1.8085493e+02   1.9845336e-02
   1.8095496e+02   1.4593865e-02
   1.8105499e+02   8.2409246e-02
   1.8115502e+02   5.2213586e-02
   1.8125505e+02   5.6428187e-02
   1.8135508e+02   6.6979235e-02
   1.8145511e+02   4.6457382e-02
   1.8155514e+02   5.4536117e-02
   1.8165518e+02   6.2720953e-03
   1.8175521e+02   1.4674369e-02
   1.8185524e+02   8.8872584e-02
   1.8195527e+02   8.7739553e-02
   1.8205530e+02   4.1199383e-03
   1.8215533e+02   1.0011095e-02
   1.8225536e+02   5.6218113e-02
   1.8235539e+02   1.1743078e-01
   1.8245542e+02   3.2799071e-02
   1.8255545e+02   2.1272026e-02
   1.8265548e+02   1.3456671e-02
   1.8275551e+02   2.2545415e-02
   1.8285554e+02   2.4336002e-02
   1.8295557e+02   4.7145610e-02
   1.8305560e+02   5.5533245e-02
   1.8315563e+02   5.8042366e-02
   1.8325566e+02   5.0614927e-02
   1.8335569e+02   1.5244984e-02
   1.8345572e+02   1.9742166e-02
   1.8355575e+02   3.7325494e-02
   1.8365578e+02   2.0314914e-02
   1.8375581e+02   3.9738586e-02
   1.8385584e+02   5.5912237e-02
   1.8395587e+02   5.4280084e-02
   1.8405590e+02   3.2271226e-02
   1.8415593e+02   3.2387777e-02
   1.8425597e+02   4.4426734e-02
   1.8435600e+02   1.1346479e-02
   1.8445603e+02   1.5795015e-02
   1.8455606e+02   1.4430545e-02
   1.8465609e+02   3.9973753e-02
   1.8475612e+02   6.2671391e-02
   1.8485615e+02   3.4324071e-02
   1.8495618e+02   1.3067839e-01
   1.8505621e+02   6.5525250e-02
   1.8515624e+02   1.7184553e-02
   1.8525627e+02   7.8724004e-02
   1.8535630e+02   3.6891429e-02
   1.8545633e+02   2.0680510e-02
   1.8555636e+02   6.7561484e-03
   1.8565639e+02   2.0888301e-02
   1.8575642e+02   4.3431291e-02
   1.8585645e+02   1.8912146e-02
   1.8595648e+02   1.1976449e-02
   1.8605651e+02   2.9092292e-02
   1.8615654e+02   1.4686197e-02
   1.8625657e+02   8.1010896e-03
   1.8635660e+02   2.4435853e-02
   1.8645663e+02   8.7461957e-02
   1.8655666e+02   3.2853497e-02
   1.8665669e+02   3.3022408e-02
   1.8675672e+02   3.1979108e-02
   1.8685676e+02   6.5210499e-02
   1.8695679e+02   2.4950585e-02
   1.8705682e+02   1.8920363e-02
   1.8715685e+02   1.0415266e-02
   1.8725688e+02   1.2046526e-02
   1.8735691e+02   3.2828972e-02
   1.8745694e+02   4.1320306e-02
   1.8755697e+02   7.4983575e-02
   1.8765700e+02   5.2472942e-02
   1.8775703e+02   9.3511435e-02
   1.8785706e+02   4.8569860e-02
   1.8795709e+02   3.1330782e-02
   1.8805712e+02   1.9076172e-02
   1.8815715e+02   1.4538533e-02
   1.8825718e+02   5.6522621e-03
   1.8835721e+02   6.5704780e-02
   1.8845724e+02   4.7132824e-02
   1.8855727e+02   4.6324418e-02
   1.8865730e+02   2.7810045e-02
   1.8875733e+02   5.1031873e-02
   1.8885736e+02   6.7584770e-02
   1.8895739e+02   2.1367632e-02
   1.8905742e+02   6.6535758e-02
   1.8915745e+02   1.0503721e-01
   1.8925748e+02   3.6596837e-02
   1.8935751e+02   1.9815103e-02
   1.8945755e+02   1.6852823e-02
   1.8955758e+02   3.0797932e-02
   1.8965761e+02   4.3099150e-02
   1.8975764e+02   8.6120681e-02
   1.8985767e+02   3.6465916e-02
   1.8995770e+02   9.6928494e-03
   1.9005773e+02   8.1237571e-02
   1.9015776e+02   7.9669950e-02
   1.9025779e+02   2.7535204e-02
   1.9035782e+02   3.0871829e-02
   1.9045785e+02   3.8527983e-02
   1.9055788e+02   7.9560484e-02
   1.9065791e+02   3.6735017e-02
   1.9075794e+02   4.8631715e-02
   1.9085797e+02   2.4752712e-02
   1.9095800e+02   1.4787042e-01
   1.9105803e+02   1.0701119e-01
   1.9115806e+02   7.7223805e-02
   1.9125809e+02   1.1807496e-01
   1.9135812e+02   1.1464793e-01
   1.9145815e+02   9.2683511e-02
   1.9155818e+02   1.1982522e-01
   1.9165821e+02   9.2304795e-02
   1.9175824e+02   3.1167492e-02
   1.9185827e+02   4.9880985e-02
   1.9195830e+02   5.6002382e-02
   1.9205834e+02   8.5036426e-02
   1.9215837e+02   1.8762002e-02
   1.9225840e+02   6.0055637e-02
   1.9235843e+02   2.2989599e-02
   1.9245846e+02   4.7661959e-02
   1.9255849e+02   8.6131581e-02
   1.9265852e+02   6.2477450e-02
   1.9275855e+02   9.8506878e-02
   1.9285858e+02   5.7961248e-02
   1.9295861e+02   4.3596686e-02
   1.9305864e+02   1.0918466e-01
   1.9315867e+02   1.2363121e-01
   1.9325870e+02   4.1174406e-02
   1.9335873e+02   3.9197019e-02
   1.9345876e+02   5.7860189e-02
   1.9355879e+02   5.0268894e-02
   1.9365882e+02   6.4740660e-02
   1.9375885e+02   1.3881199e-01
   1.9385888e+02   7.1350654e-02
   1.9395891e+02   2.4733301e-02
   1.9405894e+02   2.3219806e-02
   1.9415897e+02   1.1158891e-01
   1.9425900e+02   3.3832132e-02
   1.9435903e+02   1.4698719e-01
   1.9445906e+02   8.2645022e-02
   1.9455909e+02   7.6488196e-02
   1.9465913e+02   1.0672654e-01
   1.9475916e+02   5.8650940e-02
   1.9485919e+02   3.5474294e-02
   1.9495922e+02   8.6492197e-02
   1.9505925e+02   7.3352744e-02
   1.9515928e+02   1.6958312e-01
   1.9525931e+02   8.7369618e-02
   1.9535934e+02   8.1108640e-02
   1.9545937e+02   8.1216926e-02
   1.9555940e+02   9.0325794e-02
   1.9565943e+02   7.0892826e-02
   1.9575946e+02   6.4907643e-02
   1.9585949e+02   8.4773464e-02
   1.9595952e+02   1.3294029e-01
   1.9605955e+02   4.5317548e-02
   1.9615958e+02   3.5501159e-02
   1.9625961e+02   4.4818116e-02
   1.9635964e+02   1.2321659e-01
   1.9645967e+02   1.3357039e-01
   1.9655970e+02   1.2382663e-01
   1.9665973e+02   4.9838341e-02
   1.9675976e+02   9.8862134e-02
   1.9685979e+02   1.1539259e-01
   1.9695982e+02   8.2559135e-02
   1.9705985e+02   5.7096095e-02
   1.9715988e+02   1.0721473e-01
   1.9725992e+02   1.0789025e-01
   1.9735995e+02   1.4228475e-01
   1.9745998e+02   5.4637519e-02
   1.9756001e+02   6.2925246e-02
   1.9766004e+02   9.8282238e-02
   1.9776007e+02   1.3186043e-01
   1.9786010e+02   4.6223081e-02
   1.9796013e+02   1.1409858e-01
   1.9806016e+02   1.6010838e-01
   1.9816019e+02   1.2775967e-01
   1.9826022e+02   1.0054167e-01
   1.9836025e+02   5.2474845e-02
   1.9846028e+02   5.3344833e-02
   1.9856031e+02   1.1767141e-01
   1.9866034e+02   6.8143131e-02
   1.9876037e+02   5.1239576e-02
   1.9886040e+02   3.5746694e-02
   1.9896043e+02   1.2289668e-01
   1.9906046e+02   1.1365927e-01
   1.9916049e+02   5.4104396e-02
   1.9926052e+02   5.6494005e-02
   1.9936055e+02   7.6546197e-02
   1.9946058e+02   5.9319292e-02
   1.9956061e+02   1.4277418e-01
   1.9966064e+02   3.7751368e-02
   1.9976067e+02   5.1768794e-03
   1.9986071e+02   3.9506529e-02
   1.9996074e+02   8.4591426e-02
   2.0006077e+02   5.8622976e-02
   2.0016080e+02   6.0681797e-02
   2.0026083e+02   4.5390425e-02
   2.0036086e+02   4.9177707e-02
   2.0046089e+02   2.9371680e-02
   2.0056092e+02   7.5291353e-02
   2.0066095e+02   1.9886810e-02
   2.0076098e+02   4.9762271e-02
   2.0086101e+02   2.2972755e-02
   2.0096104e+02   3.0801336e-02
   2.0106107e+02   4.9046620e-02
   2.0116110e+02   3.8476993e-02
   2.0126113e+02   9.6244064e-02
   2.0136116e+02   4.0804300e-02
   2.0146119e+02   5.5604207e-02
   2.0156122e+02   4.8255673e-02
   2.0166125e+02   3.2552340e-02
   2.0176128e+02   3.6210811e-02
   2.0186131e+02   5.9617731e-02
   2.0196134e+02   6.2431817e-02
   2.0206137e+02   2.9106635e-02
   2.0216140e+02   3.1793778e-02
   2.0226143e+02   4.6581141e-02
   2.0236146e+02   4.5453244e-02
   2.0246150e+02   3.6904024e-02
   2.0256153e+02   5.0363324e-02
   2.0266156e+02   3.0313381e-02
   2.0276159e+02   8.8250593e-03
   2.0286162e+02   2.3473785e-02
   2.0296165e+02   2.2537000e-02
   2.0306168e+02   3.1740542e-02
   2.0316171e+02   7.3756153e-02
   2.0326174e+02   5.1112132e-02
   2.0336177e+02   2.7050049e-02
   2.0346180e+02   1.6759114e-03
   2.0356183e+02   4.7496978e-02
   2.0366186e+02   5.2458065e-02
   2.0376189e+02   8.7493661e-02
   2.0386192e+02   2.7599267e-02
   2.0396195e+02   4.6439953e-02
   2.0406198e+02   4.7945232e-02
   2.0416201e+02   6.8567385e-02
   2.0426204e+02   5.8121433e-02
   2.0436207e+02   1.2025612e-02
   2.0446210e+02   3.5833247e-02
   2.0456213e+02   8.2987280e-02
   2.0466216e+02   2.1352841e-02
   2.0476219e+02   2.8674022e-02
   2.0486222e+02   3.5462854e-02
   2.0496225e+02   3.6050603e-03
   2.0506228e+02   3.8223001e-02
   2.0516232e+02   5.6479449e-02
   2.0526235e+02   2.5822348e-02
   2.0536238e+02   8.2498610e-03
   2.0546241e+02   3.0498852e-02
   2.0556244e+02   3.8012420e-03
   2.0566247e+02   6.4307199e-03
   2.0576250e+02   3.0123232e-02
   2.0586253e+02   3.0568622e-02
   2.0596256e+02   8.0868506e-02
   2.0606259e+02   5.7097857e-02
   2.0616262e+02   1.9649707e-02
   2.0626265e+02   1.1942616e-02
   2.0636268e+02   4.8467569e-03
   2.0646271e+02   8.1443908e-03
   2.0656274e+02   4.4122075e-03
   2.0666277e+02   1.3203544e-03
   2.0676280e+02   8.6556471e-02
   2.0686283e+02   4.8602308e-02
   2.0696286e+02   3.6468034e-02
   2.0706289e+02   1.9472690e-02
   2.0716292e+02   8.0102623e-03
   2.0726295e+02   1.2289329e-02
   2.0736298e+02   5.2415468e-02
   2.0746301e+02   3.6111887e-03
   2.0756304e+02   1.2834342e-02
   2.0766307e+02   1.9608605e-02
   2.0776311e+02   4.2929751e-03
   2.0786314e+02   5.4692941e-03
   2.0796317e+02   1.2424043e-02
   2.0806320e+02   1.9953968e-03
   2.0816323e+02   1.4644238e-02
   2.0826326e+02   5.1218346e-03
   2.0836329e+02   4.3069537e-02
   2.0846332e+02   1.4946876e-02
   2.0856335e+02   3.9587176e-03
   2.0866338e+02   1.5652141e-02
   2.0876341e+02   2.3365141e-02
   2.0886344e+02   1.2823443e-02
   2.0896347e+02   9.5940109e-03
   2.0906350e+02   3.2681372e-02
   2.0916353e+02   5.2289110e-03
   2.0926356e+02   7.7084203e-03
   2.0936359e+02   2.8213229e-02
   2.0946362e+02   1.1279066e-02
   2.0956365e+02   3.6205173e-03
   2.0966368e+02   2.1628998e-02
   2.0976371e+02   5.0530368e-03
   2.0986374e+02   5.4555568e-03
   2.0996377e+02   1.2063365e-02
   2.1006380e+02   4.3098643e-02
   2.1016383e+02   8.7914487e-03
   2.1026386e+02   9.6984392e-03
   2.1036390e+02   5.7553401e-02
   2.1046393e+02   3.1148230e-02
   2.1056396e+02   1.2019220e-02
   2.1066399e+02   4.5853224e-03
   2.1076402e+02   1.0117767e-02
   2.1086405e+02   4.4236367e-03
   2.1096408e+02   2.1149290e-02
   2.1106411e+02   1.6814195e-02
   2.1116414e+02   1.0014668e-02
   2.1126417e+02   2.0936700e-02
   2.1136420e+02   4.9450905e-02
   2.1146423e+02   1.0235277e-02
   2.1156426e+02   1.1935721e-02
   2.1166429e+02   1.8686626e-02
   2.1176432e+02   1.3992760e-02
   2.1186435e+02   3.7465802e-03
   2.1196438e+02   6.7761817e-02
   2.1206441e+02   4.3796041e-02
   2.1216444e+02   8.3194950e-04
   2.1226447e+02   1.6845499e-02
   2.1236450e+02   2.5128859e-02
   2.1246453e+02   8.3415159e-03
   2.1256456e+02   1.5309619e-03
   2.1266459e+02   1.4183730e-02
   2.1276462e+02   3.1404790e-02
   2.1286465e+02   2.6250937e-02
   2.1296469e+02   1.6516128e-02
   2.1306472e+02   1.0595951e-02
   2.1316475e+02   1.8036633e-02
   2.1326478e+02   1.0180587e-03
   2.1336481e+02   1.4047082e-02
   2.1346484e+02   3.7647806e-02
   2.1356487e+02   2.0497003e-02
   2.1366490e+02   6.7392326e-03
   2.1376493e+02   5.1545795e-03
   2.1386496e+02   1.2355744e-02
   2.1396499e+02   2.7080958e-02
   2.1406502e+02   6.0393966e-03
   2.1416505e+02   4.3132849e-03
   2.1426508e+02   4.6663109e-02
   2.1436511e+02   2.0337962e-02
   2.1446514e+02   4.7573151e-02
   2.1456517e+02   4.2308993e-02
   2.1466520e+02   2.4895463e-02
   2.1476523e+02   4.3558539e-02
   2.1486526e+02   2.1367743e-02
   2.1496529e+02   5.7477621e-03
   2.1506532e+02   7.1495556e-03
   2.1516535e+02   1.3709455e-03
   2.1526538e+02   2.5331818e-02
   2.1536541e+02   3.2294419e-02
   2.1546544e+02   2.9219304e-02
   2.1556548e+02   2.8448559e-02
   2.1566551e+02   4.3824453e-02
   2.1576554e+02   6.1025064e-03
   2.1586557e+02   3.7491655e-02
   2.1596560e+02   9.1880280e-02
   2.1606563e+02   2.1365619e-02
   2.1616566e+02   2.8587178e-02
   2.1626569e+02   5.2695585e-02
   2.1636572e+02   3.4259815e-02
   2.1646575e+02   2.9004613e-02
   2.1656578e+02   1.7499563e-02
   2.1666581e+02   1.7503077e-02
   2.1676584e+02   4.0427436e-02
   2.1686587e+02   4.9705189e-02
   2.1696590e+02   7.2189344e-02
   2.1706593e+02   2.2214294e-02
   2.1716596e+02   7.4477321e-03
   2.1726599e+02   2.4597993e-03
   2.1736602e+02   7.0911331e-03
   2.1746605e+02   3.3341066e-02
   2.1756608e+02   5.6295398e-02
   2.1766611e+02   1.3351087e-02
   2.1776614e+02   6.2441471e-03
   2.1786617e+02   1.8738246e-02
   2.1796620e+02   7.3410241e-02
   2.1806623e+02   1.5172084e-02
   2.1816627e+02   2.2609328e-02
   2.1826630e+02   1.1017489e-02
   2.1836633e+02   5.2424570e-03
   2.1846636e+02   2.7040823e-02
   2.1856639e+02   4.0975049e-02
   2.1866642e+02   3.0560821e-02
   2.1876645e+02   3.2462085e-02
   2.1886648e+02   3.1821651e-02
   2.1896651e+02   2.0367211e-02
   2.1906654e+02   3.1043114e-02
   2.1916657e+02   2.5679483e-03
   2.1926660e+02   3.4158149e-02
   2.1936663e+02   4.2650978e-02
   2.1946666e+02   4.4128860e-02
   2.1956669e+02   1.0864842e-02
   2.1966672e+02   4.5441944e-02
   2.1976675e+02   2.8910462e-02
   2.1986678e+02   3.5451870e-02
   2.1996681e+02   7.0326596e-03
   2.2006684e+02   1.7921717e-02
   2.2016687e+02   5.2000267e-02
   2.2026690e+02   4.6005343e-02
   2.2036693e+02   5.5895685e-03
   2.2046696e+02   1.3021946e-02
   2.2056699e+02   3.9165335e-02
   2.2066702e+02   2.6741336e-02
   2.2076706e+02   3.3921470e-02
   2.2086709e+02   9.7282388e-03
   2.2096712e+02   7.6019014e-03
   2.2106715e+02   2.0886626e-02
   2.2116718e+02   7.2412316e-02
   2.2126721e+02   4.4492563e-02
   2.2136724e+02   1.1096424e-02
   2.2146727e+02   1.0527254e-03
   2.2156730e+02   5.5367891e-03
   2.2166733e+02   1.9534361e-02
   2.2176736e+02   1.1413499e-02
   2.2186739e+02   2.0459114e-04
   2.2196742e+02   3.5457506e-02
   2.2206745e+02   3.3262929e-02
   2.2216748e+02   2.7762814e-02
   2.2226751e+02   9.1320786e-03
   2.2236754e+02   3.2179294e-02
   2.2246757e+02   2.6076732e-02
   2.2256760e+02   2.3188088e-02
   2.2266763e+02   2.7671913e-02
   2.2276766e+02   1.9842480e-02
   2.2286769e+02   3.5157078e-02
   2.2296772e+02   3.4504211e-02
   2.2306775e+02   2.0762207e-02
   2.2316778e+02   2.9061973e-03
   2.2326781e+02   3.2342700e-02
   2.2336785e+02   1.7635857e-02
   2.2346788e+02   2.4729542e-03
   2.2356791e+02   1.2210398e-02
   2.2366794e+02   7.5958363e-02
   2.2376797e+02   2.5783786e-02
   2.2386800e+02   2.6679214e-02
   2.2396803e+02   3.1962410e-02
   2.2406806e+02   1.4541181e-02
   2.2416809e+02   2.2095791e-03
   2.2426812e+02   1.6011155e-02
   2.2436815e+02   5.1260957e-02
   2.2446818e+02   3.2532445e-02
   2.2456821e+02   1.1127227e-02
   2.2466824e+02   2.8871262e-02
   2.2476827e+02   3.3143310e-02
   2.2486830e+02   1.6360737e-02
   2.2496833e+02   1.5260029e-02
   2.2506836e+02   2.2413611e-02
   2.2516839e+02   1.4941455e-02
   2.2526842e+02   2.3002591e-02
   2.2536845e+02   2.3506551e-02
   2.2546848e+02   1.8451953e-02
   2.2556851e+02   1.1285052e-02
   2.2566854e+02   2.0469977e-02
   2.2576857e+02   1.1417156e-02
   2.2586860e+02   1.2223015e-02
   2.2596863e+02   9.6094513e-03
   2.2606867e+02   7.7276964e-03
   2.2616870e+02   7.8071247e-03
   2.2626873e+02   9.5818046e-03
   2.2636876e+02   7.2535619e-03
   2.2646879e+02   5.0967167e-02
   2.2656882e+02   3.0079613e-02
   2.2666885e+02   3.3302601e-02
   2.2676888e+02   3.8874853e-02
   2.2686891e+02   1.0177981e-02
   2.2696894e+02   1.0170041e-02
   2.2706897e+02   1.0278894e-02
   2.2716900e+02   4.6281285e-03
   2.2726903e+02   5.4100317e-02
   2.2736906e+02   6.4788443e-02
   2.2746909e+02   2.3546901e-02
   2.2756912e+02   5.4976397e-04
   2.2766915e+02   8.0456833e-03
   2.2776918e+02   3.1526480e-02
   2.2786921e+02   1.4460565e-02
   2.2796924e+02   2.1532966e-02
   2.2806927e+02   1.8840243e-03
   2.2816930e+02   1.2878302e-02
   2.2826933e+02   3.7527114e-02
   2.2836936e+02   1.2434097e-02
   2.2846939e+02   2.3733837e-03
   2.2856942e+02   3.2234094e-03
   2.2866946e+02   8.8393973e-03
   2.2876949e+02   3.5387766e-03
   2.2886952e+02   1.3108645e-03
   2.2896955e+02   3.0700412e-02
   2.2906958e+02   2.3143973e-02
   2.2916961e+02   1.9487551e-02
   2.2926964e+02   6.2857652e-03
   2.2936967e+02   2.1391432e-02
   2.2946970e+02   5.2942774e-03
   2.2956973e+02   2.6023684e-02
   2.2966976e+02   9.0837504e-03
   2.2976979e+02   4.9902933e-02
   2.2986982e+02   5.9695804e-02
   2.2996985e+02   6.9944360e-03
   2.3006988e+02   3.1527226e-03
   2.3016991e+02   1.2283273e-02
   2.3026994e+02   1.9262944e-02
   2.3036997e+02   2.8617966e-02
   2.3047000e+02   4.2042420e-02
   2.3057003e+02   6.5494801e-02
   2.3067006e+02   4.2978861e-02
   2.3077009e+02   5.6007006e-03
   2.3087012e+02   9.0906864e-04
   2.3097015e+02   1.6819655e-02
   2.3107018e+02   1.4337458e-02
   2.3117021e+02   2.2608181e-02
   2.3127025e+02   1.8621554e-02
   2.3137028e+02   2.5752122e-02
   2.3147031e+02   2.5148948e-02
   2.3157034e+02   1.1407731e-02
   2.3167037e+02   8.9911447e-04
   2.3177040e+02   2.7689888e-03
   2.3187043e+02   6.5073285e-03
   2.3197046e+02   1.1029680e-01
   2.3207049e+02   2.1509576e-02
   2.3217052e+02   2.1693318e-02
   2.3227055e+02   7.3741143e-03
   2.3237058e+02   6.4617582e-03
   2.3247061e+02   1.1549469e-02
   2.3257064e+02   2.6405919e-02
   2.3267067e+02   4.7601695e-02
   2.3277070e+02   1.0664992e-03
   2.3287073e+02   1.1190789e-02
   2.3297076e+02   1.3404367e-02
   2.3307079e+02   1.7011624e-02
   2.3317082e+02   7.1098229e-03
   2.3327085e+02   2.4089807e-02
   2.3337088e+02   4.3053778e-02
   2.3347091e+02   2.8783936e-02
   2.3357094e+02   1.4022595e-02
   2.3367097e+02   7.8729443e-03
   2.3377100e+02   2.2445323e-03
   2.3387104e+02   4.8352071e-03
   2.3397107e+02   1.7512663e-02
   2.3407110e+02   9.0458423e-03
   2.3417113e+02   2.5029126e-02
   2.3427116e+02   4.0804469e-02
   2.3437119e+02   1.8421531e-03
   2.3447122e+02   6.0415794e-04
   2.3457125e+02   9.8090430e-03
   2.3467128e+02   2.5135825e-03
   2.3477131e+02   1.5902089e-02
   2.3487134e+02   1.8514308e-02
   2.3497137e+02   3.6610644e-02
   2.3507140e+02   1.6377235e-02
   2.3517143e+02   1.2446278e-02
   2.3527146e+02   8.4494160e-03
   2.3537149e+02   1.0901771e-03
   2.3547152e+02   8.6445272e-03
   2.3557155e+02   4.0225094e-02
   2.3567158e+02   6.9751836e-03
   2.3577161e+02   4.5568813e-03
   2.3587164e+02   3.5229614e-03
   2.3597167e+02   4.1879115e-03
   2.3607170e+02   1.8312119e-02
   2.3617173e+02   1.6470523e-02
   2.3627176e+02   1.1277954e-03
   2.3637179e+02   2.7089199e-04
   2.3647183e+02   2.6992700e-02
   2.3657186e+02   4.0408677e-03
   2.3667189e+02   2.0920449e-02
   2.3677192e+02   2.7472777e-02
   2.3687195e+02   9.2369260e-03
   2.3697198e+02   1.1243366e-02
   2.3707201e+02   1.7279254e-02
   2.3717204e+02   8.9152573e-03
   2.3727207e+02   8.9733893e-03
   2.3737210e+02   1.3226176e-02
   2.3747213e+02   1.9011567e-04
   2.3757216e+02   1.9726725e-02
   2.3767219e+02   1.8010890e-02
   2.3777222e+02   4.3228217e-03
   2.3787225e+02   9.9605817e-03
   2.3797228e+02   1.8157247e-02
   2.3807231e+02   1.5892776e-02
   2.3817234e+02   3.9372102e-03
   2.3827237e+02   4.8128083e-03
   2.3837240e+02   1.0543375e-02
   2.3847243e+02   1.6400717e-02
   2.3857246e+02   1.0733685e-02
   2.3867249e+02   9.2711144e-05
   2.3877252e+02   4.5714119e-04
   2.3887255e+02   5.3394330e-03
   2.3897258e+02   1.0404604e-02
   2.3907262e+02   1.0564601e-02
   2.3917265e+02   1.0192281e-02
   2.3927268e+02   1.3890694e-02
   2.3937271e+02   9.4342229e-04
   2.3947274e+02   2.4732804e-02
   2.3957277e+02   2.5527829e-02
   2.3967280e+02   1.4740288e-02
   2.3977283e+02   1.3362909e-02
   2.3987286e+02   6.8364870e-05
   2.3997289e+02   1.4650547e-02
   2.4007292e+02   3.1661748e-02
   2.4017295e+02   3.2503560e-03
   2.4027298e+02   8.0379344e-03
   2.4037301e+02   2.2087382e-02
   2.4047304e+02   3.8747854e-03
   2.4057307e+02   4.1989664e-03
   2.4067310e+02   4.0922073e-03
   2.4077313e+02   3.7430352e-03
   2.4087316e+02   5.7062842e-04
   2.4097319e+02   8.2533625e-03
   2.4107322e+02   1.2077269e-02
   2.4117325e+02   1.3618402e-02
   2.4127328e+02   1.4592735e-02
   2.4137331e+02   1.7852226e-02
   2.4147334e+02   4.6263372e-03
   2.4157337e+02   1.2003273e-02
   2.4167341e+02   4.3428314e-03
   2.4177344e+02   4.5215650e-03
   2.4187347e+02   1.6325867e-02
   2.4197350e+02   1.6524415e-02
   2.4207353e+02   6.3680769e-03
   2.4217356e+02   1.1773851e-03
   2.4227359e+02   3.2673177e-03
   2.4237362e+02   4.1792774e-03
   2.4247365e+02   3.1743668e-04
   2.4257368e+02   3.1588873e-03
   2.4267371e+02   2.5443432e-02
   2.4277374e+02   1.8592840e-02
   2.4287377e+02   1.6901970e-04
   2.4297380e+02   6.6137271e-03
   2.4307383e+02   2.8139823e-02
   2.4317386e+02   1.2237120e-03
   2.4327389e+02   6.7537904e-03
   2.4337392e+02   3.6515638e-03
   2.4347395e+02   2.5067629e-03
   2.4357398e+02   1.9008625e-03
   2.4367401e+02   2.5335928e-03
   2.4377404e+02   9.1455572e-03
   2.4387407e+02   9.3286809e-03
   2.4397410e+02   2.4223617e-03
   2.4407413e+02   9.4427871e-03
   2.4417416e+02   4.4602020e-03
   2.4427420e+02   9.0434417e-03
   2.4437423e+02   7.8066342e-03
   2.4447426e+02   8.7836594e-04
   2.4457429e+02   4.6696426e-03
   2.4467432e+02   1.4307488e-02
   2.4477435e+02   1.5477941e-03
   2.4487438e+02   2.3982791e-03
   2.4497441e+02   4.6044528e-03
   2.4507444e+02   1.5116889e-02
   2.4517447e+02   2.7527692e-03
   2.4527450e+02   3.9114073e-03
   2.4537453e+02   3.8217764e-03
   2.4547456e+02   7.7184311e-03
   2.4557459e+02   1.0469413e-02
   2.4567462e+02   1.0463229e-02
   2.4577465e+02   4.2250656e-03
   2.4587468e+02   2.5489488e-03
   2.4597471e+02   2.9554829e-02
   2.4607474e+02   1.4196282e-03
   2.4617477e+02   4.6088799e-04
   2.4627480e+02   4.8666801e-03
   2.4637483e+02   1.4173455e-02
   2.4647486e+02   1.5979833e-03
   2.4657489e+02   1.6378114e-02
   2.4667492e+02   9.3291167e-03
   2.4677495e+02   2.1700743e-02
   2.4687499e+02   2.0713864e-02
   2.4697502e+02   6.6243115e-03
   2.4707505e+02   8.3993725e-03
   2.4717508e+02   4.1885230e-03
   2.4727511e+02   1.7527781e-03
   2.4737514e+02   2.5498435e-04
   2.4747517e+02   1.0604013e-02
   2.4757520e+02   1.7579867e-03
   2.4767523e+02   1.9221515e-02
   2.4777526e+02   7.9540564e-03
   2.4787529e+02   8.1069190e-03
   2.4797532e+02   2.3522946e-03
   2.4807535e+02   5.8822985e-03
   2.4817538e+02   7.8145147e-03
   2.4827541e+02   1.6583370e-02
   2.4837544e+02   4.7160985e-03
   2.4847547e+02   1.7832802e-03
   2.4857550e+02   6.1985310e-03
   2.4867553e+02   3.9206413e-05
   2.4877556e+02   9.8241136e-03
   2.4887559e+02   7.8634287e-03
   2.4897562e+02   5.6046820e-03
   2.4907565e+02   9.7368372e-03
   2.4917568e+02   1.0811819e-02
   2.4927571e+02   7.3402749e-04
   2.4937574e+02   1.9856357e-03
   2.4947577e+02   6.5055078e-03
   2.4957581e+02   3.5876930e-03
   2.4967584e+02   1.9678872e-02
   2.4977587e+02   2.0511704e-02
   2.4987590e+02   7.7468498e-03
   2.4997593e+02   2.4913566e-02
   2.5007596e+02   1.3287798e-03


==> figures/Data_sample_temp.txt <==
   delay   sig
  -9.9871759e-01   1.2525507e-03
  -9.9671819e-01  -2.1091870e-03
  -9.9471880e-01   7.9600745e-04
  -9.9271941e-01   2.8018426e-04
  -9.9072002e-01   9.9408295e-04
  -9.8872062e-01  -8.0108500e-04
  -9.8672123e-01  -2.2484284e-03
  -9.8472184e-01   1.8496042e-04
  -9.8272245e-01   1.7121953e-03
  -9.8072305e-01  -6.9060352e-04
  -9.7872366e-01   5.7927073e-05
  -9.7672427e-01  -1.7908562e-03
  -9.7472488e-01   5.3110159e-04
  -9.7272548e-01   3.3656593e-03
  -9.7072609e-01  -9.4678598e-04
  -9.6872670e-01  -3.1985447e-04
  -9.6672731e-01   9.6186513e-05
  -9.6472791e-01  -9.4126058e-04
  -9.6272852e-01   1.4734651e-03
  -9.6072913e-01  -4.8300350e-05
  -9.5872974e-01  -9.0795425e-06
  -9.5673034e-01   2.0128747e-03
  -9.5473095e-01   3.0518530e-03
  -9.5273156e-01   2.0907355e-03
  -9.5073217e-01   1.0645851e-03
  -9.4873277e-01   1.2960576e-03
  -9.4673338e-01   1.1555456e-03
  -9.4473399e-01  -5.0957061e-04
  -9.4273460e-01   8.6368199e-04
  -9.4073520e-01   1.0437291e-03
  -9.3873581e-01   5.1345707e-04
  -9.3673642e-01  -1.7998968e-03
  -9.3473703e-01   3.1225997e-03
  -9.3273763e-01   1.0379994e-03
  -9.3073824e-01  -2.6756243e-03
  -9.2873885e-01  -2.5162514e-04
  -9.2673946e-01  -1.9990311e-03
  -9.2474006e-01  -1.2607188e-03
  -9.2274067e-01  -9.6005237e-05
  -9.2074128e-01   4.4099940e-04
  -9.1874189e-01   4.9481679e-04
  -9.1674249e-01   3.7121008e-04
  -9.1474310e-01   1.3871063e-03
  -9.1274371e-01  -2.0974249e-03
  -9.1074431e-01  -2.4616044e-03
  -9.0874492e-01   1.0919906e-03
  -9.0674553e-01   1.9502411e-03
  -9.0474614e-01  -7.5796497e-04
  -9.0274674e-01  -5.0393634e-04
  -9.0074735e-01   3.2152031e-03
  -8.9874796e-01   7.5014604e-04
  -8.9674857e-01   8.0364974e-05
  -8.9474917e-01   1.4325045e-03
  -8.9274978e-01  -5.9256952e-04
  -8.9075039e-01   1.0118198e-03
  -8.8875100e-01   1.8400031e-03
  -8.8675160e-01  -2.6759156e-04
  -8.8475221e-01  -7.7349268e-04
  -8.8275282e-01   1.7139091e-03
  -8.8075343e-01   1.0439829e-03
  -8.7875403e-01  -4.3049220e-04
  -8.7675464e-01  -1.3608026e-04
  -8.7475525e-01  -3.5619636e-04
  -8.7275586e-01   8.2633601e-04
  -8.7075646e-01   3.0483421e-03
  -8.6875707e-01   1.8162817e-03
  -8.6675768e-01  -3.0941883e-03
  -8.6475829e-01  -3.4183494e-03
  -8.6275889e-01   4.3518019e-04
  -8.6075950e-01   5.8503478e-04
  -8.5876011e-01  -4.4449560e-05
  -8.5676072e-01   1.6017049e-04
  -8.5476132e-01   1.5177943e-03
  -8.5276193e-01   1.9781252e-03
  -8.5076254e-01  -3.3504344e-03
  -8.4876315e-01  -1.8046103e-03
  -8.4676375e-01  -1.9876915e-04
  -8.4476436e-01   8.6063909e-04
  -8.4276497e-01   2.4711200e-03
  -8.4076558e-01  -1.0313688e-03
  -8.3876618e-01  -8.4954374e-04
  -8.3676679e-01  -2.5777891e-04
  -8.3476740e-01   9.5825930e-04
  -8.3276801e-01  -1.4577067e-04
  -8.3076861e-01  -1.4841784e-03
  -8.2876922e-01  -6.1397581e-04
  -8.2676983e-01  -3.8775208e-04
  -8.2477044e-01  -2.1645742e-04
  -8.2277104e-01   1.0322235e-04
  -8.2077165e-01   1.0463319e-04
  -8.1877226e-01  -2.6863657e-04
  -8.1677287e-01  -8.7108332e-06
  -8.1477347e-01   1.2444317e-03
  -8.1277408e-01  -1.1043584e-04
  -8.1077469e-01   3.0980235e-04
  -8.0877530e-01   5.9937571e-04
  -8.0677590e-01  -1.4329066e-03
  -8.0477651e-01   1.9926990e-03
  -8.0277712e-01   2.9168993e-03
  -8.0077773e-01  -1.3291330e-03
  -7.9877833e-01   4.7275825e-04
  -7.9677894e-01   1.8342645e-03
  -7.9477955e-01  -7.4740533e-04
  -7.9278016e-01   5.4315035e-04
  -7.9078076e-01   2.3292626e-03
  -7.8878137e-01  -1.9759626e-03
  -7.8678198e-01  -5.5443860e-05
  -7.8478259e-01   3.1106899e-03
  -7.8278319e-01   1.7166593e-03
  -7.8078380e-01  -1.4014158e-03
  -7.7878441e-01   5.0853641e-04
  -7.7678502e-01   5.1174549e-04
  -7.7478562e-01  -2.9626512e-03
  -7.7278623e-01  -2.8484659e-03
  -7.7078684e-01   6.7051248e-04
  -7.6878745e-01  -1.1101563e-03
  -7.6678805e-01  -2.6952590e-04
  -7.6478866e-01   1.6504644e-03
  -7.6278927e-01   1.2532180e-03
  -7.6078988e-01   5.3127643e-04
  -7.5879048e-01   6.4168826e-04
  -7.5679109e-01   3.2339448e-04
  -7.5479170e-01  -2.5320132e-03
  -7.5279231e-01  -3.5571588e-03
  -7.5079291e-01   1.2554133e-03
  -7.4879352e-01  -5.9117559e-04
  -7.4679413e-01   1.3879561e-03
  -7.4479474e-01   3.0499698e-03
  -7.4279534e-01   9.1992765e-05
  -7.4079595e-01  -1.0517204e-03
  -7.3879656e-01  -1.9729130e-03
  -7.3679717e-01  -8.0785931e-04
  -7.3479777e-01  -4.4488857e-04
  -7.3279838e-01   1.5851787e-03
  -7.3079899e-01   1.5539816e-03
  -7.2879960e-01   2.5657186e-04
  -7.2680020e-01   9.1174074e-04
  -7.2480081e-01   2.7495238e-03
  -7.2280142e-01   2.7770121e-03
  -7.2080202e-01  -2.4045222e-03
  -7.1880263e-01  -2.0179911e-03
  -7.1680324e-01  -3.5476385e-04
  -7.1480385e-01  -1.1771333e-03
  -7.1280445e-01   1.1146730e-03
  -7.1080506e-01   3.3996683e-04
  -7.0880567e-01  -1.1420850e-03
  -7.0680628e-01  -4.5456610e-04
  -7.0480688e-01  -1.6329186e-03
  -7.0280749e-01  -2.0365231e-03
  -7.0080810e-01  -5.1469346e-04
  -6.9880871e-01   3.3749488e-04
  -6.9680931e-01   2.6551888e-03
  -6.9480992e-01   9.5922129e-04
  -6.9281053e-01   1.2603896e-04
  -6.9081114e-01   1.1002195e-03
  -6.8881174e-01  -1.0192252e-03
  -6.8681235e-01  -1.8655250e-04
  -6.8481296e-01   5.5463802e-04
  -6.8281357e-01   1.2815608e-03
  -6.8081417e-01   2.1985656e-03
  -6.7881478e-01  -1.9607260e-03
  -6.7681539e-01  -2.6772158e-03
  -6.7481600e-01  -1.4048303e-03
  -6.7281660e-01  -1.1851822e-03
  -6.7081721e-01   2.5609702e-03
  -6.6881782e-01  -6.8774088e-04
  -6.6681843e-01  -1.2697875e-04
  -6.6481903e-01   4.1042468e-04
  -6.6281964e-01  -3.2959416e-03
  -6.6082025e-01  -7.6730779e-04
  -6.5882086e-01   7.5212092e-04
  -6.5682146e-01  -1.6956270e-03
  -6.5482207e-01  -9.2637901e-04
  -6.5282268e-01   1.6188381e-04
  -6.5082329e-01  -2.8821393e-03
  -6.4882389e-01  -6.3186995e-04
  -6.4682450e-01  -6.6352475e-04
  -6.4482511e-01  -6.6937443e-04
  -6.4282572e-01   1.7846863e-04
  -6.4082632e-01  -9.9649719e-04
  -6.3882693e-01   2.5615997e-04
  -6.3682754e-01   3.2545736e-03
  -6.3482815e-01  -9.2962147e-04
  -6.3282875e-01  -1.6384749e-03
  -6.3082936e-01   8.7136699e-04
  -6.2882997e-01   8.6933466e-04
  -6.2683058e-01  -2.0734767e-03
  -6.2483118e-01  -1.0428054e-03
  -6.2283179e-01   2.1130160e-03
  -6.2083240e-01   2.7167303e-04
  -6.1883301e-01   9.0852229e-04
  -6.1683361e-01  -1.0328500e-03
  -6.1483422e-01  -2.9058164e-03
  -6.1283483e-01  -1.6632649e-03
  -6.1083544e-01   4.5845074e-04
  -6.0883604e-01  -5.2609586e-04
  -6.0683665e-01  -1.6905615e-03
  -6.0483726e-01   6.7743099e-04
  -6.0283787e-01   8.7406307e-04
  -6.0083847e-01  -1.6318211e-04
  -5.9883908e-01  -4.4481837e-04
  -5.9683969e-01  -1.9346335e-03
  -5.9484030e-01  -1.7458211e-03
  -5.9284090e-01   2.1640424e-03
  -5.9084151e-01   1.7814419e-03
  -5.8884212e-01   7.5474147e-04
  -5.8684273e-01   1.2023224e-03
  -5.8484333e-01   1.6554439e-03
  -5.8284394e-01  -1.5744973e-03
  -5.8084455e-01  -2.3469966e-03
  -5.7884516e-01  -3.6742232e-04
  -5.7684576e-01  -8.8342800e-04
  -5.7484637e-01  -3.2381939e-04
  -5.7284698e-01   2.6329338e-03
  -5.7084759e-01   1.6590297e-03
  -5.6884819e-01  -1.6007419e-03
  -5.6684880e-01   6.6822518e-05
  -5.6484941e-01   2.8833887e-04
  -5.6285002e-01  -1.5836510e-03
  -5.6085062e-01   1.4378247e-04
  -5.5885123e-01   1.3786376e-03
  -5.5685184e-01   5.0450317e-04
  -5.5485245e-01  -9.2650479e-04
  -5.5285305e-01  -7.0920571e-04
  -5.5085366e-01   1.0564734e-03
  -5.4885427e-01  -7.7933638e-04
  -5.4685488e-01   9.1764648e-04
  -5.4485548e-01   1.8194122e-03
  -5.4285609e-01  -1.4174898e-03
  -5.4085670e-01   1.4832394e-04
  -5.3885731e-01  -4.2968183e-04
  -5.3685791e-01  -1.7707667e-03
  -5.3485852e-01   6.8086762e-04
  -5.3285913e-01   4.4885968e-04
  -5.3085973e-01  -3.6437173e-04
  -5.2886034e-01   1.3972277e-03
  -5.2686095e-01   6.4233126e-04
  -5.2486156e-01  -2.5967163e-04
  -5.2286216e-01  -5.4788027e-04
  -5.2086277e-01   7.0758182e-05
  -5.1886338e-01   3.4532241e-04
  -5.1686399e-01  -1.0550396e-03
  -5.1486459e-01  -1.2100844e-03
  -5.1286520e-01   1.2558415e-03
  -5.1086581e-01   2.6339675e-03
  -5.0886642e-01   1.3779754e-03
  -5.0686702e-01  -5.5527212e-04
  -5.0486763e-01  -2.2517888e-03
  -5.0286824e-01  -1.9992427e-03
  -5.0086885e-01   4.9398733e-05
  -4.9886945e-01   7.2807001e-04
  -4.9687006e-01  -1.5196716e-03
  -4.9487067e-01  -1.2527052e-03
  -4.9287128e-01  -4.8756671e-04
  -4.9087188e-01  -2.5849074e-03
  -4.8887249e-01  -2.7791530e-03
  -4.8687310e-01   4.9884169e-05
  -4.8487371e-01  -2.6666194e-04
  -4.8287431e-01   9.7256703e-04
  -4.8087492e-01   1.3547764e-03
  -4.7887553e-01   2.8373775e-04
  -4.7687614e-01  -7.4633816e-04
  -4.7487674e-01  -1.5482469e-03
  -4.7287735e-01   7.0821513e-04
  -4.7087796e-01   1.6051827e-03
  -4.6887857e-01   1.0286377e-03
  -4.6687917e-01  -1.3001109e-03
  -4.6487978e-01   1.3870069e-04
  -4.6288039e-01  -3.8060649e-04
  -4.6088100e-01  -2.2522877e-03
  -4.5888160e-01  -1.5769073e-04
  -4.5688221e-01  -1.0339216e-04
  -4.5488282e-01   1.6581290e-03
  -4.5288343e-01   4.5979310e-04
  -4.5088403e-01  -1.1358510e-03
  -4.4888464e-01   4.0650681e-03
  -4.4688525e-01   3.5119715e-03
  -4.4488586e-01  -2.4642932e-03
  -4.4288646e-01   4.7794980e-04
  -4.4088707e-01   9.4764110e-04
  -4.3888768e-01  -1.7138530e-03
  -4.3688829e-01   2.7613439e-04
  -4.3488889e-01   2.0726534e-03
  -4.3288950e-01  -6.1821235e-04
  -4.3089011e-01  -9.8067364e-04
  -4.2889072e-01   7.1816165e-04
  -4.2689132e-01   2.0043546e-03
  -4.2489193e-01   1.3512755e-03
  -4.2289254e-01   5.4981103e-04
  -4.2089315e-01  -6.0610662e-04
  -4.1889375e-01  -2.0033406e-03
  -4.1689436e-01   1.8515713e-04
  -4.1489497e-01   1.1597434e-03
  -4.1289558e-01  -1.2458876e-03
  -4.1089618e-01  -1.0145355e-03
  -4.0889679e-01  -2.1215630e-04
  -4.0689740e-01   3.4087843e-04
  -4.0489801e-01   3.4828496e-04
  -4.0289861e-01   1.5925194e-03
  -4.0089922e-01   1.9285837e-03
  -3.9889983e-01   1.2573234e-04
  -3.9690044e-01   1.7658554e-03
  -3.9490104e-01   1.5321587e-03
  -3.9290165e-01  -1.7610707e-03
  -3.9090226e-01  -1.4208822e-03
  -3.8890287e-01   7.7350741e-05
  -3.8690347e-01  -5.9111452e-04
  -3.8490408e-01  -6.6790203e-05
  -3.8290469e-01   7.6054154e-04
  -3.8090530e-01  -2.0329273e-03
  -3.7890590e-01  -2.1497957e-04
  -3.7690651e-01   2.1887537e-03
  -3.7490712e-01   1.5900228e-03
  -3.7290773e-01  -1.1246937e-03
  -3.7090833e-01   1.3491030e-03
  -3.6890894e-01   4.1141338e-04
  -3.6690955e-01   6.2766967e-04
  -3.6491016e-01   2.0840284e-03
  -3.6291076e-01  -1.1589510e-03
  -3.6091137e-01   2.0988450e-04
  -3.5891198e-01   3.2036856e-03
  -3.5691259e-01   1.0310207e-03
  -3.5491319e-01   2.9870597e-04
  -3.5291380e-01   4.5971027e-04
  -3.5091441e-01   6.8628458e-04
  -3.4891502e-01  -7.1644430e-04
  -3.4691562e-01   2.8248557e-03
  -3.4491623e-01   1.3286984e-03
  -3.4291684e-01  -4.3007472e-05
  -3.4091744e-01   8.4182800e-04
  -3.3891805e-01   5.5321039e-04
  -3.3691866e-01  -6.4268839e-04
  -3.3491927e-01  -1.0311001e-03
  -3.3291987e-01  -1.7119379e-05
  -3.3092048e-01   1.9724388e-03
  -3.2892109e-01   1.2913301e-03
  -3.2692170e-01  -3.5501340e-04
  -3.2492230e-01  -4.7312101e-04
  -3.2292291e-01  -5.7183888e-04
  -3.2092352e-01  -1.8773726e-04
  -3.1892413e-01  -1.9404219e-03
  -3.1692473e-01   7.5965256e-05
  -3.1492534e-01   1.1653229e-03
  -3.1292595e-01   1.8405119e-03
  -3.1092656e-01   1.5306802e-03
  -3.0892716e-01  -2.9287449e-03
  -3.0692777e-01  -2.6313882e-03
  -3.0492838e-01  -2.0131323e-04
  -3.0292899e-01   1.3369480e-04
  -3.0092959e-01   1.6756852e-03
  -2.9893020e-01   1.0341374e-03
  -2.9693081e-01   4.7288155e-04
  -2.9493142e-01   1.3799564e-04
  -2.9293202e-01   6.3005210e-04
  -2.9093263e-01   4.7016531e-04
  -2.8893324e-01   7.8951967e-04
  -2.8693385e-01   2.1622571e-04
  -2.8493445e-01  -3.0436165e-03
  -2.8293506e-01  -2.0647435e-03
  -2.8093567e-01   1.7215793e-04
  -2.7893628e-01  -6.7950241e-04
  -2.7693688e-01  -9.7959324e-04
  -2.7493749e-01  -1.1375249e-03
  -2.7293810e-01   5.4527115e-04
  -2.7093871e-01   2.4097022e-03
  -2.6893931e-01  -1.0694524e-03
  -2.6693992e-01  -9.4578465e-04
  -2.6494053e-01   2.5243263e-04
  -2.6294114e-01  -2.9165007e-03
  -2.6094174e-01  -2.3769565e-03
  -2.5894235e-01   6.9839478e-04
  -2.5694296e-01  -1.2067588e-03
  -2.5494357e-01   7.7909548e-05
  -2.5294417e-01   7.5421900e-04
  -2.5094478e-01   2.5319521e-04
  -2.4894539e-01  -1.9143906e-03
  -2.4694600e-01  -1.0209554e-03
  -2.4494660e-01  -1.1815454e-03
  -2.4294721e-01   4.0271112e-05
  -2.4094782e-01   5.7931090e-04
  -2.3894843e-01  -3.9742375e-04
  -2.3694903e-01  -1.7863456e-03
  -2.3494964e-01  -1.2125196e-03
  -2.3295025e-01   3.5297795e-03
  -2.3095086e-01   2.1615460e-03
  -2.2895146e-01  -2.4683818e-03
  -2.2695207e-01  -4.6665100e-04
  -2.2495268e-01   3.3208484e-04
  -2.2295329e-01  -1.1609970e-03
  -2.2095389e-01  -1.0464219e-03
  -2.1895450e-01  -2.5722855e-03
  -2.1695511e-01  -1.5806914e-03
  -2.1495572e-01  -1.3614897e-03
  -2.1295632e-01  -2.2251771e-03
  -2.1095693e-01  -2.3224574e-03
  -2.0895754e-01  -1.2466679e-03
  -2.0695815e-01   4.9330846e-04
  -2.0495875e-01  -1.2387709e-03
  -2.0295936e-01  -4.0621438e-04
  -2.0095997e-01   1.9934084e-03
  -1.9896058e-01   1.6164265e-04
  -1.9696118e-01   2.8718346e-05
  -1.9496179e-01   6.8262188e-04
  -1.9296240e-01  -6.3613363e-04
  -1.9096301e-01   1.5168691e-04
  -1.8896361e-01  -7.2508989e-05
  -1.8696422e-01  -2.2307128e-04
  -1.8496483e-01  -9.8252845e-04
  -1.8296544e-01  -2.9204311e-03
  -1.8096604e-01   9.8832522e-04
  -1.7896665e-01  -1.7499910e-03
  -1.7696726e-01  -3.2980678e-03
  -1.7496787e-01   1.7083647e-03
  -1.7296847e-01   2.0685338e-03
  -1.7096908e-01   8.2318768e-04
  -1.6896969e-01   4.5995479e-04
  -1.6697030e-01   4.4427316e-04
  -1.6497090e-01  -2.0313146e-04
  -1.6297151e-01   4.0430202e-04
  -1.6097212e-01  -9.1690725e-04
  -1.5897273e-01  -3.3372610e-03
  -1.5697333e-01  -2.0372292e-03
  -1.5497394e-01   7.5172783e-04
  -1.5297455e-01  -3.2155040e-04
  -1.5097515e-01  -2.1762426e-03
  -1.4897576e-01   2.7526868e-04
  -1.4697637e-01   1.4051241e-04
  -1.4497698e-01  -1.6544668e-03
  -1.4297758e-01   6.2717367e-04
  -1.4097819e-01  -3.1456373e-04
  -1.3897880e-01  -2.3398065e-03
  -1.3697941e-01  -1.1754916e-04
  -1.3498001e-01   1.2877126e-03
  -1.3298062e-01  -6.9062468e-06
  -1.3098123e-01   1.2998152e-04
  -1.2898184e-01   8.3386992e-04
  -1.2698244e-01  -5.7145704e-04
  -1.2498305e-01  -1.8463144e-03
  -1.2298366e-01  -3.3698957e-05
  -1.2098427e-01   1.7013092e-03
  -1.1898487e-01   1.7773100e-03
  -1.1698548e-01  -4.5090860e-05
  -1.1498609e-01  -1.6899418e-03
  -1.1298670e-01  -1.3973820e-03
  -1.1098730e-01  -3.6961682e-03
  -1.0898791e-01  -1.2654414e-03
  -1.0698852e-01   6.1215707e-04
  -1.0498913e-01  -4.8712502e-04
  -1.0298973e-01  -7.6433272e-05
  -1.0099034e-01  -2.8641427e-03
  -9.8990949e-02   6.1290522e-05
  -9.6991557e-02   4.3347258e-04
  -9.4992164e-02  -1.3981908e-03
  -9.2992772e-02  -2.6531301e-03
  -9.0993379e-02   1.5036815e-03
  -8.8993987e-02   2.1917389e-03
  -8.6994594e-02  -2.1641988e-03
  -8.4995202e-02  -1.0671972e-03
  -8.2995809e-02   1.8658981e-03
  -8.0996417e-02  -1.6965659e-03
  -7.8997024e-02  -1.0597789e-03
  -7.6997631e-02   1.0654706e-03
  -7.4998239e-02   1.7069843e-03
  -7.2998846e-02  -7.0022765e-04
  -7.0999454e-02   1.2536606e-03
  -6.9000061e-02   1.1306058e-03
  -6.7000669e-02   4.0756510e-04
  -6.5001276e-02  -4.7041733e-04
  -6.3001884e-02   5.8451365e-04
  -6.1002491e-02   4.9498919e-04
  -5.9003099e-02  -1.2755551e-03
  -5.7003706e-02   4.0996935e-04
  -5.5004314e-02   4.3552603e-05
  -5.3004921e-02  -1.2043501e-03
  -5.1005529e-02  -5.8922427e-04
  -4.9006136e-02   5.3129185e-04
  -4.7006744e-02  -3.9667810e-04
  -4.5007351e-02  -2.2846285e-03
  -4.3007959e-02   4.4242182e-04
  -4.1008566e-02  -5.4005834e-04
  -3.9009173e-02  -3.9141760e-04
  -3.7009781e-02  -1.1506776e-04
  -3.5010388e-02  -3.3032452e-03
  -3.3010996e-02  -2.5653759e-03
  -3.1011603e-02  -1.2678912e-03
  -2.9012211e-02   2.0378879e-04
  -2.7012818e-02  -1.1307959e-03
  -2.5013426e-02  -1.1007706e-03
  -2.3014033e-02  -1.4887480e-03
  -2.1014641e-02  -2.4005833e-03
  -1.9015248e-02  -3.1461285e-03
  -1.7015856e-02  -4.8346594e-03
  -1.5016463e-02  -3.2921009e-03
  -1.3017071e-02   2.8293701e-04
  -1.1017678e-02   1.2560862e-03
  -9.0182856e-03   9.1169677e-04
  -7.0188931e-03  -1.8472061e-03
  -5.0195005e-03  -4.9281072e-04
  -3.0201080e-03   1.5448137e-03
  -1.0207155e-03  -2.2825996e-03
   9.7867706e-04  -1.6297686e-03
   2.9780696e-03   1.8186258e-03
   4.9774621e-03  -8.1339892e-04
   6.9768546e-03   1.2190686e-03
   8.9762472e-03   4.1882967e-03
   1.0975640e-02  -6.1614621e-04
   1.2975032e-02   4.4889945e-03
   1.4974425e-02   7.9920326e-03
   1.6973817e-02   3.6135019e-03
   1.8973210e-02   1.4035627e-03
   2.0972602e-02   6.8215720e-03
   2.2971995e-02   6.3017379e-03
   2.4971387e-02   4.4653701e-03
   2.6970780e-02   7.1279986e-03
   2.8970172e-02   7.8733859e-03
   3.0969565e-02   9.6614175e-03
   3.2968957e-02   3.3503665e-03
   3.4968350e-02   9.7478136e-03
   3.6967743e-02   1.9938957e-02
   3.8967135e-02   2.6244411e-02
   4.0966528e-02   3.6752690e-02
   4.2965920e-02   4.1488457e-02
   4.4965313e-02   6.6210856e-02
   4.6964705e-02   8.6962352e-02
   4.8964098e-02   1.0617714e-01
   5.0963490e-02   1.3928673e-01
   5.2962883e-02   2.0032093e-01
   5.4962275e-02   2.9166787e-01
   5.6961668e-02   2.9358025e-01
   5.8961060e-02   3.5037983e-01
   6.0960453e-02   4.6227795e-01
   6.2959845e-02   4.5102849e-01
   6.4959238e-02   5.4365737e-01
   6.6958630e-02   5.4745477e-01
   6.8958023e-02   5.1640293e-01
   7.0957415e-02   5.7129031e-01
   7.2956808e-02   4.5487341e-01
   7.4956201e-02   4.2940244e-01
   7.6955593e-02   3.2981564e-01
   7.8954986e-02   2.1851341e-01
   8.0954378e-02   1.1378750e-01
   8.2953771e-02   3.3681633e-02
   8.4953163e-02  -5.1363027e-02
   8.6952556e-02  -9.4235765e-02
   8.8951948e-02  -1.4850651e-01
   9.0951341e-02  -1.8109565e-01
   9.2950733e-02  -2.1776334e-01
   9.4950126e-02  -2.3732928e-01
   9.6949518e-02  -2.0219362e-01
   9.8948911e-02  -2.1739570e-01
   1.0094830e-01  -2.1465433e-01
   1.0294770e-01  -2.3037018e-01
   1.0494709e-01  -2.0694187e-01
   1.0694648e-01  -2.0670001e-01
   1.0894587e-01  -2.4323526e-01
   1.1094527e-01  -2.4465782e-01
   1.1294466e-01  -2.6196705e-01
   1.1494405e-01  -2.6019850e-01
   1.1694344e-01  -2.5366558e-01
   1.1894284e-01  -2.3992397e-01
   1.2094223e-01  -1.9429807e-01
   1.2294162e-01  -1.7142079e-01
   1.2494101e-01  -1.3010195e-01
   1.2694041e-01  -7.1286488e-02
   1.2893980e-01  -4.4719061e-02
   1.3093919e-01  -1.9472500e-02
   1.3293858e-01   3.3780312e-02
   1.3493798e-01   6.2154337e-02
   1.3693737e-01   7.7095505e-02
   1.3893676e-01   9.8968398e-02
   1.4093615e-01   9.0977027e-02
   1.4293555e-01   7.3907210e-02
   1.4493494e-01   6.9218423e-02
   1.4693433e-01   6.3924053e-02
   1.4893372e-01   3.9601396e-02
   1.5093312e-01   2.4767471e-02
   1.5293251e-01   1.5199349e-02
   1.5493190e-01  -7.1972635e-03
   1.5693129e-01  -1.0070420e-02
   1.5893069e-01  -1.6143339e-02
   1.6093008e-01  -2.2703453e-02
   1.6292947e-01  -2.7506108e-02
   1.6492886e-01  -2.3329277e-02
   1.6692826e-01  -1.6375221e-02
   1.6892765e-01  -1.4838363e-02
   1.7092704e-01  -1.3755065e-02
   1.7292643e-01  -8.0488697e-03
   1.7492583e-01  -7.7851966e-03
   1.7692522e-01  -1.9668698e-03
   1.7892461e-01   2.1739495e-03
   1.8092400e-01   2.0907299e-03
   1.8292340e-01   2.6904347e-03
   1.8492279e-01   3.8033958e-03
   1.8692218e-01   1.5960469e-03
   1.8892157e-01  -2.2985077e-03
   1.9092097e-01  -6.2607758e-03
   1.9292036e-01  -1.2349580e-02
   1.9491975e-01  -1.7683084e-02
   1.9691914e-01  -3.0809368e-02
   1.9891854e-01  -3.8909618e-02
   2.0091793e-01  -3.6561870e-02
   2.0291732e-01  -4.9438055e-02
   2.0491671e-01  -7.1638146e-02
   2.0691611e-01  -6.5938846e-02
   2.0891550e-01  -6.8682104e-02
   2.1091489e-01  -7.6898701e-02
   2.1291428e-01  -5.8123337e-02
   2.1491368e-01  -5.6936417e-02
   2.1691307e-01  -4.5527715e-02
   2.1891246e-01  -3.1285990e-02
   2.2091185e-01  -1.4796499e-02
   2.2291125e-01  -7.3786529e-03
   2.2491064e-01   1.1964017e-03
   2.2691003e-01   1.9809342e-02
   2.2890943e-01   2.0083320e-02
   2.3090882e-01   1.7099565e-02
   2.3290821e-01   2.2959140e-02
   2.3490760e-01   2.5283863e-02
   2.3690700e-01   2.0441332e-02
   2.3890639e-01   1.2134523e-02
   2.4090578e-01   7.4315883e-03
   2.4290517e-01  -1.7420254e-04
   2.4490457e-01  -3.0334132e-03
   2.4690396e-01  -2.9801956e-03
   2.4890335e-01  -9.7678979e-03
   2.5090274e-01  -1.5532415e-02
   2.5290214e-01  -2.4687367e-02
   2.5490153e-01  -3.3448133e-02
   2.5690092e-01  -2.7843592e-02
   2.5890031e-01  -2.6866010e-02
   2.6089971e-01  -2.4651273e-02
   2.6289910e-01  -2.1219714e-02
   2.6489849e-01  -2.0547842e-02
   2.6689788e-01  -2.2102385e-02
   2.6889728e-01  -4.8249130e-03
   2.7089667e-01  -1.5281382e-03
   2.7289606e-01  -3.2291299e-03
   2.7489545e-01   5.7622828e-03
   2.7689485e-01   1.1552820e-02
   2.7889424e-01   9.6863659e-03
   2.8089363e-01   8.5314514e-03
   2.8289302e-01   1.1637836e-02
   2.8489242e-01   9.2010481e-03
   2.8689181e-01   7.3434954e-03
   2.8889120e-01   9.6221072e-03
   2.9089059e-01   7.4837055e-03
   2.9288999e-01   4.0590885e-03
   2.9488938e-01   2.5456451e-03
   2.9688877e-01   3.3889618e-03
   2.9888816e-01  -2.7891011e-03
   3.0088756e-01  -4.8622063e-03
   3.0288695e-01  -2.5958752e-03
   3.0488634e-01  -4.3901852e-03
   3.0688573e-01  -4.1420068e-03
   3.0888513e-01  -5.1960250e-03
   3.1088452e-01  -1.2005676e-02
   3.1288391e-01  -1.1523882e-02
   3.1488330e-01  -1.0840020e-02
   3.1688270e-01  -1.3230849e-02
   3.1888209e-01  -1.4788817e-02
   3.2088148e-01  -1.5463794e-02
   3.2288087e-01  -2.0112607e-02
   3.2488027e-01  -1.2194729e-02
   3.2687966e-01  -7.3306085e-03
   3.2887905e-01  -6.3376536e-03
   3.3087844e-01  -6.1793182e-03
   3.3287784e-01   9.0778965e-05
   3.3487723e-01   6.4697755e-03
   3.3687662e-01   1.0830686e-02
   3.3887601e-01   1.5068474e-02
   3.4087541e-01   1.5864120e-02
   3.4287480e-01   1.5306519e-02
   3.4487419e-01   1.8515104e-02
   3.4687358e-01   1.7378458e-02
   3.4887298e-01   1.6077760e-02
   3.5087237e-01   1.2716800e-02
   3.5287176e-01   8.7771389e-03
   3.5487115e-01   6.1953237e-03
   3.5687055e-01   6.8413467e-03
   3.5886994e-01  -5.3063201e-04
   3.6086933e-01  -3.4507812e-03
   3.6286872e-01  -5.1013761e-03
   3.6486812e-01  -9.4741163e-03
   3.6686751e-01  -9.8516219e-03
   3.6886690e-01  -6.2827496e-03
   3.7086629e-01  -1.4139697e-02
   3.7286569e-01  -1.8882630e-02
   3.7486508e-01  -1.1823472e-02
   3.7686447e-01  -1.3803056e-02
   3.7886386e-01   5.3404008e-04
   3.8086326e-01   2.4874950e-03
   3.8286265e-01   3.7120795e-03
   3.8486204e-01   9.3903343e-03
   3.8686143e-01   1.0375195e-02
   3.8886083e-01   8.1248141e-03
   3.9086022e-01   6.7202371e-03
   3.9285961e-01   1.0469626e-02
   3.9485900e-01   1.0562279e-02
   3.9685840e-01   4.1606656e-03
   3.9885779e-01   1.5902846e-03
   4.0085718e-01   6.6213857e-04
   4.0285657e-01   5.6457566e-04
   4.0485597e-01  -6.6442063e-04
   4.0685536e-01  -2.9696713e-03
   4.0885475e-01  -2.9658671e-03
   4.1085414e-01  -5.1855267e-03
   4.1285354e-01  -5.2572858e-03
   4.1485293e-01  -2.2339254e-03
   4.1685232e-01   2.1831921e-03
   4.1885172e-01   2.7760041e-03
   4.2085111e-01   4.7321988e-03
   4.2285050e-01   7.9051981e-03
   4.2484989e-01   6.2158896e-03
   4.2684929e-01   6.3008655e-03
   4.2884868e-01   9.4335317e-03
   4.3084807e-01   1.3301746e-02
   4.3284746e-01   1.3191629e-02
   4.3484686e-01   1.0952117e-02
   4.3684625e-01   8.2913345e-03
   4.3884564e-01   7.4817129e-03
   4.4084503e-01   6.7177250e-03
   4.4284443e-01   7.1599045e-03
   4.4484382e-01   6.4612570e-03
   4.4684321e-01  -1.1884188e-03
   4.4884260e-01  -4.9828272e-03
   4.5084200e-01  -5.4171395e-03
   4.5284139e-01  -3.1441654e-03
   4.5484078e-01  -8.1772184e-03
   4.5684017e-01  -7.8110050e-03
   4.5883957e-01  -4.1786781e-03
   4.6083896e-01  -5.1530951e-03
   4.6283835e-01  -7.6679191e-03
   4.6483774e-01  -2.7247923e-03
   4.6683714e-01   6.6203946e-03
   4.6883653e-01   3.2331322e-03
   4.7083592e-01   9.4253694e-03
   4.7283531e-01   2.1311335e-02
   4.7483471e-01   2.6982871e-02
   4.7683410e-01   3.0620209e-02
   4.7883349e-01   3.8273447e-02
   4.8083288e-01   3.5066613e-02
   4.8283228e-01   3.3234843e-02
   4.8483167e-01   3.5993768e-02
   4.8683106e-01   2.5686480e-02
   4.8883045e-01   1.8433096e-02
   4.9082985e-01   2.0206096e-02
   4.9282924e-01   1.4272743e-02
   4.9482863e-01  -9.5739948e-04
   4.9682802e-01  -3.2949818e-03
   4.9882742e-01  -2.7930261e-03
   5.0082681e-01  -9.4224013e-03
   5.0282620e-01  -1.3532914e-02
   5.0482559e-01  -1.0408561e-02
   5.0682499e-01  -1.4674159e-02
   5.0882438e-01  -1.8804352e-02
   5.1082377e-01  -1.3485244e-02
   5.1282316e-01  -9.6759338e-03
   5.1482256e-01  -9.5109527e-03
   5.1682195e-01  -3.4881673e-03
   5.1882134e-01  -2.6593620e-04
   5.2082073e-01   3.4604740e-03
   5.2282013e-01   5.4242259e-03
   5.2481952e-01   5.1421147e-03
   5.2681891e-01   5.0554855e-03
   5.2881830e-01   5.9678895e-03
   5.3081770e-01   7.0643572e-03
   5.3281709e-01   2.1677189e-03
   5.3481648e-01   1.6123362e-03
   5.3681587e-01   2.4824869e-03
   5.3881527e-01  -2.7617478e-03
   5.4081466e-01  -2.9485465e-03
   5.4281405e-01  -4.9693421e-03
   5.4481344e-01  -7.3542059e-03
   5.4681284e-01  -6.6190688e-03
   5.4881223e-01  -1.1437171e-02
   5.5081162e-01  -5.3930518e-03
   5.5281101e-01  -9.2661441e-03
   5.5481041e-01  -9.5716837e-03
   5.5680980e-01  -5.7250179e-03
   5.5880919e-01  -2.6159410e-03
   5.6080858e-01  -1.5532433e-03
   5.6280798e-01   3.7427134e-03
   5.6480737e-01   3.2000263e-03
   5.6680676e-01   4.9438274e-03
   5.6880615e-01   8.9823420e-03
   5.7080555e-01   7.2561596e-03
   5.7280494e-01   8.0733215e-03
   5.7480433e-01   6.7441483e-03
   5.7680372e-01   7.2451121e-03
   5.7880312e-01   7.0348534e-03
   5.8080251e-01   4.2023795e-03
   5.8280190e-01   1.7250274e-03
   5.8480129e-01   3.8696739e-03
   5.8680069e-01   7.1596714e-03
   5.8880008e-01   5.1044655e-03
   5.9079947e-01   1.3700034e-03
   5.9279886e-01   9.6953268e-04
   5.9479826e-01   7.1797426e-05
   5.9679765e-01   1.0765935e-03
   5.9879704e-01   1.8839369e-03
   6.0079643e-01   2.3748124e-03
   6.0279583e-01   1.6967299e-03
   6.0479522e-01   6.5494003e-04
   6.0679461e-01  -1.2268446e-04
   6.0879401e-01  -7.7486817e-04
   6.1079340e-01   2.2197817e-03
   6.1279279e-01   3.1269739e-03
   6.1479218e-01   3.6871038e-03
   6.1679158e-01   4.5842185e-04
   6.1879097e-01   1.2067699e-03
   6.2079036e-01  -1.1698010e-04
   6.2278975e-01  -8.8866109e-04
   6.2478915e-01   1.8249210e-03
   6.2678854e-01   2.8004060e-03
   6.2878793e-01   1.6380657e-03
   6.3078732e-01  -4.5058071e-04
   6.3278672e-01   6.5257820e-04
   6.3478611e-01   3.7258298e-03
   6.3678550e-01   8.8942639e-04
   6.3878489e-01   1.7768537e-03
   6.4078429e-01   4.2545239e-03
   6.4278368e-01   2.6605848e-03
   6.4478307e-01   3.3504141e-03
   6.4678246e-01   4.9545791e-03
   6.4878186e-01   3.0467336e-03
   6.5078125e-01   2.9341499e-03
   6.5278064e-01   2.8867283e-03
   6.5478003e-01   3.9098460e-03
   6.5677943e-01   1.3478592e-03
   6.5877882e-01   1.6065620e-03
   6.6077821e-01   4.3200077e-03
   6.6277760e-01   3.5633288e-03
   6.6477700e-01  -6.0920929e-04
   6.6677639e-01   2.1981905e-03
   6.6877578e-01   1.1122162e-04
   6.7077517e-01  -2.1607908e-03
   6.7277457e-01  -1.2185755e-03
   6.7477396e-01  -1.1246088e-03
   6.7677335e-01  -3.9450099e-03
   6.7877274e-01  -2.2994028e-03
   6.8077214e-01  -8.1423674e-04
   6.8277153e-01  -3.2594367e-03
   6.8477092e-01  -5.9222451e-03
   6.8677031e-01  -4.8910572e-03
   6.8876971e-01  -2.4554824e-03
   6.9076910e-01  -7.1148190e-03
   6.9276849e-01  -2.6634911e-03
   6.9476788e-01  -2.6094085e-03
   6.9676728e-01  -6.6100088e-03
   6.9876667e-01   3.1325024e-04
   7.0076606e-01   4.9471791e-04
   7.0276545e-01  -1.0274973e-03
   7.0476485e-01  -3.5213957e-04
   7.0676424e-01   3.1290357e-03
   7.0876363e-01   2.2320182e-03
   7.1076302e-01  -2.4887746e-03
   7.1276242e-01   3.1178473e-03
   7.1476181e-01   1.4072839e-04
   7.1676120e-01  -2.2814977e-03
   7.1876059e-01  -4.6088135e-03
   7.2075999e-01  -5.5145625e-03
   7.2275938e-01  -3.9742142e-03
   7.2475877e-01  -6.7795464e-03
   7.2675816e-01  -2.0454615e-03
   7.2875756e-01  -4.1967766e-03
   7.3075695e-01  -4.1248387e-03
   7.3275634e-01  -1.5069756e-03
   7.3475573e-01  -2.3053596e-03
   7.3675513e-01  -7.3009982e-03
   7.3875452e-01  -6.1999880e-03
   7.4075391e-01  -1.9419496e-03
   7.4275330e-01  -3.7400689e-03
   7.4475270e-01  -1.3993288e-03
   7.4675209e-01  -7.8037569e-05
   7.4875148e-01  -3.8900442e-03
   7.5075087e-01   7.1658934e-04
   7.5275027e-01  -6.9334765e-04
   7.5474966e-01   9.1913094e-04
   7.5674905e-01   3.1233556e-03
   7.5874844e-01   9.9520915e-04
   7.6074784e-01   2.3679493e-03
   7.6274723e-01   3.5776213e-03
   7.6474662e-01   1.1629407e-03
   7.6674601e-01   2.4448572e-03
   7.6874541e-01   1.7555044e-03
   7.7074480e-01   2.6628080e-03
   7.7274419e-01   5.5394593e-03
   7.7474358e-01   3.0062080e-03
   7.7674298e-01   3.0361168e-03
   7.7874237e-01   2.9911388e-03
   7.8074176e-01   2.9291679e-03
   7.8274115e-01   1.6177458e-03
   7.8474055e-01   5.7405929e-03
   7.8673994e-01   7.3577082e-03
   7.8873933e-01   7.7208055e-03
   7.9073872e-01   5.9646596e-03
   7.9273812e-01   5.4830562e-03
   7.9473751e-01   4.5919456e-03
   7.9673690e-01   5.3546030e-03
   7.9873630e-01   6.4542393e-03
   8.0073569e-01   5.9939972e-03
   8.0273508e-01   3.9395465e-03
   8.0473447e-01   2.4306038e-03
   8.0673387e-01   1.1157822e-03
   8.0873326e-01   9.2655786e-04
   8.1073265e-01  -1.9522782e-04
   8.1273204e-01  -8.6195789e-04
   8.1473144e-01  -2.8513377e-03
   8.1673083e-01   1.0568442e-03
   8.1873022e-01   1.2230422e-03
   8.2072961e-01  -1.3304853e-04
   8.2272901e-01  -1.3217918e-03
   8.2472840e-01   1.6579675e-03
   8.2672779e-01  -1.1324314e-03
   8.2872718e-01  -7.2835187e-04
   8.3072658e-01  -4.1973540e-04
   8.3272597e-01   4.2780336e-03
   8.3472536e-01   2.5790085e-03
   8.3672475e-01   1.0448287e-03
   8.3872415e-01   6.2651297e-03
   8.4072354e-01   8.0573020e-04
   8.4272293e-01   6.1202711e-04
   8.4472232e-01   2.5615917e-03
   8.4672172e-01  -2.9497087e-04
   8.4872111e-01  -1.3013326e-04
   8.5072050e-01   1.0494027e-03
   8.5271989e-01   1.5457652e-03
   8.5471929e-01  -1.6723875e-03
   8.5671868e-01  -5.6778751e-05
   8.5871807e-01   2.8260412e-03
   8.6071746e-01  -6.0136885e-04
   8.6271686e-01  -3.6572861e-03
   8.6471625e-01   2.6985226e-03
   8.6671564e-01  -5.0927594e-05
   8.6871503e-01  -2.0067092e-03
   8.7071443e-01   6.5050125e-04
   8.7271382e-01  -4.8920810e-03
   8.7471321e-01  -2.9208937e-03
   8.7671260e-01   7.7297448e-04
   8.7871200e-01  -8.5662810e-04
   8.8071139e-01  -1.6216978e-03
   8.8271078e-01  -2.6535657e-03
   8.8471017e-01   8.6681872e-04
   8.8670957e-01  -1.1653315e-04
   8.8870896e-01   5.7721550e-04
   8.9070835e-01   5.1741355e-03
   8.9270774e-01   1.1829977e-03
   8.9470714e-01   3.8413337e-03
   8.9670653e-01   5.9072144e-03
   8.9870592e-01   5.6548320e-03
   9.0070531e-01   3.0687369e-03
   9.0270471e-01  -1.5368673e-04
   9.0470410e-01   1.1534752e-04
   9.0670349e-01   2.7615914e-03
   9.0870288e-01   1.2632007e-03
   9.1070228e-01   4.8377167e-03
   9.1270167e-01   3.6084835e-03
   9.1470106e-01   3.5696515e-03
   9.1670045e-01   1.1110463e-03
   9.1869985e-01   4.1786882e-03
   9.2069924e-01   1.9235379e-03
   9.2269863e-01   5.1553017e-03
   9.2469802e-01   8.1416954e-03
   9.2669742e-01   4.1303069e-03
   9.2869681e-01   8.5409936e-03
   9.3069620e-01   9.9807820e-03
   9.3269559e-01   5.6191220e-03
   9.3469499e-01   7.1257636e-03
   9.3669438e-01   5.6187334e-03
   9.3869377e-01   5.9939027e-03
   9.4069316e-01   2.9656755e-03
   9.4269256e-01   2.0306363e-03
   9.4469195e-01   3.8263109e-03
   9.4669134e-01   2.5226169e-04
   9.4869073e-01  -2.2486053e-03
   9.5069013e-01  -3.3537659e-05
   9.5268952e-01  -2.9280412e-03
   9.5468891e-01   2.2176474e-03
   9.5668830e-01   3.3444209e-03
   9.5868770e-01   3.4773167e-03
   9.6068709e-01   4.2982397e-03
   9.6268648e-01   3.6974964e-06
   9.6468587e-01   9.1400505e-04
   9.6668527e-01   4.5743369e-03
   9.6868466e-01   6.3120373e-03
   9.7068405e-01   7.1624836e-03
   9.7268344e-01   7.3184837e-03
   9.7468284e-01   6.3287004e-03
   9.7668223e-01   2.9376832e-03
   9.7868162e-01   5.3347450e-03
   9.8068101e-01   5.7994530e-03
   9.8268041e-01   3.7833979e-03
   9.8467980e-01   2.7157475e-03
   9.8667919e-01   2.9352881e-03
   9.8867859e-01  -1.4221810e-04
   9.9067798e-01  -3.7606109e-03
   9.9267737e-01  -7.0266725e-04
   9.9467676e-01  -1.2300282e-03
   9.9667616e-01  -1.3542146e-03
   9.9867555e-01  -3.5316188e-03
   1.0006749e+00  -3.3521246e-03
   1.0026743e+00  -9.6843521e-05
   1.0046737e+00  -5.2610961e-03
   1.0066731e+00  -5.7508802e-03
   1.0086725e+00  -6.4201388e-03
   1.0106719e+00  -4.0580676e-03
   1.0126713e+00  -3.9376331e-03
   1.0146707e+00  -5.7268378e-03
   1.0166701e+00   3.4683561e-04
   1.0186695e+00   1.5135899e-03
   1.0206689e+00  -1.2053656e-03
   1.0226683e+00  -2.2501642e-04
   1.0246677e+00   4.8537513e-03
   1.0266670e+00   3.0292946e-03
   1.0286664e+00   3.2777647e-03
   1.0306658e+00   4.6723943e-03
   1.0326652e+00   4.6371161e-03
   1.0346646e+00   3.7874587e-03
   1.0366640e+00   2.1170635e-03
   1.0386634e+00   2.2603310e-03
   1.0406628e+00   1.6979025e-03
   1.0426622e+00   1.4664151e-03
   1.0446616e+00   2.0189678e-03
   1.0466610e+00  -6.1279659e-04
   1.0486604e+00  -1.9936385e-03
   1.0506598e+00  -2.3598790e-04
   1.0526591e+00  -2.2426040e-03
   1.0546585e+00  -1.0133689e-03
   1.0566579e+00  -5.2187489e-04
   1.0586573e+00  -3.0314342e-03
   1.0606567e+00  -2.1370106e-03
   1.0626561e+00   3.2879123e-03
   1.0646555e+00   1.9419093e-03
   1.0666549e+00   3.0403881e-03
   1.0686543e+00   5.6865639e-03
   1.0706537e+00   4.9118015e-03
   1.0726531e+00   3.7186970e-03
   1.0746525e+00   5.7488448e-03
   1.0766519e+00   6.1457376e-03
   1.0786512e+00   2.4495782e-03
   1.0806506e+00   3.2143423e-03
   1.0826500e+00   2.8486266e-03
   1.0846494e+00   1.8253008e-03
   1.0866488e+00  -4.3478956e-03
   1.0886482e+00  -3.1646338e-03
   1.0906476e+00  -2.6895870e-05
   1.0926470e+00  -5.0104560e-03
   1.0946464e+00  -5.6426015e-03
   1.0966458e+00  -3.0440447e-03
   1.0986452e+00  -2.9788533e-03
   1.1006446e+00  -2.9621434e-03
   1.1026440e+00   1.5110761e-04
   1.1046434e+00  -2.5397748e-03
   1.1066427e+00  -5.9516425e-03
   1.1086421e+00   3.0349168e-03
   1.1106415e+00   7.4738035e-04
   1.1126409e+00   7.3631448e-04
   1.1146403e+00   2.9208148e-03
   1.1166397e+00   5.8700076e-03
   1.1186391e+00   2.7529568e-03
   1.1206385e+00   5.5689469e-03
   1.1226379e+00   3.4952780e-03
   1.1246373e+00   3.9363625e-03
   1.1266367e+00   9.1450595e-04
   1.1286361e+00   8.9063418e-04
   1.1306355e+00   2.7229102e-03
   1.1326348e+00   3.6443769e-04
   1.1346342e+00  -1.0438769e-03
   1.1366336e+00  -3.3014949e-03
   1.1386330e+00  -6.3389190e-03
   1.1406324e+00  -5.5782116e-03
   1.1426318e+00  -2.5549057e-03
   1.1446312e+00  -3.0608154e-03
   1.1466306e+00  -2.1395902e-03
   1.1486300e+00  -4.6452134e-03
   1.1506294e+00  -6.9877492e-03
   1.1526288e+00  -2.5706217e-03
   1.1546282e+00   4.2391582e-03
   1.1566276e+00   4.8798906e-03
   1.1586269e+00   2.1453229e-03
   1.1606263e+00   3.4430274e-03
   1.1626257e+00   8.2201273e-04
   1.1646251e+00   5.4458302e-03
   1.1666245e+00   4.4307153e-03
   1.1686239e+00   8.6772360e-03
   1.1706233e+00   4.3634260e-03
   1.1726227e+00   6.6648437e-03
   1.1746221e+00   3.8168620e-03
   1.1766215e+00   2.3384186e-03
   1.1786209e+00   3.0741157e-03
   1.1806203e+00   3.2607025e-04
   1.1826197e+00  -2.7914928e-03
   1.1846191e+00  -4.0403933e-03
   1.1866184e+00  -2.2449305e-03
   1.1886178e+00  -3.7159104e-03
   1.1906172e+00  -3.5351147e-03
   1.1926166e+00  -3.0842738e-03
   1.1946160e+00  -2.6197675e-03
   1.1966154e+00  -4.3045538e-03
   1.1986148e+00  -5.4551095e-03
   1.2006142e+00   4.1538414e-04
   1.2026136e+00  -1.7502383e-03
   1.2046130e+00  -2.2244806e-03
   1.2066124e+00   3.3838164e-03
   1.2086118e+00   1.7661896e-03
   1.2106112e+00   2.2306952e-03
   1.2126105e+00   3.3168881e-03
   1.2146099e+00   8.3354709e-04
   1.2166093e+00   3.2456285e-03
   1.2186087e+00   1.4893610e-03
   1.2206081e+00   4.0057355e-04
   1.2226075e+00   3.1130471e-04
   1.2246069e+00   2.7036306e-03
   1.2266063e+00   1.2145771e-03
   1.2286057e+00  -3.8466881e-03
   1.2306051e+00  -2.6324539e-03
   1.2326045e+00  -3.3441977e-03
   1.2346039e+00  -9.8615748e-03
   1.2366033e+00  -4.9949644e-03
   1.2386027e+00  -1.8585882e-03
   1.2406020e+00  -3.8547190e-03
   1.2426014e+00  -1.0489566e-02
   1.2446008e+00  -2.1830594e-03
   1.2466002e+00  -6.4710631e-03
   1.2485996e+00  -5.7685940e-03
   1.2505990e+00  -3.0113301e-03
   1.2525984e+00  -2.0640986e-03
   1.2545978e+00  -4.9354215e-04
   1.2565972e+00   2.5973687e-03
   1.2585966e+00   4.5420706e-03
   1.2605960e+00   1.9368584e-03
   1.2625954e+00   3.5714940e-03
   1.2645948e+00   6.7914730e-03
   1.2665941e+00   6.1748457e-03
   1.2685935e+00   6.5456275e-03
   1.2705929e+00   4.4406652e-03
   1.2725923e+00   6.7389018e-03
   1.2745917e+00   2.7850632e-03
   1.2765911e+00   7.0330564e-03
   1.2785905e+00   3.7173348e-03
   1.2805899e+00   1.2488017e-03
   1.2825893e+00   3.4570902e-03
   1.2845887e+00   2.4447566e-03
   1.2865881e+00   7.4792587e-04
   1.2885875e+00   2.9464128e-03
   1.2905869e+00   6.6662186e-03
   1.2925862e+00   4.5918723e-03
   1.2945856e+00   4.7547819e-03
   1.2965850e+00   6.8691304e-03
   1.2985844e+00   6.0653157e-03
   1.3005838e+00   5.7215418e-03
   1.3025832e+00   7.3373625e-03
   1.3045826e+00   9.4824042e-03
   1.3065820e+00   9.0392860e-03
   1.3085814e+00   9.8246876e-03
   1.3105808e+00   1.6647841e-02
   1.3125802e+00   1.4740462e-02
   1.3145796e+00   1.4953054e-02
   1.3165790e+00   1.1429625e-02
   1.3185784e+00   9.0926019e-03
   1.3205777e+00   8.4122997e-03
   1.3225771e+00   1.0081660e-02
   1.3245765e+00   6.9384960e-03
   1.3265759e+00   4.3633028e-03
   1.3285753e+00   5.2019780e-03
   1.3305747e+00   4.7367642e-04
   1.3325741e+00   3.7622344e-04
   1.3345735e+00  -1.7144528e-03
   1.3365729e+00  -2.8033731e-04
   1.3385723e+00   2.0174226e-04
   1.3405717e+00  -7.8005412e-04
   1.3425711e+00  -1.1663220e-03
   1.3445705e+00  -2.7245412e-03
   1.3465698e+00  -4.2146450e-03
   1.3485692e+00  -2.2425815e-03
   1.3505686e+00  -3.4315753e-03
   1.3525680e+00  -2.7962246e-03
   1.3545674e+00  -6.1563092e-03
   1.3565668e+00  -6.8941754e-03
   1.3585662e+00  -1.2266856e-02
   1.3605656e+00  -1.1254226e-02
   1.3625650e+00  -5.9583728e-03
   1.3645644e+00  -1.0721010e-02
   1.3665638e+00  -1.3838048e-02
   1.3685632e+00  -1.1912440e-02
   1.3705626e+00  -1.3108590e-02
   1.3725620e+00  -1.6976602e-02
   1.3745613e+00  -2.2014478e-02
   1.3765607e+00  -1.6013318e-02
   1.3785601e+00  -2.5220286e-02
   1.3805595e+00  -2.1731160e-02
   1.3825589e+00  -1.7383799e-02
   1.3845583e+00  -1.6711135e-02
   1.3865577e+00  -2.4081019e-02
   1.3885571e+00  -2.3032211e-02
   1.3905565e+00  -1.9784857e-02
   1.3925559e+00  -1.4826668e-02
   1.3945553e+00  -1.7796944e-02
   1.3965547e+00  -1.8485982e-02
   1.3985541e+00  -9.1945101e-03
   1.4005534e+00  -1.0809612e-02
   1.4025528e+00  -4.9292644e-03
   1.4045522e+00  -3.7188267e-03
   1.4065516e+00  -7.0074895e-03
   1.4085510e+00  -7.1549178e-04
   1.4105504e+00  -1.4471273e-03
   1.4125498e+00  -6.6836305e-04
   1.4145492e+00   1.7762321e-03
   1.4165486e+00   3.9905997e-03
   1.4185480e+00   3.2539904e-03
   1.4205474e+00   5.1230949e-03
   1.4225468e+00   3.3830293e-03
   1.4245462e+00   6.8650767e-03
   1.4265455e+00   3.4819122e-03
   1.4285449e+00   6.7190421e-03
   1.4305443e+00   1.0560150e-03
   1.4325437e+00   6.6354436e-03
   1.4345431e+00   1.0976650e-02
   1.4365425e+00   6.4335531e-03
   1.4385419e+00   8.2201999e-03
   1.4405413e+00   1.2966439e-02
   1.4425407e+00   1.5078726e-02
   1.4445401e+00   1.1627707e-02
   1.4465395e+00   1.3819408e-02
   1.4485389e+00   1.9492175e-02
   1.4505383e+00   1.9066370e-02
   1.4525377e+00   1.3209002e-02
   1.4545370e+00   2.0643875e-02
   1.4565364e+00   1.4659925e-02
   1.4585358e+00   1.0044310e-02
   1.4605352e+00   1.2475091e-02
   1.4625346e+00   9.7182313e-03
   1.4645340e+00   7.6451913e-03
   1.4665334e+00   5.4977961e-03
   1.4685328e+00   7.3912049e-03
   1.4705322e+00   6.0316887e-04
   1.4725316e+00   9.7015685e-04
   1.4745310e+00   1.2589078e-03
   1.4765304e+00  -3.3559761e-04
   1.4785298e+00  -3.8241438e-03
   1.4805291e+00  -3.2968095e-05
   1.4825285e+00  -3.6616974e-03
   1.4845279e+00  -1.7296886e-03
   1.4865273e+00  -5.5189686e-03
   1.4885267e+00  -2.5510912e-04
   1.4905261e+00  -6.2472978e-03
   1.4925255e+00  -5.0588471e-03
   1.4945249e+00  -1.5836676e-03
   1.4965243e+00  -1.7031674e-03
   1.4985237e+00  -3.1380707e-03
   1.5005231e+00  -2.6653920e-03
   1.5025225e+00  -5.6010697e-03
   1.5045219e+00  -5.7798351e-03
   1.5065212e+00  -3.1366046e-03
   1.5085206e+00  -4.0641556e-03
   1.5105200e+00  -3.0672585e-04
   1.5125194e+00   6.8551344e-04
   1.5145188e+00  -1.5553909e-03
   1.5165182e+00  -4.3723053e-03
   1.5185176e+00  -4.0853514e-03
   1.5205170e+00  -3.2334851e-03
   1.5225164e+00  -3.6129277e-04
   1.5245158e+00  -4.1534105e-04
   1.5265152e+00  -1.6772730e-03
   1.5285146e+00  -2.4778623e-03
   1.5305140e+00  -2.5874530e-03
   1.5325134e+00  -1.3195592e-03
   1.5345127e+00  -4.2446448e-03
   1.5365121e+00   3.5600621e-03
   1.5385115e+00  -3.0953810e-03
   1.5405109e+00   1.7309855e-03
   1.5425103e+00   2.6707725e-03
   1.5445097e+00   3.2797361e-03
   1.5465091e+00   4.4154516e-03
   1.5485085e+00   7.8163905e-04
   1.5505079e+00   5.3259844e-03
   1.5525073e+00   5.4010342e-03
   1.5545067e+00   2.0939921e-03
   1.5565061e+00   4.6167093e-03
   1.5585055e+00   5.2051600e-03
   1.5605048e+00  -1.0080132e-03
   1.5625042e+00   2.8797159e-04
   1.5645036e+00   7.5380877e-04
   1.5665030e+00   6.0577591e-04
   1.5685024e+00  -1.0073283e-03
   1.5705018e+00  -5.1598674e-04
   1.5725012e+00   7.7306662e-04
   1.5745006e+00  -9.7811964e-04
   1.5765000e+00  -4.1881625e-03
   1.5784994e+00  -2.6504862e-03
   1.5804988e+00  -4.2543990e-03
   1.5824982e+00  -2.2994183e-03
   1.5844976e+00  -7.0557517e-04
   1.5864970e+00  -1.6062790e-03
   1.5884963e+00  -1.9575013e-04
   1.5904957e+00   1.5376163e-04
   1.5924951e+00   2.0685417e-03
   1.5944945e+00  -6.8330869e-04
   1.5964939e+00   3.2676317e-04
   1.5984933e+00  -1.6653575e-04
   1.6004927e+00   6.8903672e-04
   1.6024921e+00  -8.4632576e-04
   1.6044915e+00   3.6880783e-04
   1.6064909e+00  -9.8247947e-05
   1.6084903e+00  -3.4779477e-03
   1.6104897e+00  -2.4408316e-03
   1.6124891e+00  -5.2978438e-03
   1.6144884e+00  -1.4889383e-03
   1.6164878e+00   1.4596242e-03
   1.6184872e+00  -3.7190222e-03
   1.6204866e+00  -2.0458852e-03
   1.6224860e+00   1.6653844e-04
   1.6244854e+00   2.1350155e-04
   1.6264848e+00  -2.2408473e-03
   1.6284842e+00   2.2198464e-05
   1.6304836e+00   1.9072946e-03
   1.6324830e+00  -1.7835346e-04
   1.6344824e+00  -1.6167439e-06
   1.6364818e+00   9.5514855e-04
   1.6384812e+00   1.1980651e-03
   1.6404805e+00  -1.6301585e-03
   1.6424799e+00   2.1418804e-03
   1.6444793e+00   1.3630595e-03
   1.6464787e+00  -7.1108133e-04
   1.6484781e+00   2.0807497e-03
   1.6504775e+00   3.1190049e-03
   1.6524769e+00  -1.0542084e-03
   1.6544763e+00  -3.2907625e-03
   1.6564757e+00  -3.0769286e-03
   1.6584751e+00  -1.9317024e-03
   1.6604745e+00  -8.4984931e-04
   1.6624739e+00  -5.1576001e-03
   1.6644733e+00  -2.7048053e-03
   1.6664727e+00  -1.1092579e-03
   1.6684720e+00  -1.3334600e-03
   1.6704714e+00  -7.8812075e-04
   1.6724708e+00  -5.5979476e-04
   1.6744702e+00  -4.1170378e-03
   1.6764696e+00  -8.4976980e-04
   1.6784690e+00   9.8641050e-04
   1.6804684e+00   2.2501015e-06
   1.6824678e+00  -5.5612543e-03
   1.6844672e+00  -1.1336635e-03
   1.6864666e+00  -2.3203229e-03
   1.6884660e+00  -2.6131576e-03
   1.6904654e+00  -4.0549439e-05
   1.6924648e+00   8.5055274e-04
   1.6944641e+00   7.6828609e-04
   1.6964635e+00   1.4146334e-04
   1.6984629e+00  -2.0990707e-03
   1.7004623e+00  -1.6331913e-03
   1.7024617e+00  -4.9780490e-04
   1.7044611e+00   9.0023524e-04
   1.7064605e+00   2.5011323e-04
   1.7084599e+00   1.1785880e-03
   1.7104593e+00   2.5337506e-03
   1.7124587e+00  -7.8900600e-04
   1.7144581e+00  -2.0794740e-03
   1.7164575e+00  -2.3713728e-04
   1.7184569e+00  -8.6264398e-04
   1.7204562e+00   1.8223219e-03
   1.7224556e+00  -2.1977083e-04
   1.7244550e+00  -2.1157793e-04
   1.7264544e+00  -7.2286521e-04
   1.7284538e+00   6.5329674e-04
   1.7304532e+00   3.1823134e-03
   1.7324526e+00   2.7062333e-03
   1.7344520e+00   7.2855880e-05
   1.7364514e+00  -8.7669367e-05
   1.7384508e+00   1.9938052e-03
   1.7404502e+00   1.2960261e-03
   1.7424496e+00   1.5698194e-04
   1.7444490e+00  -5.3655664e-05
   1.7464484e+00   1.7938069e-03
   1.7484477e+00   3.3343787e-03
   1.7504471e+00   4.0988041e-04
   1.7524465e+00   4.2575666e-03
   1.7544459e+00   2.0931362e-03
   1.7564453e+00   5.2595637e-04
   1.7584447e+00  -2.9986264e-04
   1.7604441e+00   6.7061690e-04
   1.7624435e+00  -2.1573798e-03
   1.7644429e+00   1.2022118e-03
   1.7664423e+00   1.3167657e-03
   1.7684417e+00  -2.1977020e-04
   1.7704411e+00  -1.9084787e-03
   1.7724405e+00   1.4145519e-03
   1.7744398e+00   5.1154850e-04
   1.7764392e+00  -1.5455047e-04
   1.7784386e+00   1.2490470e-03
   1.7804380e+00  -5.2175485e-04
   1.7824374e+00  -1.3029940e-03
   1.7844368e+00  -5.4666151e-04
   1.7864362e+00  -7.8439165e-05
   1.7884356e+00  -4.1860153e-03
   1.7904350e+00   1.4999539e-03
   1.7924344e+00  -2.3723749e-03
   1.7944338e+00  -3.6375156e-03
   1.7964332e+00  -2.0380374e-03
   1.7984326e+00   1.1124302e-04
   1.8004320e+00  -3.0261858e-03
   1.8024313e+00  -2.6482725e-03
   1.8044307e+00  -4.1210903e-03
   1.8064301e+00  -5.2731485e-03
   1.8084295e+00  -3.1707005e-03
   1.8104289e+00  -4.1495346e-03
   1.8124283e+00  -2.4721499e-03
   1.8144277e+00  -2.6354703e-03
   1.8164271e+00  -3.0678238e-03
   1.8184265e+00  -1.4619342e-03
   1.8204259e+00  -1.2267063e-03
   1.8224253e+00  -4.7253212e-03
   1.8244247e+00  -2.4218430e-03
   1.8264241e+00  -3.4504390e-03
   1.8284234e+00  -4.9689351e-03
   1.8304228e+00  -7.5987070e-06
   1.8324222e+00  -4.9323187e-03
   1.8344216e+00  -6.5315923e-03
   1.8364210e+00  -9.9659170e-04
   1.8384204e+00  -1.6934709e-03
   1.8404198e+00  -5.5695505e-03
   1.8424192e+00   4.4647639e-04
   1.8444186e+00  -2.1940572e-03
   1.8464180e+00  -2.3399466e-04
   1.8484174e+00   1.8373497e-03
   1.8504168e+00   8.0137947e-04
   1.8524162e+00   3.3803540e-04
   1.8544155e+00   9.0135954e-04
   1.8564149e+00   1.5488234e-03
   1.8584143e+00   3.6972019e-03
   1.8604137e+00   2.6101406e-03
   1.8624131e+00   7.2383398e-04
   1.8644125e+00  -2.1172416e-04
   1.8664119e+00   2.5145570e-03
   1.8684113e+00   6.6489457e-03
   1.8704107e+00   4.6742617e-03
   1.8724101e+00   3.6914254e-03
   1.8744095e+00   3.3678206e-03
   1.8764089e+00   1.6581934e-03
   1.8784083e+00   1.4312640e-03
   1.8804077e+00   4.8395571e-03
   1.8824070e+00   6.6407514e-03
   1.8844064e+00   4.7465311e-03
   1.8864058e+00   5.2480541e-03
   1.8884052e+00   5.7592550e-03
   1.8904046e+00   3.0776368e-03
   1.8924040e+00   3.0913658e-03
   1.8944034e+00   2.9359468e-03
   1.8964028e+00   5.9070585e-03
   1.8984022e+00   6.2883907e-03
   1.9004016e+00   4.6468914e-03
   1.9024010e+00   4.1963821e-03
   1.9044004e+00  -1.6991291e-05
   1.9063998e+00   3.7617189e-03
   1.9083991e+00   3.4063810e-03
   1.9103985e+00   1.9957197e-03
   1.9123979e+00  -1.1872791e-03
   1.9143973e+00   2.0093074e-03
   1.9163967e+00   1.1567029e-03
   1.9183961e+00  -1.9348882e-06
   1.9203955e+00   1.8120764e-03
   1.9223949e+00   1.4303041e-03
   1.9243943e+00   1.4430616e-03
   1.9263937e+00  -3.7803532e-03
   1.9283931e+00   1.7753381e-03
   1.9303925e+00   1.0008348e-03
   1.9323919e+00  -2.4513357e-03
   1.9343913e+00  -2.8959474e-03
   1.9363906e+00   1.2739357e-03
   1.9383900e+00  -3.0049991e-03
   1.9403894e+00  -5.5796438e-04
   1.9423888e+00   1.0334147e-03
   1.9443882e+00  -3.4333465e-03
   1.9463876e+00  -1.4022538e-03
   1.9483870e+00   8.9717649e-05
   1.9503864e+00  -2.9684641e-03
   1.9523858e+00  -2.3215830e-03
   1.9543852e+00   4.1527924e-04
   1.9563846e+00   9.3675793e-05
   1.9583840e+00  -1.7943610e-03
   1.9603834e+00  -2.8657607e-03
   1.9623827e+00  -3.2091688e-03
   1.9643821e+00  -2.0709672e-03
   1.9663815e+00  -3.1387799e-03
   1.9683809e+00  -8.2864693e-04
   1.9703803e+00  -1.3489054e-04
   1.9723797e+00  -2.1597612e-03
   1.9743791e+00   2.2655351e-04
   1.9763785e+00  -6.1277243e-04
   1.9783779e+00  -2.9039845e-03
   1.9803773e+00  -1.6708683e-04
   1.9823767e+00  -4.9454714e-03
   1.9843761e+00  -2.7582715e-03
   1.9863755e+00   3.3942693e-04
   1.9883748e+00  -3.4205491e-03
   1.9903742e+00  -3.1836502e-03
   1.9923736e+00   1.3494885e-03
   1.9943730e+00  -1.6872267e-03
   1.9963724e+00   1.5946916e-03
   1.9983718e+00  -7.0606469e-04
   2.0003712e+00   8.0492817e-04
   2.0023706e+00  -3.4447527e-03
   2.0043700e+00  -2.2030251e-03
   2.0063694e+00   3.4944339e-03
   2.0083688e+00  -1.1879628e-03
   2.0103682e+00  -6.1202488e-04
   2.0123676e+00  -1.4675200e-03
   2.0143670e+00   2.5038542e-03
   2.0163663e+00  -1.0968638e-03
   2.0183657e+00   1.4945738e-03
   2.0203651e+00   2.3647003e-04
   2.0223645e+00  -3.5949338e-03
   2.0243639e+00   2.7855877e-04
   2.0263633e+00  -6.7571605e-04
   2.0283627e+00   1.0006151e-03
   2.0303621e+00  -1.2085451e-03
   2.0323615e+00   9.0841550e-04
   2.0343609e+00  -1.2418730e-04
   2.0363603e+00  -1.7963416e-03
   2.0383597e+00   1.2436031e-03
   2.0403591e+00   2.7477556e-03
   2.0423584e+00   1.2718463e-03
   2.0443578e+00  -2.3863278e-04
   2.0463572e+00   4.0217706e-04
   2.0483566e+00   1.2483100e-03
   2.0503560e+00  -4.6060893e-04
   2.0523554e+00  -1.0694170e-03
   2.0543548e+00   4.1802058e-03
   2.0563542e+00   2.0863314e-03
   2.0583536e+00   1.3454815e-03
   2.0603530e+00   2.8939276e-03
   2.0623524e+00   1.4032706e-03
   2.0643518e+00   5.5352249e-04
   2.0663512e+00   3.7721757e-03
   2.0683505e+00   4.0161679e-03
   2.0703499e+00   5.6134077e-03
   2.0723493e+00   4.3914782e-03
   2.0743487e+00   2.3155606e-03
   2.0763481e+00   2.2357233e-03
   2.0783475e+00   2.7247606e-03
   2.0803469e+00   4.1812661e-03
   2.0823463e+00   3.6932495e-03
   2.0843457e+00   6.3982060e-03
   2.0863451e+00   5.0497458e-03
   2.0883445e+00   2.1702303e-03
   2.0903439e+00   3.1446370e-03
   2.0923433e+00   4.9867689e-03
   2.0943427e+00   6.6202217e-03
   2.0963420e+00   6.1377192e-03
   2.0983414e+00   2.2533798e-03
   2.1003408e+00   7.2323627e-03
   2.1023402e+00   5.3069310e-03
   2.1043396e+00   5.1625332e-03
   2.1063390e+00   5.2678430e-03
   2.1083384e+00   6.6570358e-03
   2.1103378e+00   4.4849942e-03
   2.1123372e+00   4.6239727e-03
   2.1143366e+00   4.7005463e-03
   2.1163360e+00   2.5353241e-03
   2.1183354e+00   7.6302022e-04
   2.1203348e+00   3.1112436e-03
   2.1223341e+00   2.1866979e-03
   2.1243335e+00  -7.1729307e-04
   2.1263329e+00   1.8295679e-03
   2.1283323e+00   2.1460121e-03
   2.1303317e+00   2.7881200e-04
   2.1323311e+00   3.5403363e-03
   2.1343305e+00   1.7974889e-03
   2.1363299e+00   2.0544550e-03
   2.1383293e+00   3.7641152e-03
   2.1403287e+00   2.1926296e-03
   2.1423281e+00   1.8392173e-03
   2.1443275e+00   2.7772306e-03
   2.1463269e+00   3.6939904e-03
   2.1483263e+00   2.9203792e-03
   2.1503256e+00   2.2374871e-03
   2.1523250e+00   2.2733155e-03
   2.1543244e+00   2.0637560e-03
   2.1563238e+00   1.0157968e-03
   2.1583232e+00   1.2531973e-03
   2.1603226e+00   3.8859422e-03
   2.1623220e+00  -1.9491432e-03
   2.1643214e+00  -2.1604109e-03
   2.1663208e+00   2.3458888e-03
   2.1683202e+00  -3.0704833e-04
   2.1703196e+00  -8.9851956e-04
   2.1723190e+00   1.2191719e-03
   2.1743184e+00  -1.4924383e-03
   2.1763177e+00  -1.4847057e-03
   2.1783171e+00   2.4395318e-03
   2.1803165e+00   6.2063085e-04
   2.1823159e+00  -1.5827267e-03
   2.1843153e+00  -3.5982349e-04
   2.1863147e+00   1.7986649e-03
   2.1883141e+00  -9.7345285e-04
   2.1903135e+00  -8.7658127e-04
   2.1923129e+00   7.2237962e-04
   2.1943123e+00   3.4718201e-05
   2.1963117e+00  -7.0990248e-04
   2.1983111e+00   5.3353838e-04
   2.2003105e+00   2.1104811e-03
   2.2023098e+00  -3.0515107e-03
   2.2043092e+00   1.1619762e-04
   2.2063086e+00   1.2668188e-03
   2.2083080e+00  -2.4658804e-03
   2.2103074e+00  -1.3829086e-03
   2.2123068e+00  -6.0796114e-05
   2.2143062e+00  -4.0201637e-03
   2.2163056e+00  -1.1539071e-03
   2.2183050e+00  -1.5051151e-04
   2.2203044e+00  -2.2814473e-03
   2.2223038e+00  -3.6301291e-03
   2.2243032e+00  -3.6320958e-03
   2.2263026e+00  -1.1165043e-03
   2.2283020e+00  -9.9255434e-05
   2.2303013e+00  -9.2335189e-04
   2.2323007e+00  -2.0793780e-03
   2.2343001e+00  -4.1021350e-03
   2.2362995e+00  -5.8142249e-03
   2.2382989e+00  -2.0755167e-03
   2.2402983e+00  -1.6589121e-03
   2.2422977e+00  -1.5889343e-03
   2.2442971e+00  -1.1007825e-03
   2.2462965e+00  -2.5971763e-03
   2.2482959e+00  -6.5182038e-03
   2.2502953e+00  -2.4657039e-03
   2.2522947e+00  -3.7372375e-03
   2.2542941e+00  -2.6196859e-03
   2.2562934e+00  -1.5009256e-03
   2.2582928e+00  -2.1539109e-04
   2.2602922e+00  -2.0174798e-03
   2.2622916e+00  -5.2916508e-03
   2.2642910e+00  -3.3782019e-03
   2.2662904e+00  -2.3788261e-03
   2.2682898e+00  -5.4005036e-03
   2.2702892e+00  -8.9931617e-04
   2.2722886e+00  -3.5063669e-03
   2.2742880e+00  -1.0200504e-03
   2.2762874e+00  -1.3019534e-03
   2.2782868e+00  -1.8800837e-03
   2.2802862e+00   5.8765160e-04
   2.2822855e+00   5.0330317e-04
   2.2842849e+00   1.1788333e-03
   2.2862843e+00   4.1088119e-03
   2.2882837e+00   9.5733929e-04
   2.2902831e+00   3.0020029e-03
   2.2922825e+00   5.1925518e-03
   2.2942819e+00   3.7114021e-03
   2.2962813e+00   3.8141257e-03
   2.2982807e+00   2.8856709e-04
   2.3002801e+00   2.6884894e-03
   2.3022795e+00   1.2433036e-03
   2.3042789e+00   2.8306604e-03
   2.3062783e+00   1.7549811e-03
   2.3082777e+00   7.6253053e-04
   2.3102770e+00   8.4815022e-04
   2.3122764e+00   7.5837174e-04
   2.3142758e+00  -3.8435271e-04
   2.3162752e+00  -7.8503333e-04
   2.3182746e+00   2.0590856e-04
   2.3202740e+00   1.7325637e-03
   2.3222734e+00   1.3410468e-03
   2.3242728e+00   7.7690165e-04
   2.3262722e+00   2.1735370e-03
   2.3282716e+00   9.4139293e-04
   2.3302710e+00  -4.4875427e-04
   2.3322704e+00   5.1108305e-03
   2.3342698e+00   4.0037590e-04
   2.3362691e+00   6.8580772e-05
   2.3382685e+00   3.1018931e-03
   2.3402679e+00   9.7874975e-04
   2.3422673e+00  -5.0227620e-04
   2.3442667e+00   2.8367502e-03
   2.3462661e+00   2.4881417e-03
   2.3482655e+00   1.7319560e-03
   2.3502649e+00   1.7269339e-03
   2.3522643e+00   2.6863941e-03
   2.3542637e+00   7.5355802e-04
   2.3562631e+00   4.8685483e-04
   2.3582625e+00   3.0188596e-03
   2.3602619e+00  -4.1982323e-03
   2.3622613e+00  -1.1881636e-03
   2.3642606e+00   6.6816454e-05
   2.3662600e+00  -1.0926538e-03
   2.3682594e+00   1.5203621e-03
   2.3702588e+00   1.6717414e-04
   2.3722582e+00   1.5344874e-03
   2.3742576e+00  -3.0191294e-03
   2.3762570e+00   1.2222364e-03
   2.3782564e+00  -3.1970180e-04
   2.3802558e+00   2.5677097e-03
   2.3822552e+00   1.7332894e-03
   2.3842546e+00   7.5950174e-04
   2.3862540e+00   5.5826543e-04
   2.3882534e+00  -1.6740372e-03
   2.3902527e+00  -8.8409989e-05
   2.3922521e+00  -8.0531589e-04
   2.3942515e+00   8.4767792e-04
   2.3962509e+00   8.1305602e-04
   2.3982503e+00  -6.1022927e-05
   2.4002497e+00  -3.9988928e-03
   2.4022491e+00   1.8315986e-03
   2.4042485e+00  -3.2744699e-04
   2.4062479e+00  -2.1893785e-03
   2.4082473e+00  -2.7075607e-03
   2.4102467e+00  -1.8087776e-03
   2.4122461e+00   1.3758216e-03
   2.4142455e+00  -2.0208710e-04
   2.4162448e+00  -9.6140815e-04
   2.4182442e+00   1.8127710e-03
   2.4202436e+00  -1.8493389e-03
   2.4222430e+00  -2.0742386e-03
   2.4242424e+00  -6.6630485e-04
   2.4262418e+00   3.6188047e-04
   2.4282412e+00   4.1262865e-03
   2.4302406e+00   3.1631579e-04
   2.4322400e+00   1.1495530e-03
   2.4342394e+00  -1.7151739e-03
   2.4362388e+00   1.7529597e-05
   2.4382382e+00   1.7095671e-04
   2.4402376e+00   8.3432195e-05
   2.4422370e+00   2.5287551e-03
   2.4442363e+00   2.7713244e-03
   2.4462357e+00   1.1319659e-03
   2.4482351e+00  -8.9750542e-04
   2.4502345e+00   1.3126051e-03
   2.4522339e+00  -1.3412084e-03
   2.4542333e+00   1.3243378e-03
   2.4562327e+00   1.2005244e-03
   2.4582321e+00   1.2938036e-03
   2.4602315e+00  -2.6832704e-03
   2.4622309e+00   1.8926072e-03
   2.4642303e+00  -1.6843461e-04
   2.4662297e+00   1.0008997e-03
   2.4682291e+00   1.1228806e-06
   2.4702284e+00  -3.5439640e-04
   2.4722278e+00   1.1943158e-03
   2.4742272e+00   1.8229967e-03
   2.4762266e+00   2.9156193e-03
   2.4782260e+00   2.8137148e-03
   2.4802254e+00   5.6742277e-04
   2.4822248e+00   3.6403828e-03
   2.4842242e+00   2.2747061e-03
   2.4862236e+00   7.0482943e-04
   2.4882230e+00   9.5027345e-05
   2.4902224e+00   3.8548162e-03
   2.4922218e+00  -3.4467344e-03
   2.4942212e+00  -2.4006739e-03
   2.4962206e+00   2.6251898e-03
   2.4982199e+00   1.1698401e-04
   2.5002193e+00  -1.5618827e-04
   2.5022187e+00   1.4225744e-03
   2.5042181e+00  -1.2253611e-03
   2.5062175e+00  -4.3908253e-04
   2.5082169e+00   1.9032105e-04
   2.5102163e+00   3.8112803e-04
   2.5122157e+00  -9.4940207e-04
   2.5142151e+00  -1.2875721e-03
   2.5162145e+00   2.6703852e-04
   2.5182139e+00  -9.4538856e-04
   2.5202133e+00  -8.1661303e-04
   2.5222127e+00   2.6408331e-03
   2.5242120e+00   2.5355491e-03
   2.5262114e+00  -3.7954942e-03
   2.5282108e+00  -5.2644794e-04
   2.5302102e+00   7.3997764e-04
   2.5322096e+00   2.0252577e-03
   2.5342090e+00   5.1112761e-04
   2.5362084e+00  -1.2089664e-03
   2.5382078e+00  -7.6734816e-04
   2.5402072e+00  -3.1069093e-03
   2.5422066e+00   1.4504506e-05
   2.5442060e+00  -1.2136196e-03
   2.5462054e+00   5.8279047e-04
   2.5482048e+00  -3.1640381e-03
   2.5502041e+00  -1.0181038e-03
   2.5522035e+00  -2.1348672e-03
   2.5542029e+00  -4.6359043e-03
   2.5562023e+00   1.7921777e-03
   2.5582017e+00  -3.0146936e-03
   2.5602011e+00  -3.5460652e-04
   2.5622005e+00   2.2200849e-03
   2.5641999e+00  -8.5705295e-04
   2.5661993e+00   9.9598629e-04
   2.5681987e+00   1.6960736e-03
   2.5701981e+00   1.5879308e-03
   2.5721975e+00   4.6098635e-04
   2.5741969e+00   4.7959813e-03
   2.5761963e+00   2.6597484e-03
   2.5781956e+00   7.6422138e-04
   2.5801950e+00   4.8334730e-03
   2.5821944e+00   8.2575634e-04
   2.5841938e+00   2.5158633e-04
   2.5861932e+00   1.7134412e-03
   2.5881926e+00  -4.4055110e-04
   2.5901920e+00  -6.0015638e-04
   2.5921914e+00  -1.0490591e-03
   2.5941908e+00   2.3116956e-03
   2.5961902e+00   3.6941312e-03
   2.5981896e+00   3.4465254e-03
   2.6001890e+00   1.7986517e-03
   2.6021884e+00  -5.2692521e-04
   2.6041877e+00  -6.1788797e-04
   2.6061871e+00   1.9652797e-03
   2.6081865e+00   2.7086979e-03
   2.6101859e+00   2.8012124e-03
   2.6121853e+00   4.6619862e-03
   2.6141847e+00   3.1510198e-03
   2.6161841e+00   2.2558487e-03
   2.6181835e+00   2.1626197e-03
   2.6201829e+00   3.9328868e-03
   2.6221823e+00   4.8501882e-03
   2.6241817e+00   6.6314388e-03
   2.6261811e+00   5.4921403e-03
   2.6281805e+00   3.7001646e-03
   2.6301798e+00   3.8065083e-03
   2.6321792e+00   2.1278887e-03
   2.6341786e+00   4.3275477e-03
   2.6361780e+00   1.2523239e-03
   2.6381774e+00   3.8946040e-03
   2.6401768e+00   1.8096808e-03
   2.6421762e+00   2.8976404e-03
   2.6441756e+00  -3.5936643e-04
   2.6461750e+00   3.7605558e-03
   2.6481744e+00  -3.0445778e-03
   2.6501738e+00  -1.2294925e-03
   2.6521732e+00  -2.2866554e-03
   2.6541726e+00   1.6745314e-03
   2.6561720e+00  -1.3069040e-03
   2.6581713e+00  -3.1716335e-03
   2.6601707e+00  -6.6858870e-04
   2.6621701e+00  -2.0437799e-03
   2.6641695e+00  -1.1833482e-03
   2.6661689e+00  -1.0814404e-03
   2.6681683e+00  -5.1922380e-04
   2.6701677e+00  -3.3754236e-03
   2.6721671e+00   6.3084910e-04
   2.6741665e+00  -3.4639176e-03
   2.6761659e+00  -4.2647874e-03
   2.6781653e+00  -3.1220284e-03
   2.6801647e+00  -3.7666223e-03
   2.6821641e+00  -5.1716196e-03
   2.6841634e+00  -7.1626207e-03
   2.6861628e+00  -4.2029938e-03
   2.6881622e+00  -9.4904269e-04
   2.6901616e+00  -8.6028738e-03
   2.6921610e+00  -6.3727203e-03
   2.6941604e+00  -8.0342500e-03
   2.6961598e+00  -1.2011010e-02
   2.6981592e+00  -3.6811450e-03
   2.7001586e+00  -2.5824104e-03
   2.7021580e+00  -5.0897984e-03
   2.7041574e+00  -1.6118992e-03
   2.7061568e+00   1.0110432e-03
   2.7081562e+00  -5.4028894e-03
   2.7101556e+00  -5.3257682e-03
   2.7121549e+00  -3.2059163e-03
   2.7141543e+00  -4.6553280e-03
   2.7161537e+00  -1.5366390e-03
   2.7181531e+00   4.3356444e-04
   2.7201525e+00  -2.7067318e-03
   2.7221519e+00  -1.3904975e-04
   2.7241513e+00  -1.1586542e-03
   2.7261507e+00   1.1603346e-03
   2.7281501e+00   6.9732319e-04
   2.7301495e+00   6.4472358e-04
   2.7321489e+00   2.8593036e-03
   2.7341483e+00   1.4649340e-03
   2.7361477e+00   1.1588591e-03
   2.7381470e+00   6.4981416e-03
   2.7401464e+00   5.7886269e-03
   2.7421458e+00   2.2686103e-03
   2.7441452e+00   2.8335074e-03
   2.7461446e+00   3.9597035e-03
   2.7481440e+00   6.6259097e-04
   2.7501434e+00   4.4448464e-03
   2.7521428e+00   3.2427634e-03
   2.7541422e+00   5.2549429e-03
   2.7561416e+00   7.2162963e-03
   2.7581410e+00   9.0586268e-03
   2.7601404e+00   7.1633490e-03
   2.7621398e+00   7.9588648e-03
   2.7641391e+00   7.1691711e-03
   2.7661385e+00   3.1259528e-03
   2.7681379e+00   5.9980925e-03
   2.7701373e+00   6.4356573e-03
   2.7721367e+00   4.1578383e-03
   2.7741361e+00   5.7744632e-03
   2.7761355e+00   3.8863338e-03
   2.7781349e+00   2.9358127e-03
   2.7801343e+00   1.0827758e-03
   2.7821337e+00   3.8267089e-03
   2.7841331e+00   3.0429992e-03
   2.7861325e+00   1.3636769e-03
   2.7881319e+00   2.5119472e-04
   2.7901313e+00  -1.1857552e-03
   2.7921306e+00   3.6237715e-04
   2.7941300e+00   6.9043431e-04
   2.7961294e+00   6.8245328e-04
   2.7981288e+00  -2.4851743e-03
   2.8001282e+00  -5.9464908e-04
   2.8021276e+00  -1.0733557e-03
   2.8041270e+00  -4.6855194e-03
   2.8061264e+00  -3.1262504e-03
   2.8081258e+00  -4.1232306e-03
   2.8101252e+00  -1.7987812e-03
   2.8121246e+00   5.9145410e-05
   2.8141240e+00  -4.7173272e-03
   2.8161234e+00  -3.2936438e-03
   2.8181227e+00  -6.9327388e-03
   2.8201221e+00  -1.8571523e-03
   2.8221215e+00  -1.5457976e-03
   2.8241209e+00  -3.1387704e-03
   2.8261203e+00  -3.6661252e-03
   2.8281197e+00  -2.7412856e-03
   2.8301191e+00  -1.4784171e-03
   2.8321185e+00  -3.0670798e-03
   2.8341179e+00  -1.2743342e-03
   2.8361173e+00  -1.7239638e-04
   2.8381167e+00  -1.4796615e-03
   2.8401161e+00  -3.7137373e-03
   2.8421155e+00  -1.3251184e-03
   2.8441148e+00  -1.0789103e-06
   2.8461142e+00   1.2691321e-03
   2.8481136e+00   8.4777023e-04
   2.8501130e+00   3.7618044e-03
   2.8521124e+00   3.7950100e-03
   2.8541118e+00   4.2913423e-03
   2.8561112e+00   7.3680662e-03
   2.8581106e+00   5.2435691e-03
   2.8601100e+00   3.3857594e-03
   2.8621094e+00   7.1084402e-03
   2.8641088e+00   5.1748710e-03
   2.8661082e+00   4.8217614e-03
   2.8681076e+00   7.0898885e-03
   2.8701070e+00   5.7453397e-03
   2.8721063e+00   4.1269838e-03
   2.8741057e+00   5.8759582e-03
   2.8761051e+00   5.5182252e-03
   2.8781045e+00   3.7500143e-03
   2.8801039e+00   6.0575130e-03
   2.8821033e+00   4.1044005e-03
   2.8841027e+00   3.7199514e-03
   2.8861021e+00   2.6400761e-03
   2.8881015e+00   4.0977060e-03
   2.8901009e+00   3.1245025e-03
   2.8921003e+00   2.7488236e-03
   2.8940997e+00   3.5735161e-03
   2.8960991e+00   1.3016605e-03
   2.8980984e+00   1.2934543e-03
   2.9000978e+00   1.2144355e-03
   2.9020972e+00   4.7087002e-04
   2.9040966e+00   2.3998976e-03
   2.9060960e+00  -1.4386648e-04
   2.9080954e+00   1.2233913e-03
   2.9100948e+00  -8.2378932e-04
   2.9120942e+00  -1.6889933e-03
   2.9140936e+00   3.1648720e-03
   2.9160930e+00  -1.2950944e-03
   2.9180924e+00  -6.4088854e-04
   2.9200918e+00  -2.0792561e-03
   2.9220912e+00  -1.6466193e-03
   2.9240906e+00  -3.1641476e-03
   2.9260899e+00  -3.5120192e-03
   2.9280893e+00  -7.0568550e-03
   2.9300887e+00  -2.4850201e-03
   2.9320881e+00  -1.3708825e-03
   2.9340875e+00  -5.0739165e-03
   2.9360869e+00  -1.3310969e-03
   2.9380863e+00   2.2784608e-04
   2.9400857e+00  -3.6736328e-03
   2.9420851e+00   7.8517382e-04
   2.9440845e+00  -2.2522785e-04
   2.9460839e+00   2.0493758e-03
   2.9480833e+00   9.6881201e-04
   2.9500827e+00   1.8436906e-04
   2.9520820e+00   1.2371886e-03
   2.9540814e+00   2.3462701e-03
   2.9560808e+00   2.5561595e-03
   2.9580802e+00   3.3976805e-03
   2.9600796e+00   4.4710748e-04
   2.9620790e+00   1.5174371e-03
   2.9640784e+00   5.1266307e-03
   2.9660778e+00   3.2526390e-03
   2.9680772e+00   2.0574060e-03
   2.9700766e+00   4.2451251e-03
   2.9720760e+00   1.0179673e-03
   2.9740754e+00  -1.7740671e-03
   2.9760748e+00   1.0569904e-03
   2.9780741e+00   3.1503491e-03
   2.9800735e+00   4.2392446e-03
   2.9820729e+00   8.3290702e-04
   2.9840723e+00   3.0245709e-03
   2.9860717e+00   1.0853362e-03
   2.9880711e+00  -8.4042702e-04
   2.9900705e+00   2.0419136e-03
   2.9920699e+00   2.7783986e-03
   2.9940693e+00   5.5696867e-03
   2.9960687e+00   3.3198882e-03
   2.9980681e+00   7.8674585e-04
   3.0000675e+00  -1.2225607e-03
   3.0020669e+00   2.7213507e-04
   3.0040663e+00   2.2416104e-03
   3.0060656e+00   5.1392140e-04
   3.0080650e+00  -1.6102032e-03
   3.0100644e+00  -7.7956781e-04
   3.0120638e+00   1.3667851e-03
   3.0140632e+00  -2.6421089e-03
   3.0160626e+00  -2.2382372e-03
   3.0180620e+00   1.4000325e-03
   3.0200614e+00  -2.9988663e-03
   3.0220608e+00  -2.9147748e-03
   3.0240602e+00  -4.8869288e-03
   3.0260596e+00   1.3573326e-03
   3.0280590e+00  -2.4842487e-03
   3.0300584e+00  -7.4657964e-03
   3.0320577e+00  -1.3930069e-03
   3.0340571e+00  -1.7038919e-03
   3.0360565e+00  -6.9126593e-03
   3.0380559e+00  -1.5748772e-03
   3.0400553e+00  -4.0130076e-03
   3.0420547e+00  -4.0639591e-03
   3.0440541e+00   1.7676294e-03
   3.0460535e+00   9.7049565e-04
   3.0480529e+00  -1.0941212e-03
   3.0500523e+00  -1.1425777e-03
   3.0520517e+00   1.0081041e-03
   3.0540511e+00   4.9713142e-04
   3.0560505e+00   8.6726238e-04
   3.0580498e+00   1.2781282e-03
   3.0600492e+00   1.2841397e-03
   3.0620486e+00   3.6934181e-03
   3.0640480e+00   8.5571688e-04
   3.0660474e+00   2.7309719e-03
   3.0680468e+00  -3.1423405e-04
   3.0700462e+00   1.7990992e-03
   3.0720456e+00   2.4381429e-03
   3.0740450e+00  -1.0309057e-04
   3.0760444e+00   3.5040630e-03
   3.0780438e+00   1.8753809e-03
   3.0800432e+00   3.9329070e-03
   3.0820426e+00   2.2625413e-03
   3.0840420e+00   5.2733374e-03
   3.0860413e+00   3.3326816e-03
   3.0880407e+00   2.4981981e-03
   3.0900401e+00   3.2309362e-03
   3.0920395e+00   2.5983358e-03
   3.0940389e+00   4.9529970e-03
   3.0960383e+00   3.7104790e-03
   3.0980377e+00   5.1609836e-03
   3.1000371e+00   3.0016047e-03
   3.1020365e+00   3.8855606e-03
   3.1040359e+00   5.6202388e-03
   3.1060353e+00   2.9047255e-03
   3.1080347e+00   1.2526551e-03
   3.1100341e+00   2.5257382e-03
   3.1120334e+00   4.3808091e-03
   3.1140328e+00   1.8320480e-03
   3.1160322e+00   1.6303437e-03
   3.1180316e+00   2.5152963e-03
   3.1200310e+00   8.7981899e-04
   3.1220304e+00   2.8281848e-04
   3.1240298e+00  -5.1526438e-04
   3.1260292e+00  -4.6161061e-04
   3.1280286e+00   3.4686910e-03
   3.1300280e+00  -2.2605203e-03
   3.1320274e+00   5.5796014e-04
   3.1340268e+00  -3.1424516e-03
   3.1360262e+00   1.3169784e-03
   3.1380256e+00   6.5907320e-04
   3.1400249e+00  -4.4297721e-04
   3.1420243e+00  -3.5025064e-05
   3.1440237e+00  -5.0879247e-03
   3.1460231e+00  -5.4271173e-04
   3.1480225e+00  -7.0518622e-04
   3.1500219e+00  -1.8366523e-03
   3.1520213e+00  -3.0863336e-05
   3.1540207e+00   1.6456644e-04
   3.1560201e+00  -1.3683681e-03
   3.1580195e+00  -2.9893440e-03
   3.1600189e+00  -5.0800752e-03
   3.1620183e+00  -4.1103895e-03
   3.1640177e+00  -5.7514394e-03
   3.1660170e+00  -4.3696948e-03
   3.1680164e+00  -4.3496953e-03
   3.1700158e+00  -2.6870260e-03
   3.1720152e+00  -5.1597092e-03
   3.1740146e+00  -3.7157597e-03
   3.1760140e+00  -3.1366096e-03
   3.1780134e+00  -3.2230070e-04
   3.1800128e+00  -1.6700901e-03
   3.1820122e+00   3.9437267e-04
   3.1840116e+00  -3.8574832e-03
   3.1860110e+00  -2.7130527e-03
   3.1880104e+00  -3.0551748e-03
   3.1900098e+00  -2.5284366e-03
   3.1920091e+00   7.7553414e-04
   3.1940085e+00  -2.4185760e-03
   3.1960079e+00   6.6559181e-05
   3.1980073e+00   1.1966314e-04
   3.2000067e+00  -1.9810435e-03
   3.2020061e+00  -1.0975296e-03
   3.2040055e+00   1.2765511e-03
   3.2060049e+00   1.5498100e-04
   3.2080043e+00  -9.0820955e-04
   3.2100037e+00   3.4441899e-03
   3.2120031e+00   1.2773706e-03
   3.2140025e+00   2.8518096e-03
   3.2160019e+00   3.3475761e-03
   3.2180013e+00   2.9689682e-03
   3.2200006e+00   9.7679040e-04
   3.2220000e+00   1.2211587e-03
   3.2239994e+00   8.0301094e-04
   3.2259988e+00   1.4219950e-03
   3.2279982e+00   3.5629897e-03
   3.2299976e+00   5.1668570e-03
   3.2319970e+00   3.9714505e-03
   3.2339964e+00   2.5062742e-03
   3.2359958e+00   2.3616308e-03
   3.2379952e+00   3.2251971e-03
   3.2399946e+00   3.1465690e-03
   3.2419940e+00   2.6335755e-03
   3.2439934e+00   3.5661321e-03
   3.2459927e+00   3.4496556e-03
   3.2479921e+00   1.9249331e-03
   3.2499915e+00   5.1863278e-03
   3.2519909e+00   3.4934812e-03
   3.2539903e+00   7.6425108e-06
   3.2559897e+00   4.7600545e-03
   3.2579891e+00   2.8248741e-03
   3.2599885e+00   3.2138600e-03
   3.2619879e+00   2.6221338e-03
   3.2639873e+00   4.5025396e-03
   3.2659867e+00   4.2401743e-03
   3.2679861e+00   4.6933862e-03
   3.2699855e+00   3.3927282e-03
   3.2719849e+00   2.8179266e-03
   3.2739842e+00   6.4045223e-03
   3.2759836e+00   2.7626338e-03
   3.2779830e+00   3.2861356e-03
   3.2799824e+00   4.5863571e-03
   3.2819818e+00   5.4401556e-03
   3.2839812e+00   2.3397856e-03
   3.2859806e+00   1.5228582e-03
   3.2879800e+00   2.5639352e-03
   3.2899794e+00   4.6249740e-03
   3.2919788e+00   3.4098269e-03
   3.2939782e+00  -4.9913156e-05
   3.2959776e+00   2.1430593e-03
   3.2979770e+00   5.6049238e-03
   3.2999763e+00   3.6904090e-03
   3.3019757e+00   3.2418929e-03
   3.3039751e+00   6.7136426e-04
   3.3059745e+00  -1.5017983e-03
   3.3079739e+00   4.0619209e-03
   3.3099733e+00  -1.3839218e-03
   3.3119727e+00  -1.2592008e-03
   3.3139721e+00  -2.9158866e-04
   3.3159715e+00   3.0689759e-03
   3.3179709e+00   1.5239813e-03
   3.3199703e+00  -2.2091436e-03
   3.3219697e+00  -1.2436185e-03
   3.3239691e+00  -7.6781988e-04
   3.3259684e+00   5.8480628e-04
   3.3279678e+00   2.5513387e-03
   3.3299672e+00  -1.0234200e-03
   3.3319666e+00  -2.1505339e-03
   3.3339660e+00  -2.3568321e-03
   3.3359654e+00  -4.0497011e-03
   3.3379648e+00  -2.5748328e-03
   3.3399642e+00  -1.6195009e-03
   3.3419636e+00  -3.1965770e-03
   3.3439630e+00  -7.2297412e-04
   3.3459624e+00  -3.7274410e-03
   3.3479618e+00  -5.0223693e-03
   3.3499612e+00  -7.4730967e-03
   3.3519606e+00  -6.9904852e-03
   3.3539599e+00  -2.1535213e-04
   3.3559593e+00  -1.0184526e-03
   3.3579587e+00  -6.1624875e-04
   3.3599581e+00  -3.2667937e-03
   3.3619575e+00  -4.7119247e-03
   3.3639569e+00  -5.6412935e-03
   3.3659563e+00  -3.8250879e-03
   3.3679557e+00  -2.3625665e-03
   3.3699551e+00  -1.1955063e-03
   3.3719545e+00  -4.3945579e-03
   3.3739539e+00  -2.4426370e-03
   3.3759533e+00  -1.6442838e-03
   3.3779527e+00  -9.5256969e-04
   3.3799520e+00  -2.1848919e-03
   3.3819514e+00  -1.2920259e-04
   3.3839508e+00  -1.9665462e-03
   3.3859502e+00  -3.6562575e-03
   3.3879496e+00  -6.2396101e-04
   3.3899490e+00   7.8683984e-04
   3.3919484e+00  -5.3946207e-04
   3.3939478e+00  -5.5428475e-03
   3.3959472e+00  -7.1392932e-04
   3.3979466e+00  -3.4659483e-03
   3.3999460e+00  -1.7373768e-03
   3.4019454e+00   8.5935092e-04
   3.4039448e+00   9.6196456e-04
   3.4059441e+00  -3.8280718e-03
   3.4079435e+00   3.5700347e-04
   3.4099429e+00   4.8221076e-04
   3.4119423e+00  -4.2247906e-03
   3.4139417e+00   7.1929126e-04
   3.4159411e+00   2.2033376e-03
   3.4179405e+00  -2.6016787e-03
   3.4199399e+00  -1.0187548e-03
   3.4219393e+00  -2.2577078e-04
   3.4239387e+00  -8.1962780e-04
   3.4259381e+00   3.9416168e-04
   3.4279375e+00   3.6046960e-04
   3.4299369e+00  -1.4020583e-03
   3.4319363e+00  -2.8353400e-03
   3.4339356e+00   1.3790860e-03
   3.4359350e+00  -2.3190040e-03
   3.4379344e+00  -1.1420315e-03
   3.4399338e+00   7.8872608e-04
   3.4419332e+00  -3.0752036e-04
   3.4439326e+00  -2.6668664e-03
   3.4459320e+00  -1.4427097e-04
   3.4479314e+00   2.1368378e-03
   3.4499308e+00   1.1502337e-03
   3.4519302e+00  -1.9328807e-03
   3.4539296e+00   2.3963366e-03
   3.4559290e+00   1.2164937e-03
   3.4579284e+00   7.2645148e-04
   3.4599277e+00   2.4722100e-04
   3.4619271e+00   2.0548340e-03
   3.4639265e+00   9.4679013e-04
   3.4659259e+00   2.6050921e-03
   3.4679253e+00   3.3493810e-03
   3.4699247e+00   2.6181319e-03
   3.4719241e+00   2.6651884e-04
   3.4739235e+00   2.5683795e-03
   3.4759229e+00   5.0388735e-03
   3.4779223e+00   4.7851094e-03
   3.4799217e+00   3.2176018e-03
   3.4819211e+00   4.3932981e-03
   3.4839205e+00   4.7541930e-03
   3.4859199e+00   3.8930518e-03
   3.4879192e+00   3.1962426e-03
   3.4899186e+00   3.9432033e-03
   3.4919180e+00   4.6957252e-03
   3.4939174e+00   4.2609908e-03
   3.4959168e+00   3.6279337e-03
   3.4979162e+00   3.4998302e-03
   3.4999156e+00   5.4553651e-03
   3.5019150e+00   4.7157455e-03
   3.5039144e+00   4.1598900e-03
   3.5059138e+00   3.9549100e-03
   3.5079132e+00   1.2700191e-03
   3.5099126e+00   3.3518008e-03
   3.5119120e+00   5.3650299e-03
   3.5139113e+00   7.5988819e-03
   3.5159107e+00   4.6504074e-03
   3.5179101e+00   2.5234479e-03
   3.5199095e+00   1.5200379e-03
   3.5219089e+00   9.1945106e-04
   3.5239083e+00   5.0435642e-03
   3.5259077e+00   4.6997021e-03
   3.5279071e+00   6.3634615e-03
   3.5299065e+00   5.2678745e-03
   3.5319059e+00   1.3320147e-03
   3.5339053e+00   1.5125819e-03
   3.5359047e+00   3.1796072e-03
   3.5379041e+00   4.9809227e-03
   3.5399034e+00   4.0786994e-03
   3.5419028e+00   1.1798350e-03
   3.5439022e+00   2.3240111e-03
   3.5459016e+00   7.6217561e-04
   3.5479010e+00   3.3673670e-03
   3.5499004e+00   5.8754232e-04
   3.5518998e+00   2.4002429e-03
   3.5538992e+00   6.9072777e-04
   3.5558986e+00  -1.6685742e-04
   3.5578980e+00   2.4412032e-03
   3.5598974e+00  -2.2041880e-03
   3.5618968e+00  -1.9042055e-03
   3.5638962e+00  -6.3206394e-04
   3.5658956e+00  -1.1954953e-03
   3.5678949e+00  -1.5857046e-03
   3.5698943e+00  -3.1466625e-03
   3.5718937e+00  -2.1361030e-03
   3.5738931e+00  -4.1961241e-03
   3.5758925e+00  -1.7957091e-03
   3.5778919e+00  -2.0502277e-03
   3.5798913e+00  -3.4779475e-03
   3.5818907e+00  -4.0985578e-03
   3.5838901e+00  -8.5980044e-04
   3.5858895e+00  -2.6032480e-03
   3.5878889e+00  -6.6323895e-03
   3.5898883e+00  -1.7400591e-03
   3.5918877e+00  -3.8126660e-03
   3.5938870e+00  -7.1177501e-03
   3.5958864e+00  -3.3446046e-04
   3.5978858e+00  -1.0229502e-03
   3.5998852e+00  -5.4090919e-03
   3.6018846e+00  -4.4970786e-03
   3.6038840e+00  -1.4851733e-03
   3.6058834e+00  -4.3934495e-03
   3.6078828e+00  -1.3147940e-03
   3.6098822e+00  -3.0164696e-03
   3.6118816e+00  -5.6296095e-03
   3.6138810e+00  -2.9487661e-03
   3.6158804e+00   2.4215808e-03
   3.6178798e+00  -5.4643998e-04
   3.6198791e+00  -1.9579141e-03
   3.6218785e+00   1.2270993e-04
   3.6238779e+00  -1.2451656e-03
   3.6258773e+00  -2.6902359e-03
   3.6278767e+00  -9.2477725e-04
   3.6298761e+00   1.1783146e-04
   3.6318755e+00   3.5153916e-04
   3.6338749e+00   3.4312537e-04
   3.6358743e+00   2.3914417e-03
   3.6378737e+00  -1.7150709e-03
   3.6398731e+00  -5.9104007e-04
   3.6418725e+00  -2.1132549e-03
   3.6438719e+00   3.5649056e-04
   3.6458713e+00   3.0972671e-03
   3.6478706e+00   7.6819007e-04
   3.6498700e+00   2.7320823e-03
   3.6518694e+00   3.7535906e-04
   3.6538688e+00   1.0865013e-03
   3.6558682e+00   2.0233457e-06
   3.6578676e+00  -1.2090432e-03
   3.6598670e+00   1.6871274e-04
   3.6618664e+00   8.6620874e-04
   3.6638658e+00   2.1260484e-04
   3.6658652e+00   3.7054501e-04
   3.6678646e+00   1.9064840e-03
   3.6698640e+00  -1.2751609e-03
   3.6718634e+00  -2.8195046e-03
   3.6738627e+00   2.8774245e-03
   3.6758621e+00  -1.4406478e-03
   3.6778615e+00   3.0246975e-04
   3.6798609e+00   1.3969845e-03
   3.6818603e+00   1.1302644e-03
   3.6838597e+00   1.3180370e-03
   3.6858591e+00  -1.2711197e-03
   3.6878585e+00  -3.6428215e-06
   3.6898579e+00  -2.8447310e-04
   3.6918573e+00   1.6236302e-03
   3.6938567e+00  -1.6473716e-04
   3.6958561e+00  -2.7026497e-05
   3.6978555e+00   6.7139894e-04
   3.6998549e+00  -4.6987458e-03
   3.7018542e+00  -5.9085009e-03
   3.7038536e+00  -1.7041503e-04
   3.7058530e+00   1.2774710e-03
   3.7078524e+00   1.7977598e-03
   3.7098518e+00   7.0423156e-04
   3.7118512e+00  -6.9863168e-04
   3.7138506e+00  -8.4123830e-04
   3.7158500e+00  -4.0576054e-03
   3.7178494e+00   1.7620539e-03
   3.7198488e+00   2.2244859e-03
   3.7218482e+00   4.2261412e-03
   3.7238476e+00   6.2101274e-04
   3.7258470e+00   2.3465506e-03
   3.7278463e+00   2.0346987e-03
   3.7298457e+00   1.6535630e-03
   3.7318451e+00   2.0944067e-03
   3.7338445e+00   4.2687742e-03
   3.7358439e+00   1.9546635e-03
   3.7378433e+00   1.7522781e-03
   3.7398427e+00   2.4303514e-03
   3.7418421e+00   3.5721620e-03
   3.7438415e+00   4.4169655e-04
   3.7458409e+00   3.6006201e-03
   3.7478403e+00   5.6562034e-03
   3.7498397e+00   5.5745011e-03
   3.7518391e+00   2.8211995e-03
   3.7538384e+00   4.6435950e-03
   3.7558378e+00   3.7496244e-03
   3.7578372e+00   3.0584124e-03
   3.7598366e+00   3.2601154e-03
   3.7618360e+00   2.6925420e-03
   3.7638354e+00   1.4883956e-03
   3.7658348e+00   3.3404423e-03
   3.7678342e+00   3.6983885e-03
   3.7698336e+00   4.7222825e-03
   3.7718330e+00   3.4073813e-03
   3.7738324e+00   4.7551466e-03
   3.7758318e+00   4.1821705e-03
   3.7778312e+00   3.8920908e-04
   3.7798306e+00   2.7062657e-03
   3.7818299e+00   1.3837927e-03
   3.7838293e+00   5.9790847e-04
   3.7858287e+00   4.3659347e-03
   3.7878281e+00   1.5544988e-03
   3.7898275e+00   9.1054245e-04
   3.7918269e+00   4.5889365e-04
   3.7938263e+00   8.0354683e-04
   3.7958257e+00   1.4505011e-03
   3.7978251e+00   7.7518520e-04
   3.7998245e+00   1.1747563e-03
   3.8018239e+00  -2.1068710e-03
   3.8038233e+00  -9.7456837e-04
   3.8058227e+00  -6.4809936e-04
   3.8078220e+00  -1.1862260e-03
   3.8098214e+00  -2.1995865e-03
   3.8118208e+00   1.4504950e-04
   3.8138202e+00   1.2300002e-04
   3.8158196e+00  -3.2229151e-03
   3.8178190e+00  -2.2044031e-03
   3.8198184e+00  -1.0510396e-03
   3.8218178e+00  -3.7974882e-03
   3.8238172e+00  -3.9571767e-03
   3.8258166e+00  -2.5674134e-03
   3.8278160e+00  -4.8316974e-03
   3.8298154e+00  -2.7697856e-03
   3.8318148e+00  -8.4275210e-04
   3.8338142e+00  -1.1447071e-03
   3.8358135e+00  -4.9784353e-03
   3.8378129e+00  -1.5841671e-03
   3.8398123e+00  -1.7259303e-03
   3.8418117e+00  -1.9563795e-03
   3.8438111e+00  -1.4132028e-03
   3.8458105e+00  -1.0943271e-04
   3.8478099e+00  -3.2203186e-03
   3.8498093e+00  -3.7872258e-03
   3.8518087e+00  -1.7366706e-03
   3.8538081e+00  -9.6148080e-04
   3.8558075e+00  -3.2069290e-03
   3.8578069e+00  -3.0565084e-03
   3.8598063e+00  -2.9996506e-03
   3.8618056e+00  -4.1299136e-03
   3.8638050e+00  -2.9008209e-03
   3.8658044e+00  -1.9009734e-03
   3.8678038e+00   3.0323578e-04
   3.8698032e+00   7.0540270e-04
   3.8718026e+00  -2.9937030e-03
   3.8738020e+00  -9.6048169e-04
   3.8758014e+00   5.2948442e-04
   3.8778008e+00   2.6837898e-03
   3.8798002e+00   5.5144479e-04
   3.8817996e+00   2.3937745e-03
   3.8837990e+00   3.1633320e-03
   3.8857984e+00  -1.1338697e-03
   3.8877977e+00  -9.0906058e-04
   3.8897971e+00   1.6850337e-03
   3.8917965e+00   2.2499314e-03
   3.8937959e+00   5.2175916e-03
   3.8957953e+00   4.4708387e-03
   3.8977947e+00   5.2703569e-03
   3.8997941e+00   4.1192097e-03
   3.9017935e+00   3.6928527e-04
   3.9037929e+00   3.2156496e-03
   3.9057923e+00   5.6436510e-03
   3.9077917e+00   5.6422363e-03
   3.9097911e+00   6.8342361e-03
   3.9117905e+00   4.2870917e-03
   3.9137899e+00   3.5506865e-03
   3.9157892e+00   4.2028010e-03
   3.9177886e+00   6.2073887e-03
   3.9197880e+00   6.1678100e-03
   3.9217874e+00   5.1035871e-03
   3.9237868e+00   4.9151830e-03
   3.9257862e+00   6.5357713e-03
   3.9277856e+00   2.3542826e-03
   3.9297850e+00   3.8091896e-03
   3.9317844e+00   7.4667342e-03
   3.9337838e+00   7.8085619e-03
   3.9357832e+00   5.6414254e-03
   3.9377826e+00   6.0252955e-03
   3.9397820e+00   9.4890250e-03
   3.9417813e+00   4.1559103e-03
   3.9437807e+00   4.5164668e-03
   3.9457801e+00   4.8402006e-03
   3.9477795e+00   5.1404157e-03
   3.9497789e+00   4.2691820e-03
   3.9517783e+00   4.9861612e-03
   3.9537777e+00   3.6916247e-03
   3.9557771e+00   2.9752464e-03
   3.9577765e+00   2.6391373e-04
   3.9597759e+00   4.5606336e-03
   3.9617753e+00  -4.6490203e-06
   3.9637747e+00   2.7361929e-04
   3.9657741e+00   4.8812895e-03
   3.9677734e+00  -7.2598796e-05
   3.9697728e+00  -6.9395497e-04
   3.9717722e+00   2.1012036e-03
   3.9737716e+00   1.2462577e-03
   3.9757710e+00  -2.9748764e-04
   3.9777704e+00   8.2431193e-04
   3.9797698e+00   1.0271247e-03
   3.9817692e+00  -1.3890664e-03
   3.9837686e+00  -8.4370382e-04
   3.9857680e+00  -2.1765935e-03
   3.9877674e+00  -2.9767137e-03
   3.9897668e+00  -1.6541240e-03
   3.9917662e+00  -1.3696256e-04
   3.9937656e+00  -2.9112456e-03
   3.9957649e+00  -4.0907747e-03
   3.9977643e+00  -1.8925103e-03
   3.9997637e+00  -2.4060894e-03
   4.0017631e+00  -5.8521295e-03
   4.0037625e+00  -3.7755651e-03
   4.0057619e+00  -3.0729091e-03
   4.0077613e+00  -6.0654417e-03
   4.0097607e+00  -2.3988025e-03
   4.0117601e+00   3.4539284e-04
   4.0137595e+00  -2.1467653e-03
   4.0157589e+00  -5.6437096e-03
   4.0177583e+00  -2.8182535e-03
   4.0197577e+00  -2.4796024e-03
   4.0217570e+00  -1.8034604e-03
   4.0237564e+00  -1.9511792e-03
   4.0257558e+00  -2.7621957e-03
   4.0277552e+00   2.8030227e-04
   4.0297546e+00  -8.3560252e-04
   4.0317540e+00  -2.6377995e-03
   4.0337534e+00  -2.1421463e-03
   4.0357528e+00   1.0057824e-03
   4.0377522e+00  -1.1857190e-03
   4.0397516e+00  -5.5577419e-03
   4.0417510e+00   8.5607348e-04
   4.0437504e+00  -8.2376359e-04
   4.0457498e+00  -6.3846861e-04
   4.0477492e+00  -1.0676485e-03
   4.0497485e+00   5.1657486e-04
   4.0517479e+00   3.6438192e-04
   4.0537473e+00   1.1408486e-03
   4.0557467e+00   3.3837158e-04
   4.0577461e+00   1.7506379e-03
   4.0597455e+00   2.0122141e-03
   4.0617449e+00   3.1281584e-03
   4.0637443e+00   1.7948768e-03
   4.0657437e+00   3.6179807e-03
   4.0677431e+00   4.8862163e-03
   4.0697425e+00   3.5923025e-03
   4.0717419e+00   2.7302291e-03
   4.0737413e+00   3.0080231e-03
   4.0757406e+00   3.7690310e-03
   4.0777400e+00   3.0513531e-03
   4.0797394e+00   6.2668834e-03
   4.0817388e+00   4.3239421e-03
   4.0837382e+00   2.2922786e-03
   4.0857376e+00   1.1626822e-03
   4.0877370e+00  -2.1524046e-03
   4.0897364e+00   9.4244074e-05
   4.0917358e+00   2.3608750e-03
   4.0937352e+00   3.6936087e-03
   4.0957346e+00   1.8390694e-03
   4.0977340e+00   3.6613133e-04
   4.0997334e+00   4.4450609e-04
   4.1017327e+00   2.3525995e-03
   4.1037321e+00   1.9489322e-03
   4.1057315e+00  -1.6679041e-03
   4.1077309e+00  -6.2313101e-04
   4.1097303e+00   2.2027742e-03
   4.1117297e+00   5.0514734e-04
   4.1137291e+00  -6.6003981e-04
   4.1157285e+00  -7.8165939e-04
   4.1177279e+00  -2.0694893e-03
   4.1197273e+00  -1.2822265e-03
   4.1217267e+00  -2.0801154e-03
   4.1237261e+00  -2.8882613e-03
   4.1257255e+00  -1.6306957e-03
   4.1277249e+00  -2.0371206e-04
   4.1297242e+00  -1.9363049e-03
   4.1317236e+00  -3.1704616e-03
   4.1337230e+00  -2.6391044e-03
   4.1357224e+00  -1.1308192e-03
   4.1377218e+00  -3.3649847e-03
   4.1397212e+00  -5.1944586e-03
   4.1417206e+00  -8.0455288e-04
   4.1437200e+00  -1.2445919e-03
   4.1457194e+00  -3.4540763e-03
   4.1477188e+00  -1.6579328e-03
   4.1497182e+00  -1.0049543e-03
   4.1517176e+00  -1.0986194e-03
   4.1537170e+00   1.7830846e-03
   4.1557163e+00  -1.4163371e-03
   4.1577157e+00  -1.9094985e-03
   4.1597151e+00   4.6265899e-04
   4.1617145e+00  -1.4433814e-03
   4.1637139e+00  -4.6867200e-05
   4.1657133e+00   1.6778066e-03
   4.1677127e+00   1.6258725e-03
   4.1697121e+00   2.7398030e-03
   4.1717115e+00   1.4307677e-03
   4.1737109e+00   1.1061516e-03
   4.1757103e+00   1.9099972e-03
   4.1777097e+00  -7.0013305e-04
   4.1797091e+00   2.5136666e-03
   4.1817084e+00   2.7247620e-03
   4.1837078e+00   1.8733654e-03
   4.1857072e+00   2.7216222e-03
   4.1877066e+00   2.1329039e-03
   4.1897060e+00   1.6324833e-03
   4.1917054e+00   2.2301616e-03
   4.1937048e+00   1.7294582e-03
   4.1957042e+00   2.5419188e-03
   4.1977036e+00   2.0297595e-03
   4.1997030e+00   3.0749485e-03
   4.2017024e+00   3.6193646e-03
   4.2037018e+00   3.3490645e-04
   4.2057012e+00   4.9108420e-04
   4.2077006e+00   1.6950770e-03
   4.2096999e+00   1.9690656e-03
   4.2116993e+00   6.7123967e-04
   4.2136987e+00   2.7466025e-03
   4.2156981e+00   1.0905528e-03
   4.2176975e+00  -1.1699487e-03
   4.2196969e+00  -6.1907331e-04
   4.2216963e+00   8.8510517e-04
   4.2236957e+00  -1.2322547e-03
   4.2256951e+00  -1.6992408e-03
   4.2276945e+00  -1.8573156e-03
   4.2296939e+00   1.5691273e-04
   4.2316933e+00  -2.2081402e-03
   4.2336927e+00  -2.4964718e-04
   4.2356920e+00  -1.0171250e-03
   4.2376914e+00   2.2566590e-04
   4.2396908e+00   1.8264779e-03
   4.2416902e+00   1.5915146e-04
   4.2436896e+00  -1.1189719e-03
   4.2456890e+00  -2.3443263e-03
   4.2476884e+00  -9.3826161e-05
   4.2496878e+00   8.8884030e-04
   4.2516872e+00  -3.1521851e-04
   4.2536866e+00   1.6286609e-03
   4.2556860e+00   1.4338678e-03
   4.2576854e+00  -5.2324191e-04
   4.2596848e+00  -7.2196224e-04
   4.2616842e+00  -5.6213220e-04
   4.2636835e+00   1.1910345e-03
   4.2656829e+00   1.9903102e-03
   4.2676823e+00   4.4978546e-04
   4.2696817e+00   8.0787626e-04
   4.2716811e+00  -8.5400079e-04
   4.2736805e+00  -1.9495427e-03
   4.2756799e+00   2.5487379e-04
   4.2776793e+00   1.1033750e-03
   4.2796787e+00   2.5634290e-03
   4.2816781e+00   1.2691384e-03
   4.2836775e+00  -1.4481468e-03
   4.2856769e+00  -8.7141886e-04
   4.2876763e+00   8.8296904e-04
   4.2896756e+00  -7.0324025e-04
   4.2916750e+00   2.2598975e-03
   4.2936744e+00   3.8236692e-03
   4.2956738e+00   1.0345545e-03
   4.2976732e+00   2.5991793e-03
   4.2996726e+00   1.0613394e-03
   4.3016720e+00   2.7030668e-03
   4.3036714e+00   2.9823339e-03
   4.3056708e+00   2.7351404e-03
   4.3076702e+00   1.3297228e-03
   4.3096696e+00   4.4196264e-03
   4.3116690e+00   4.3015744e-04
   4.3136684e+00  -1.5218289e-04
   4.3156677e+00   2.2164785e-03
   4.3176671e+00   4.5773636e-04
   4.3196665e+00  -7.1227070e-04
   4.3216659e+00   1.9696848e-03
   4.3236653e+00   1.1566743e-03
   4.3256647e+00   7.5326694e-04
   4.3276641e+00  -2.8683613e-03
   4.3296635e+00  -3.0308517e-03
   4.3316629e+00  -1.9519850e-03
   4.3336623e+00   6.8604424e-04
   4.3356617e+00   2.0363943e-04
   4.3376611e+00  -1.5588199e-03
   4.3396605e+00  -2.1781639e-03
   4.3416599e+00   1.8011964e-04
   4.3436592e+00   3.3449828e-03
   4.3456586e+00  -1.0290794e-03
   4.3476580e+00  -1.4962563e-03
   4.3496574e+00  -2.0888848e-04
   4.3516568e+00  -3.0441304e-03
   4.3536562e+00   3.7469291e-04
   4.3556556e+00   1.1616641e-03
   4.3576550e+00  -1.5868213e-03
   4.3596544e+00  -2.0499701e-03
   4.3616538e+00  -2.1076080e-04
   4.3636532e+00  -1.8350934e-03
   4.3656526e+00   4.5393262e-04
   4.3676520e+00   6.1581881e-04
   4.3696513e+00  -1.9476352e-03
   4.3716507e+00  -1.5102729e-03
   4.3736501e+00   4.3884536e-04
   4.3756495e+00   4.6127128e-04
   4.3776489e+00   2.5430170e-04
   4.3796483e+00   5.2224473e-04
   4.3816477e+00   9.4605954e-04
   4.3836471e+00  -2.1374003e-04
   4.3856465e+00   2.5552604e-03
   4.3876459e+00   2.0203333e-03
   4.3896453e+00   6.4439973e-04
   4.3916447e+00   1.3955341e-03
   4.3936441e+00   1.8116593e-03
   4.3956435e+00   1.3358970e-03
   4.3976428e+00   1.0585911e-03
   4.3996422e+00   1.6604605e-03
   4.4016416e+00   1.2819722e-03
   4.4036410e+00   2.4343691e-03
   4.4056404e+00   5.3943632e-03
   4.4076398e+00   3.9225335e-03
   4.4096392e+00   2.5322759e-03
   4.4116386e+00   1.9046291e-03
   4.4136380e+00   4.9179437e-03
   4.4156374e+00   4.8639669e-03
   4.4176368e+00   3.8806713e-03
   4.4196362e+00   5.3580098e-03
   4.4216356e+00   2.2797765e-03
   4.4236349e+00   7.8735955e-04
   4.4256343e+00   1.7934049e-03
   4.4276337e+00   3.3682094e-03
   4.4296331e+00   9.6358006e-04
   4.4316325e+00  -1.1864820e-03
   4.4336319e+00   1.7202916e-03
   4.4356313e+00   8.7963747e-04
   4.4376307e+00   3.9792640e-03
   4.4396301e+00   6.6848464e-03
   4.4416295e+00   3.8442903e-03
   4.4436289e+00   4.6924637e-03
   4.4456283e+00   2.0872370e-03
   4.4476277e+00  -1.3624021e-03
   4.4496270e+00   6.7180694e-04
   4.4516264e+00   4.5773322e-03
   4.4536258e+00   2.9166778e-03
   4.4556252e+00   8.9725492e-04
   4.4576246e+00   9.5654191e-04
   4.4596240e+00   1.2085673e-03
   4.4616234e+00   1.9545562e-03
   4.4636228e+00   3.6824662e-03
   4.4656222e+00   7.9226671e-04
   4.4676216e+00  -2.7284326e-03
   4.4696210e+00   3.6575522e-04
   4.4716204e+00   1.3559967e-03
   4.4736198e+00   3.9528754e-04
   4.4756192e+00   2.5043602e-05
   4.4776185e+00   2.8012297e-03
   4.4796179e+00   7.9863609e-04
   4.4816173e+00  -1.1680569e-03
   4.4836167e+00  -6.6100933e-04
   4.4856161e+00   1.8919693e-03
   4.4876155e+00  -2.4229050e-05
   4.4896149e+00   6.0811878e-04
   4.4916143e+00   8.3549492e-04
   4.4936137e+00   3.2968452e-04
   4.4956131e+00  -1.1541848e-03
   4.4976125e+00   2.9188575e-04
   4.4996119e+00   1.4684524e-03
   4.5016113e+00  -1.8671363e-03
   4.5036106e+00  -1.9289504e-04
   4.5056100e+00  -1.1338063e-03
   4.5076094e+00  -2.7895038e-03
   4.5096088e+00  -2.6867730e-03
   4.5116082e+00  -2.3049459e-03
   4.5136076e+00  -4.1277406e-03
   4.5156070e+00  -2.9471833e-03
   4.5176064e+00  -6.8967117e-04
   4.5196058e+00  -2.3187590e-03
   4.5216052e+00  -5.4921248e-03
   4.5236046e+00  -3.3898879e-03
   4.5256040e+00  -1.5099206e-03
   4.5276034e+00  -2.5405267e-03
   4.5296027e+00  -4.0474734e-03
   4.5316021e+00  -9.8479954e-04
   4.5336015e+00  -9.2852780e-04
   4.5356009e+00  -5.4678205e-03
   4.5376003e+00  -2.0690613e-03
   4.5395997e+00  -7.8634589e-04
   4.5415991e+00  -1.2270099e-03
   4.5435985e+00   2.9996166e-04
   4.5455979e+00  -6.5954235e-04
   4.5475973e+00  -2.1605619e-03
   4.5495967e+00   1.8781196e-03
   4.5515961e+00   1.7790859e-03
   4.5535955e+00  -7.4380768e-06
   4.5555949e+00  -1.6764447e-03
   4.5575942e+00   8.3299957e-04
   4.5595936e+00  -4.0157660e-04
   4.5615930e+00   3.1821353e-04
   4.5635924e+00   1.9172134e-03
   4.5655918e+00   5.1588178e-05
   4.5675912e+00  -1.3332583e-03
   4.5695906e+00   9.0490502e-04
   4.5715900e+00   5.2883327e-04
   4.5735894e+00   4.7238950e-04
   4.5755888e+00   2.8470658e-04
   4.5775882e+00   1.9981562e-03
   4.5795876e+00   4.8184071e-04
   4.5815870e+00   1.5359244e-03
   4.5835863e+00   3.5523239e-03
   4.5855857e+00   1.4439669e-03
   4.5875851e+00  -1.3725307e-04
   4.5895845e+00   4.2658268e-03
   4.5915839e+00   1.4012106e-03
   4.5935833e+00   2.6549685e-03
   4.5955827e+00   5.5549962e-03
   4.5975821e+00   4.1055344e-03
   4.5995815e+00   2.5416297e-03
   4.6015809e+00   3.7408284e-03
   4.6035803e+00   2.3476711e-03
   4.6055797e+00   3.8532243e-04
   4.6075791e+00   3.7905164e-03
   4.6095785e+00   4.5396182e-03
   4.6115778e+00   2.1474735e-03
   4.6135772e+00   2.4269265e-03
   4.6155766e+00   2.0409463e-03
   4.6175760e+00   2.2409728e-03
   4.6195754e+00  -3.4875776e-03
   4.6215748e+00   1.0780850e-04
   4.6235742e+00   2.9367136e-03
   4.6255736e+00   2.1413075e-03
   4.6275730e+00   3.2026528e-03
   4.6295724e+00   9.2068320e-04
   4.6315718e+00  -4.4107789e-04
   4.6335712e+00  -2.1236945e-03
   4.6355706e+00   2.6115324e-03
   4.6375699e+00   2.4776290e-03
   4.6395693e+00   1.6018516e-03
   4.6415687e+00   1.1765701e-03
   4.6435681e+00  -9.2153988e-04
   4.6455675e+00   2.1873979e-03
   4.6475669e+00   1.2114004e-03
   4.6495663e+00   1.2105936e-04
   4.6515657e+00  -3.1173409e-03
   4.6535651e+00  -8.3775016e-05
   4.6555645e+00  -1.8606061e-03
   4.6575639e+00  -2.1433353e-03
   4.6595633e+00  -1.5461718e-03
   4.6615627e+00  -1.8315215e-03
   4.6635620e+00  -2.1995970e-03
   4.6655614e+00  -3.5445484e-03
   4.6675608e+00  -2.9280182e-03
   4.6695602e+00   9.6553314e-06
   4.6715596e+00  -1.3555207e-03
   4.6735590e+00  -7.9938755e-04
   4.6755584e+00  -9.1956043e-04
   4.6775578e+00  -1.2175587e-03
   4.6795572e+00   1.5479453e-03
   4.6815566e+00   1.9919402e-04
   4.6835560e+00  -5.6148969e-04
   4.6855554e+00  -3.1784540e-03
   4.6875548e+00  -1.6450187e-03
   4.6895542e+00   1.7489622e-03
   4.6915535e+00   4.4908195e-04
   4.6935529e+00   1.1783401e-03
   4.6955523e+00   1.1877311e-03
   4.6975517e+00  -2.1743293e-04
   4.6995511e+00   3.4068098e-06
   4.7015505e+00   1.3105044e-03
   4.7035499e+00  -2.4977987e-03
   4.7055493e+00  -2.0002410e-03
   4.7075487e+00   7.5825707e-04
   4.7095481e+00   2.2024426e-04
   4.7115475e+00  -1.3070062e-03
   4.7135469e+00   2.0992662e-03
   4.7155463e+00   1.0286243e-03
   4.7175456e+00   1.7015461e-03
   4.7195450e+00   3.9052813e-03
   4.7215444e+00   2.1259210e-03
   4.7235438e+00   2.4796349e-04
   4.7255432e+00  -2.1134356e-04
   4.7275426e+00   7.7061871e-04
   4.7295420e+00  -2.2361964e-03
   4.7315414e+00   6.6078984e-04
   4.7335408e+00   1.6523945e-03
   4.7355402e+00  -3.7916333e-04
   4.7375396e+00  -5.7960278e-04
   4.7395390e+00  -2.3386609e-04
   4.7415384e+00  -1.0832116e-03
   4.7435377e+00  -3.7296081e-04
   4.7455371e+00   1.9318106e-03
   4.7475365e+00   3.8878910e-03
   4.7495359e+00   8.6853748e-05
   4.7515353e+00   7.7062903e-04
   4.7535347e+00  -1.1923407e-03
   4.7555341e+00  -1.9161969e-03
   4.7575335e+00  -1.5600705e-03
   4.7595329e+00  -2.2768356e-04
   4.7615323e+00   6.1510803e-04
   4.7635317e+00  -1.9142430e-03
   4.7655311e+00  -1.1991503e-03
   4.7675305e+00  -2.3056296e-04
   4.7695299e+00   9.5113260e-04
   4.7715292e+00  -6.6464630e-04
   4.7735286e+00  -2.9420566e-04
   4.7755280e+00  -2.3181516e-03
   4.7775274e+00  -2.4718073e-03
   4.7795268e+00  -9.2255140e-04
   4.7815262e+00  -2.6328405e-03
   4.7835256e+00   4.6568476e-04
   4.7855250e+00  -6.5777350e-04
   4.7875244e+00   4.2411440e-04
   4.7895238e+00   1.2143754e-04
   4.7915232e+00   2.6514712e-04
   4.7935226e+00   1.1931787e-03
   4.7955220e+00   1.3415732e-03
   4.7975213e+00   4.8143054e-04
   4.7995207e+00   4.5485871e-05
   4.8015201e+00   7.7127721e-04
   4.8035195e+00  -1.1428950e-04
   4.8055189e+00   2.9713367e-04
   4.8075183e+00   1.1202422e-03
   4.8095177e+00   1.3345632e-03
   4.8115171e+00  -5.5293854e-04
   4.8135165e+00  -2.2689618e-03
   4.8155159e+00  -8.9841957e-04
   4.8175153e+00   4.2442927e-04
   4.8195147e+00   1.2298779e-03
   4.8215141e+00   3.3479945e-03
   4.8235135e+00   2.5534091e-03
   4.8255128e+00   1.3649136e-03
   4.8275122e+00   1.0464402e-03
   4.8295116e+00   2.7157643e-04
   4.8315110e+00   1.4378969e-03
   4.8335104e+00   1.0937093e-03
   4.8355098e+00   1.9057468e-03
   4.8375092e+00   1.3439134e-03
   4.8395086e+00   1.6555300e-03
   4.8415080e+00   1.2911346e-03
   4.8435074e+00   2.4975913e-03
   4.8455068e+00   1.2921508e-03
   4.8475062e+00  -6.6932669e-04
   4.8495056e+00   1.0984707e-03
   4.8515049e+00   2.4650879e-03
   4.8535043e+00   1.1622502e-03
   4.8555037e+00   1.4023608e-03
   4.8575031e+00   3.7819682e-03
   4.8595025e+00   3.9068015e-03
   4.8615019e+00  -6.4644208e-04
   4.8635013e+00   4.6902321e-04
   4.8655007e+00   8.4430537e-04
   4.8675001e+00  -4.1920275e-04
   4.8694995e+00   2.4833633e-03
   4.8714989e+00   3.4801302e-03
   4.8734983e+00   4.6366587e-04
   4.8754977e+00   7.8677899e-04
   4.8774970e+00   1.9083965e-03
   4.8794964e+00  -1.7748680e-03
   4.8814958e+00  -7.2387090e-04
   4.8834952e+00   2.1911736e-04
   4.8854946e+00  -3.4059963e-04
   4.8874940e+00   8.2370209e-04
   4.8894934e+00  -3.8711058e-04
   4.8914928e+00   1.0508554e-03
   4.8934922e+00   8.1238602e-04
   4.8954916e+00  -8.6206683e-04
   4.8974910e+00   5.4107931e-04
   4.8994904e+00  -2.6174910e-03
   4.9014898e+00   1.4041563e-03
   4.9034892e+00   1.6557025e-03
   4.9054885e+00  -3.3476171e-04
   4.9074879e+00  -5.6492290e-04
   4.9094873e+00   9.6890632e-04
   4.9114867e+00  -9.4524911e-04
   4.9134861e+00   1.9653259e-03
   4.9154855e+00   1.2171240e-03
   4.9174849e+00  -5.1599475e-04
   4.9194843e+00  -2.5715354e-04
   4.9214837e+00   4.9741950e-04
   4.9234831e+00   3.3175402e-03
   4.9254825e+00   9.4031963e-04
   4.9274819e+00   1.9738156e-03
   4.9294813e+00   3.4164688e-03
   4.9314806e+00   4.0371188e-04
   4.9334800e+00   1.1605752e-03
   4.9354794e+00   4.0094149e-03
   4.9374788e+00   2.7534661e-03
   4.9394782e+00   1.9215536e-03
   4.9414776e+00   3.8063415e-03
   4.9434770e+00   4.2272519e-03
   4.9454764e+00   2.0182276e-03
   4.9474758e+00   4.3941811e-03
   4.9494752e+00   5.1089895e-03
   4.9514746e+00   1.1266729e-03
   4.9534740e+00   2.7110135e-03
   4.9554734e+00   3.6530885e-03
   4.9574728e+00   3.8015263e-03
   4.9594721e+00   3.6978206e-03
   4.9614715e+00   3.1032720e-03
   4.9634709e+00   3.3465569e-03
   4.9654703e+00   2.7956822e-03
   4.9674697e+00   3.1762741e-03
   4.9694691e+00   1.8960462e-03
   4.9714685e+00   1.5186795e-03
   4.9734679e+00   1.8338400e-03
   4.9754673e+00   3.5622118e-03
   4.9774667e+00   2.4717989e-03
   4.9794661e+00  -7.4658840e-04
   4.9814655e+00   1.1638889e-03
   4.9834649e+00  -1.8974586e-04
   4.9854642e+00   1.0558288e-04
   4.9874636e+00   1.5222781e-03
   4.9894630e+00   3.9586284e-03
   4.9914624e+00  -6.9576250e-04
   4.9934618e+00  -5.5091345e-04
   4.9954612e+00   8.2293455e-04
   4.9974606e+00  -1.9889436e-03
   4.9994600e+00  -2.8445219e-03
   5.0014594e+00   1.9596658e-03
   5.0034588e+00   5.7757134e-04
   5.0054582e+00  -2.4309906e-03
   5.0074576e+00  -4.1184423e-03
   5.0094570e+00  -7.4215114e-03
   5.0114563e+00  -7.2569831e-03
   5.0134557e+00  -3.1270326e-03
   5.0154551e+00  -1.3269867e-03
   5.0174545e+00  -3.5974363e-03
   5.0194539e+00  -6.1729227e-03
   5.0214533e+00  -7.4783371e-03
   5.0234527e+00  -7.5759973e-03
   5.0254521e+00  -7.4678213e-03
   5.0274515e+00  -6.2890108e-03
   5.0294509e+00  -8.5479988e-03
   5.0314503e+00  -7.0700784e-03
   5.0334497e+00  -2.3163522e-03
   5.0354491e+00  -5.5047028e-03
   5.0374485e+00  -8.2413376e-03
   5.0394478e+00  -3.5543306e-03
   5.0414472e+00  -3.0649955e-03
   5.0434466e+00  -3.6040999e-03
   5.0454460e+00  -1.4393125e-03
   5.0474454e+00  -9.6419190e-04
   5.0494448e+00  -4.3233589e-03
   5.0514442e+00  -1.9956945e-03
   5.0534436e+00  -1.7555400e-03
   5.0554430e+00  -4.0596203e-03
   5.0574424e+00   1.9752850e-04
   5.0594418e+00  -7.2540017e-04
   5.0614412e+00  -8.7636013e-04
   5.0634406e+00   8.9662077e-04
   5.0654399e+00   1.2342905e-03
   5.0674393e+00   1.5640963e-03
   5.0694387e+00  -1.6816209e-03
   5.0714381e+00   2.2040033e-03
   5.0734375e+00   3.1091738e-03
   5.0754369e+00   5.2931473e-04
   5.0774363e+00   2.8760261e-03
   5.0794357e+00   4.5355457e-03
   5.0814351e+00   3.4267092e-03
   5.0834345e+00   3.1868220e-03
   5.0854339e+00   4.7304434e-03
   5.0874333e+00   4.6476726e-03
   5.0894327e+00   2.9565083e-03
   5.0914320e+00   4.2136372e-03
   5.0934314e+00   2.9912775e-03
   5.0954308e+00  -1.0000340e-03
   5.0974302e+00   1.8094363e-03
   5.0994296e+00   2.4709704e-03
   5.1014290e+00   1.9827974e-03
   5.1034284e+00   1.2834911e-03
   5.1054278e+00   2.5142270e-03
   5.1074272e+00   3.8801321e-03
   5.1094266e+00   3.5250020e-03
   5.1114260e+00   1.6915049e-03
   5.1134254e+00  -1.8219638e-03
   5.1154248e+00  -1.4545091e-03
   5.1174242e+00   1.2356218e-04
   5.1194235e+00   1.4335648e-03
   5.1214229e+00  -4.4631628e-03
   5.1234223e+00  -1.2352937e-03
   5.1254217e+00   2.2878615e-03
   5.1274211e+00   1.0413168e-03
   5.1294205e+00   1.5529416e-03
   5.1314199e+00  -2.1402473e-03
   5.1334193e+00  -8.9293926e-04
   5.1354187e+00  -3.2685262e-04
   5.1374181e+00  -4.1495013e-04
   5.1394175e+00   7.0949055e-04
   5.1414169e+00   5.3929318e-04
   5.1434163e+00   2.4870383e-04
   5.1454156e+00   8.6727498e-04
   5.1474150e+00  -2.2240107e-03
   5.1494144e+00  -1.4292141e-03
   5.1514138e+00  -1.1352543e-03
   5.1534132e+00  -7.3218166e-04
   5.1554126e+00  -1.4009682e-04
   5.1574120e+00   1.5099963e-03
   5.1594114e+00   7.7682453e-04
   5.1614108e+00  -4.0667677e-04
   5.1634102e+00   1.4429529e-03
   5.1654096e+00   1.1140464e-03
   5.1674090e+00  -1.0547353e-04
   5.1694084e+00   1.5729400e-03
   5.1714078e+00   2.5143721e-05
   5.1734071e+00   2.1162549e-03
   5.1754065e+00   1.9379928e-03
   5.1774059e+00   7.3925308e-04
   5.1794053e+00  -1.4516721e-03
   5.1814047e+00  -2.5535707e-03
   5.1834041e+00   1.4872601e-03
   5.1854035e+00   3.0865862e-03
   5.1874029e+00   3.4928335e-03
   5.1894023e+00   1.6954836e-03
   5.1914017e+00   6.0474070e-04
   5.1934011e+00   2.5413840e-03
   5.1954005e+00   1.1981178e-03
   5.1973999e+00   1.3218261e-03
   5.1993992e+00   2.0170650e-03
   5.2013986e+00   2.5981154e-03
   5.2033980e+00   5.1005244e-03
   5.2053974e+00   1.3708570e-03
   5.2073968e+00   1.4446437e-03
   5.2093962e+00   5.4589229e-03
   5.2113956e+00   3.6126804e-03
   5.2133950e+00   9.4557191e-04
   5.2153944e+00   5.7428563e-03
   5.2173938e+00   4.9843377e-03
   5.2193932e+00   4.6135982e-03
   5.2213926e+00   4.6795288e-03
   5.2233920e+00   2.5391170e-03
   5.2253913e+00   4.6683735e-03
   5.2273907e+00   4.5091926e-03
   5.2293901e+00   2.9324922e-03
   5.2313895e+00   2.2892000e-03
   5.2333889e+00   3.6721853e-03
   5.2353883e+00   3.8557475e-03
   5.2373877e+00   3.0200575e-03
   5.2393871e+00   3.9115165e-03
   5.2413865e+00   5.8540042e-03
   5.2433859e+00   3.9479130e-03
   5.2453853e+00   5.3577714e-03
   5.2473847e+00   4.7539242e-03
   5.2493841e+00   3.5960812e-03
   5.2513835e+00   3.9835976e-03
   5.2533828e+00   4.3527257e-03
   5.2553822e+00   3.7852513e-03
   5.2573816e+00   3.7086836e-03
   5.2593810e+00   5.4455120e-03
   5.2613804e+00   5.2487260e-03
   5.2633798e+00   2.8883576e-03
   5.2653792e+00   3.7402619e-03
   5.2673786e+00   5.1814425e-03
   5.2693780e+00   3.8064064e-03
   5.2713774e+00   5.6142575e-03
   5.2733768e+00   6.8790994e-03
   5.2753762e+00   1.6814491e-03
   5.2773756e+00   2.3885454e-03
   5.2793749e+00   7.0725674e-03
   5.2813743e+00   1.7442088e-03
   5.2833737e+00   1.5715422e-03
   5.2853731e+00   2.4611906e-04
   5.2873725e+00   9.6185834e-04
   5.2893719e+00   1.9129428e-03
   5.2913713e+00  -1.0946243e-03
   5.2933707e+00  -2.6103517e-04
   5.2953701e+00  -1.9556412e-03
   5.2973695e+00  -2.5651113e-03
   5.2993689e+00  -3.5706243e-03
   5.3013683e+00  -5.4441571e-03
   5.3033677e+00  -8.0612243e-03
   5.3053670e+00  -5.5139142e-03
   5.3073664e+00  -2.4948956e-03
   5.3093658e+00  -3.8760710e-03
   5.3113652e+00  -6.3359968e-03
   5.3133646e+00  -6.1797574e-03
   5.3153640e+00  -7.1423664e-03
   5.3173634e+00  -7.4012476e-03
   5.3193628e+00  -7.2991554e-03
   5.3213622e+00  -7.0097931e-03
   5.3233616e+00  -5.4545055e-03
   5.3253610e+00  -6.2822650e-03
   5.3273604e+00  -4.2436937e-03
   5.3293598e+00  -4.3251380e-03
   5.3313592e+00  -7.0249267e-03
   5.3333585e+00  -7.8764946e-03
   5.3353579e+00  -1.1010303e-02
   5.3373573e+00  -6.6154091e-03
   5.3393567e+00  -4.1576804e-03
   5.3413561e+00  -3.9066089e-03
   5.3433555e+00  -3.2107929e-03
   5.3453549e+00  -4.1512253e-03
   5.3473543e+00  -4.9683625e-03
   5.3493537e+00  -5.2501767e-03
   5.3513531e+00  -3.4491501e-03
   5.3533525e+00  -2.6839579e-03
   5.3553519e+00  -4.8620934e-04
   5.3573513e+00   2.3132318e-04
   5.3593506e+00  -2.9371545e-03
   5.3613500e+00  -9.3010744e-04
   5.3633494e+00  -4.5839821e-03
   5.3653488e+00  -4.7348489e-04
   5.3673482e+00   4.0868212e-04
   5.3693476e+00   2.4338383e-04
   5.3713470e+00   1.1100031e-03
   5.3733464e+00  -5.1339077e-04
   5.3753458e+00   1.3607178e-03
   5.3773452e+00   3.0024442e-03
   5.3793446e+00   3.2834585e-03
   5.3813440e+00   1.6212071e-03
   5.3833434e+00   1.9421272e-03
   5.3853428e+00   6.0673682e-03
   5.3873421e+00   5.9804706e-03
   5.3893415e+00   2.7533371e-03
   5.3913409e+00   2.7346287e-03
   5.3933403e+00   3.6354980e-03
   5.3953397e+00   4.2738897e-03
   5.3973391e+00   6.5149617e-03
   5.3993385e+00   4.1911035e-03
   5.4013379e+00   4.1606623e-03
   5.4033373e+00   4.8615530e-03
   5.4053367e+00   4.3529196e-03
   5.4073361e+00   3.0385467e-03
   5.4093355e+00   2.9011108e-03
   5.4113349e+00   4.7493721e-03
   5.4133342e+00   5.2256543e-03
   5.4153336e+00   2.8647856e-03
   5.4173330e+00   6.1455438e-03
   5.4193324e+00   5.8049610e-03
   5.4213318e+00   1.2386843e-03
   5.4233312e+00   2.7161516e-03
   5.4253306e+00   3.3920567e-03
   5.4273300e+00  -3.3707654e-04
   5.4293294e+00   2.2336140e-03
   5.4313288e+00   4.7727968e-03
   5.4333282e+00  -5.9323217e-04
   5.4353276e+00  -1.3603973e-03
   5.4373270e+00   1.6140696e-03
   5.4393263e+00   1.7129154e-03
   5.4413257e+00  -1.6085378e-03
   5.4433251e+00  -2.5169477e-04
   5.4453245e+00   1.3365461e-03
   5.4473239e+00  -1.3885870e-03
   5.4493233e+00  -2.3282786e-03
   5.4513227e+00  -1.1337973e-04
   5.4533221e+00  -1.0148109e-03
   5.4553215e+00  -1.4616586e-03
   5.4573209e+00   8.1781301e-04
   5.4593203e+00  -1.7534383e-03
   5.4613197e+00  -3.2319758e-03
   5.4633191e+00   6.2915027e-04
   5.4653185e+00  -1.6444819e-03
   5.4673178e+00  -2.8097233e-03
   5.4693172e+00  -6.3518256e-04
   5.4713166e+00  -9.2537729e-04
   5.4733160e+00  -5.3985695e-04
   5.4753154e+00   1.2651871e-03
   5.4773148e+00  -2.8093927e-03
   5.4793142e+00  -2.9258431e-03
   5.4813136e+00   1.1964827e-03
   5.4833130e+00   1.1520208e-03
   5.4853124e+00  -8.3267951e-04
   5.4873118e+00  -3.0540158e-05
   5.4893112e+00   1.8639983e-03
   5.4913106e+00  -1.1165410e-03
   5.4933099e+00   1.9895958e-04
   5.4953093e+00   1.9511833e-03
   5.4973087e+00   2.9828095e-03
   5.4993081e+00   2.1412339e-03
   5.5013075e+00   3.2348474e-04
   5.5033069e+00   4.6180978e-04
   5.5053063e+00   2.0703248e-03
   5.5073057e+00   1.0243053e-03
   5.5093051e+00   1.9274506e-03
   5.5113045e+00   2.2842905e-03
   5.5133039e+00   2.0219070e-03
   5.5153033e+00   4.8424742e-04
   5.5173027e+00  -2.7636888e-04
   5.5193020e+00   1.6228691e-03
   5.5213014e+00   1.7487402e-03
   5.5233008e+00   1.9298525e-03
   5.5253002e+00   2.2273612e-03
   5.5272996e+00   2.4255697e-03
   5.5292990e+00   8.7634431e-04
   5.5312984e+00  -1.1553013e-03
   5.5332978e+00  -1.2094504e-04
   5.5352972e+00   1.8535251e-03
   5.5372966e+00   2.9534486e-03
   5.5392960e+00   6.5204843e-04
   5.5412954e+00  -2.5154300e-03
   5.5432948e+00  -2.1483235e-03
   5.5452942e+00  -1.6895528e-03
   5.5472935e+00   2.1034984e-04
   5.5492929e+00   3.4178102e-04
   5.5512923e+00  -2.1818968e-04
   5.5532917e+00  -2.9612467e-04
   5.5552911e+00  -1.4831820e-03
   5.5572905e+00  -3.1944252e-03
   5.5592899e+00  -2.7869302e-03
   5.5612893e+00  -6.1233257e-04
   5.5632887e+00  -6.7739461e-04
   5.5652881e+00  -3.8229674e-04
   5.5672875e+00   3.3565750e-04
   5.5692869e+00  -1.2488556e-03
   5.5712863e+00  -4.7372187e-04
   5.5732856e+00  -4.3842222e-04
   5.5752850e+00  -2.2345468e-03
   5.5772844e+00  -3.0593201e-03
   5.5792838e+00  -4.0384927e-04
   5.5812832e+00   5.8579716e-04
   5.5832826e+00  -1.1234176e-03
   5.5852820e+00  -2.9460528e-04
   5.5872814e+00   7.4013061e-04
   5.5892808e+00   1.6939288e-04
   5.5912802e+00   1.1490765e-03
   5.5932796e+00   2.8717961e-03
   5.5952790e+00   2.1009183e-03
   5.5972784e+00   4.6544547e-04
   5.5992778e+00   2.3006920e-03
   5.6012771e+00   2.4778247e-03
   5.6032765e+00   3.1032855e-03
   5.6052759e+00   4.5239912e-03
   5.6072753e+00   4.0006216e-03
   5.6092747e+00   2.9984634e-03
   5.6112741e+00   5.8767998e-03
   5.6132735e+00   5.0001932e-03
   5.6152729e+00   3.7248774e-03
   5.6172723e+00   4.8042374e-03
   5.6192717e+00   5.7377765e-03
   5.6212711e+00   6.8172799e-03
   5.6232705e+00   6.2345564e-03
   5.6252699e+00   5.9540769e-03
   5.6272692e+00   4.1232544e-03
   5.6292686e+00   2.2119085e-03
   5.6312680e+00   3.5498403e-03
   5.6332674e+00   3.5097861e-03
   5.6352668e+00   9.5468270e-04
   5.6372662e+00   3.6011972e-03
   5.6392656e+00   4.8659697e-03
   5.6412650e+00   6.6852631e-04
   5.6432644e+00   2.6090105e-03
   5.6452638e+00   5.9024686e-03
   5.6472632e+00   3.9965517e-03
   5.6492626e+00   1.6625544e-03
   5.6512620e+00   3.9018088e-03
   5.6532613e+00   3.7730170e-03
   5.6552607e+00   2.0638549e-03
   5.6572601e+00   2.5338736e-03
   5.6592595e+00   2.5185394e-03
   5.6612589e+00   2.2481920e-03
   5.6632583e+00   2.1618457e-03
   5.6652577e+00   2.0274406e-03
   5.6672571e+00   2.4276134e-04
   5.6692565e+00   1.8939464e-03
   5.6712559e+00   2.3505013e-03
   5.6732553e+00  -1.7478784e-04
   5.6752547e+00  -1.0060733e-03
   5.6772541e+00   1.4431145e-04
   5.6792535e+00   1.7887075e-03
   5.6812528e+00   1.6873098e-03
   5.6832522e+00  -2.1463560e-04
   5.6852516e+00  -2.6231147e-04
   5.6872510e+00  -8.5277560e-04
   5.6892504e+00   1.4055283e-03
   5.6912498e+00   2.8024785e-03
   5.6932492e+00   6.5847400e-04
   5.6952486e+00  -9.1596917e-04
   5.6972480e+00  -1.9248141e-03
   5.6992474e+00  -1.4507235e-03
   5.7012468e+00  -1.5916916e-03
   5.7032462e+00  -1.9138234e-03
   5.7052456e+00   6.8704833e-05
   5.7072449e+00  -1.5948850e-03
   5.7092443e+00  -2.1734652e-03
   5.7112437e+00   7.9686602e-05
   5.7132431e+00  -3.2409053e-03
   5.7152425e+00  -2.7662785e-03
   5.7172419e+00   1.7167417e-03
   5.7192413e+00   1.8002692e-03
   5.7212407e+00   3.6836409e-04
   5.7232401e+00  -5.9668737e-04
   5.7252395e+00  -2.9750560e-03
   5.7272389e+00  -2.3252419e-03
   5.7292383e+00  -8.5522529e-04
   5.7312377e+00   2.3348260e-04
   5.7332371e+00  -2.1759588e-03
   5.7352364e+00  -2.5926874e-03
   5.7372358e+00  -2.0686719e-03
   5.7392352e+00  -1.2619022e-03
   5.7412346e+00   1.0830946e-03
   5.7432340e+00  -3.1745798e-04
   5.7452334e+00  -2.6707206e-03
   5.7472328e+00  -2.5578958e-03
   5.7492322e+00   4.5558632e-04
   5.7512316e+00  -1.1204807e-03
   5.7532310e+00  -3.7118427e-03
   5.7552304e+00  -1.8164011e-04
   5.7572298e+00  -7.6315246e-04
   5.7592292e+00  -4.1717694e-03
   5.7612285e+00  -2.1866218e-03
   5.7632279e+00  -1.3822323e-03
   5.7652273e+00  -2.2461412e-03
   5.7672267e+00  -3.8505871e-03
   5.7692261e+00  -1.4949057e-03
   5.7712255e+00  -1.1759728e-03
   5.7732249e+00  -2.8023231e-03
   5.7752243e+00  -3.3230914e-03
   5.7772237e+00  -1.8793230e-03
   5.7792231e+00   5.1813335e-04
   5.7812225e+00  -1.0422897e-03
   5.7832219e+00  -1.8862650e-03
   5.7852213e+00  -2.0516254e-03
   5.7872206e+00  -4.5384472e-04
   5.7892200e+00   3.2936244e-04
   5.7912194e+00  -5.5415230e-04
   5.7932188e+00  -3.5899947e-03
   5.7952182e+00  -2.9268025e-03
   5.7972176e+00  -1.2641963e-03
   5.7992170e+00  -2.9042569e-03
   5.8012164e+00  -2.6540632e-03
   5.8032158e+00  -2.7190449e-03
   5.8052152e+00  -4.8346435e-03
   5.8072146e+00  -5.6866223e-03
   5.8092140e+00  -2.9133080e-03
   5.8112134e+00  -3.5372908e-03
   5.8132128e+00  -8.6626430e-04
   5.8152121e+00  -5.0994061e-04
   5.8172115e+00  -3.2615346e-03
   5.8192109e+00  -1.3840112e-04
   5.8212103e+00   2.1307072e-03
   5.8232097e+00  -1.1637097e-03
   5.8252091e+00  -1.7124422e-03
   5.8272085e+00   3.9723045e-05
   5.8292079e+00   7.5074031e-04
   5.8312073e+00   9.5728001e-04
   5.8332067e+00  -4.9734170e-04
   5.8352061e+00   7.4407339e-04
   5.8372055e+00  -5.1334936e-04
   5.8392049e+00   6.5031804e-04
   5.8412042e+00   1.5805213e-03
   5.8432036e+00  -1.2376248e-04
   5.8452030e+00  -1.5429514e-04
   5.8472024e+00   2.8759042e-03
   5.8492018e+00   2.3614627e-03
   5.8512012e+00   6.5607882e-04
   5.8532006e+00   1.1696329e-03
   5.8552000e+00   1.2516171e-03
   5.8571994e+00   2.6282096e-04
   5.8591988e+00   1.0492143e-03
   5.8611982e+00   3.4665193e-03
   5.8631976e+00   2.4220585e-04
   5.8651970e+00   9.7829141e-04
   5.8671963e+00   1.8635432e-03
   5.8691957e+00   1.2519779e-03
   5.8711951e+00  -9.1456403e-04
   5.8731945e+00   1.7740666e-03
   5.8751939e+00   3.4531253e-03
   5.8771933e+00   2.4138014e-03
   5.8791927e+00   2.4635470e-03
   5.8811921e+00   1.1322205e-03
   5.8831915e+00   3.1169058e-03
   5.8851909e+00   3.7296444e-03
   5.8871903e+00   2.7847302e-03
   5.8891897e+00   3.2753845e-03
   5.8911891e+00   3.5104182e-03
   5.8931885e+00   5.8241042e-03
   5.8951878e+00   2.0267558e-03
   5.8971872e+00   1.4544460e-03
   5.8991866e+00   4.6038899e-03
   5.9011860e+00   3.0160694e-03
   5.9031854e+00   3.3333139e-03
   5.9051848e+00   1.9209800e-03
   5.9071842e+00   1.9153000e-03
   5.9091836e+00   1.1712976e-03
   5.9111830e+00   8.7902325e-04
   5.9131824e+00   2.8056824e-03
   5.9151818e+00   2.4769773e-03
   5.9171812e+00   3.8386758e-03
   5.9191806e+00   2.3544454e-03
   5.9211799e+00   1.5845755e-03
   5.9231793e+00   4.1164496e-03
   5.9251787e+00   1.2838645e-03
   5.9271781e+00   5.4408532e-05
   5.9291775e+00  -3.1275853e-03
   5.9311769e+00  -2.4455330e-03
   5.9331763e+00   2.1254774e-03
   5.9351757e+00   5.6548601e-05
   5.9371751e+00  -2.5478890e-04
   5.9391745e+00  -6.0085346e-04
   5.9411739e+00  -9.9640235e-04
   5.9431733e+00   3.9053418e-04
   5.9451727e+00   6.1372123e-07
   5.9471721e+00   6.5736545e-04
   5.9491714e+00  -2.3980291e-05
   5.9511708e+00  -2.1680267e-03
   5.9531702e+00  -1.8737924e-03
   5.9551696e+00  -1.0351099e-03
   5.9571690e+00  -1.6276213e-04
   5.9591684e+00   1.4117360e-03
   5.9611678e+00  -3.9647936e-04
   5.9631672e+00  -1.2997929e-03
   5.9651666e+00   3.7134317e-03
   5.9671660e+00   2.0889802e-03
   5.9691654e+00  -1.2429755e-03
   5.9711648e+00   1.6361109e-03
   5.9731642e+00   2.3069024e-03
   5.9751635e+00   1.8744132e-03
   5.9771629e+00   2.2048839e-03
   5.9791623e+00   3.2939451e-03
   5.9811617e+00  -1.2605459e-04
   5.9831611e+00   1.0481655e-03
   5.9851605e+00   4.3004869e-03
   5.9871599e+00   1.6282301e-03
   5.9891593e+00   3.0519686e-03
   5.9911587e+00   2.3966880e-03
   5.9931581e+00   1.4663236e-03
   5.9951575e+00   1.3006912e-03
   5.9971569e+00   3.4795907e-03
   5.9991563e+00   5.8434747e-03
   6.0011556e+00   2.7206597e-03
   6.0031550e+00   1.1758621e-03
   6.0051544e+00   3.3676439e-03
   6.0071538e+00   7.4470912e-04
   6.0091532e+00  -2.1351618e-03
   6.0111526e+00   3.2699220e-03
   6.0131520e+00   4.0555553e-03
   6.0151514e+00   1.1913143e-03
   6.0171508e+00   1.3625812e-03
   6.0191502e+00   1.9993868e-03
   6.0211496e+00   2.6113933e-03
   6.0231490e+00   1.5410281e-03
   6.0251484e+00   1.1346343e-03
   6.0271478e+00   7.2113772e-04
   6.0291471e+00   1.4522264e-05
   6.0311465e+00   2.3950077e-04
   6.0331459e+00   7.5859833e-04
   6.0351453e+00   1.5864621e-03
   6.0371447e+00  -7.4894815e-04
   6.0391441e+00  -1.5608025e-03
   6.0411435e+00   1.1100065e-03
   6.0431429e+00   1.7022212e-03
   6.0451423e+00   7.9213605e-04
   6.0471417e+00  -1.8111151e-03
   6.0491411e+00  -3.1783922e-03
   6.0511405e+00  -4.4003740e-03
   6.0531399e+00  -2.3899909e-03
   6.0551392e+00   2.0557675e-04
   6.0571386e+00  -2.7267980e-03
   6.0591380e+00  -1.9216914e-03
   6.0611374e+00  -1.2026469e-03
   6.0631368e+00  -3.7897787e-03
   6.0651362e+00  -4.7730359e-03
   6.0671356e+00  -3.5317972e-03
   6.0691350e+00  -5.1031116e-04
   6.0711344e+00  -2.5903600e-03
   6.0731338e+00  -5.3261673e-03
   6.0751332e+00  -3.7148978e-03
   6.0771326e+00  -6.2320849e-03
   6.0791320e+00  -2.9594413e-03
   6.0811313e+00  -3.2160172e-04
   6.0831307e+00  -2.6896373e-03
   6.0851301e+00  -4.7074683e-03
   6.0871295e+00  -7.3532948e-03
   6.0891289e+00  -4.6781983e-03
   6.0911283e+00  -4.9297610e-03
   6.0931277e+00  -5.8031589e-03
   6.0951271e+00  -2.8430853e-04
   6.0971265e+00  -1.7422237e-03
   6.0991259e+00  -3.2056699e-03
   6.1011253e+00  -3.9503392e-03
   6.1031247e+00  -3.5055500e-03
   6.1051241e+00  -3.6609511e-03
   6.1071235e+00  -4.4866542e-03
   6.1091228e+00  -4.2417832e-03
   6.1111222e+00  -5.6516559e-03
   6.1131216e+00  -2.6098510e-03
   6.1151210e+00  -1.3692040e-03
   6.1171204e+00  -2.1973463e-03
   6.1191198e+00  -3.8153194e-04
   6.1211192e+00  -1.4245341e-03
   6.1231186e+00  -3.8851503e-04
   6.1251180e+00  -2.6494426e-03
   6.1271174e+00  -2.0064898e-03
   6.1291168e+00  -5.0017740e-04
   6.1311162e+00  -3.4398474e-03
   6.1331156e+00   3.7732761e-04
   6.1351149e+00   1.5269495e-03
   6.1371143e+00   5.8993764e-04
   6.1391137e+00   2.1944382e-03
   6.1411131e+00   2.3706490e-03
   6.1431125e+00   1.4601321e-03
   6.1451119e+00   2.3097923e-03
   6.1471113e+00   2.1313298e-03
   6.1491107e+00   1.4263943e-03
   6.1511101e+00   1.4515521e-03
   6.1531095e+00   3.3810289e-03
   6.1551089e+00   4.6077841e-03
   6.1571083e+00   3.5820811e-03
   6.1591077e+00   3.0525176e-03
   6.1611071e+00   2.6611229e-03
   6.1631064e+00   1.7226269e-03
   6.1651058e+00   4.2343831e-03
   6.1671052e+00   5.3841277e-03
   6.1691046e+00   2.4865579e-03
   6.1711040e+00   3.3623981e-03
   6.1731034e+00   5.2770475e-03
   6.1751028e+00   3.9026148e-03
   6.1771022e+00   2.4162974e-03
   6.1791016e+00   3.4885751e-03
   6.1811010e+00   3.0708465e-03
   6.1831004e+00   4.2257161e-03
   6.1850998e+00   2.7424572e-03
   6.1870992e+00   3.7642713e-03
   6.1890985e+00   3.8639934e-03
   6.1910979e+00   4.4569499e-03
   6.1930973e+00   4.7701914e-03
   6.1950967e+00   3.8801856e-03
   6.1970961e+00   3.4927865e-03
   6.1990955e+00   5.3958211e-03
   6.2010949e+00   3.4882179e-03
   6.2030943e+00   2.6760589e-03
   6.2050937e+00   3.4846717e-03
   6.2070931e+00   3.2534185e-03
   6.2090925e+00   2.6511616e-03
   6.2110919e+00   2.7869476e-03
   6.2130913e+00   3.3108309e-03
   6.2150906e+00   1.9276240e-03
   6.2170900e+00   2.1323921e-03
   6.2190894e+00   6.2856048e-03
   6.2210888e+00   3.5327348e-03
   6.2230882e+00  -5.5505818e-04
   6.2250876e+00   2.0274914e-03
   6.2270870e+00   1.8581818e-03
   6.2290864e+00   3.6536896e-04
   6.2310858e+00   4.5011466e-03
   6.2330852e+00   3.9490080e-03
   6.2350846e+00   1.2848773e-03
   6.2370840e+00   1.2394065e-03
   6.2390834e+00   1.3255360e-03
   6.2410828e+00   2.0533129e-03
   6.2430821e+00   3.9522386e-03
   6.2450815e+00   1.4266381e-03
   6.2470809e+00  -1.7272214e-03
   6.2490803e+00  -2.2184540e-04
   6.2510797e+00  -1.2828737e-04
   6.2530791e+00   1.6283263e-03
   6.2550785e+00   2.4128523e-03
   6.2570779e+00   2.4902634e-03
   6.2590773e+00  -3.1193195e-05
   6.2610767e+00  -2.9266432e-03
   6.2630761e+00  -1.1713660e-03
   6.2650755e+00   1.1375255e-03
   6.2670749e+00  -1.6511419e-03
   6.2690742e+00  -1.6543547e-03
   6.2710736e+00  -9.5810946e-05
   6.2730730e+00   3.1991762e-05
   6.2750724e+00  -2.1427839e-03
   6.2770718e+00  -1.2552385e-03
   6.2790712e+00   1.4691373e-03
   6.2810706e+00   6.9471691e-04
   6.2830700e+00   5.8021726e-04
   6.2850694e+00  -2.9757636e-03
   6.2870688e+00  -1.0578640e-03
   6.2890682e+00  -6.7862520e-04
   6.2910676e+00  -3.0869729e-03
   6.2930670e+00  -3.8541732e-03
   6.2950664e+00  -1.4204875e-03
   6.2970657e+00   9.3174783e-04
   6.2990651e+00  -1.3366874e-04
   6.3010645e+00  -3.0197629e-03
   6.3030639e+00  -1.6224427e-03
   6.3050633e+00  -4.6438479e-04
   6.3070627e+00  -2.0644057e-03
   6.3090621e+00  -2.6510820e-03
   6.3110615e+00  -1.5871175e-03
   6.3130609e+00  -1.6772626e-03
   6.3150603e+00  -3.2185920e-03
   6.3170597e+00  -1.9385784e-03
   6.3190591e+00  -1.6455676e-03
   6.3210585e+00  -4.7994001e-03
   6.3230578e+00  -3.7704341e-03
   6.3250572e+00  -2.1783310e-03
   6.3270566e+00  -4.5741840e-03
   6.3290560e+00  -1.1120134e-03
   6.3310554e+00  -1.5065911e-03
   6.3330548e+00  -4.9312644e-03
   6.3350542e+00  -1.1374025e-03
   6.3370536e+00  -4.4834874e-04
   6.3390530e+00  -1.6703011e-03
   6.3410524e+00  -1.3953040e-03
   6.3430518e+00  -5.9808268e-04
   6.3450512e+00  -3.0780645e-03
   6.3470506e+00  -3.1877934e-03
   6.3490499e+00  -6.7661934e-04
   6.3510493e+00  -8.3618435e-04
   6.3530487e+00  -2.3810462e-03
   6.3550481e+00  -2.4577335e-03
   6.3570475e+00  -8.0667448e-04
   6.3590469e+00  -5.6307183e-03
   6.3610463e+00  -3.6855217e-03
   6.3630457e+00  -3.8806028e-04
   6.3650451e+00  -1.4346368e-03
   6.3670445e+00  -1.0107430e-03
   6.3690439e+00   2.0256513e-03
   6.3710433e+00   9.5935420e-04
   6.3730427e+00   2.9406460e-04
   6.3750421e+00   1.3936144e-03
   6.3770414e+00  -2.1588525e-04
   6.3790408e+00  -1.5375832e-03
   6.3810402e+00   2.2279179e-03
   6.3830396e+00   3.1889120e-03
   6.3850390e+00   8.8160871e-04
   6.3870384e+00   1.8807049e-03
   6.3890378e+00   2.2680206e-03
   6.3910372e+00   1.4771659e-03
   6.3930366e+00   2.9813819e-03
   6.3950360e+00   2.9855208e-03
   6.3970354e+00  -2.4642807e-04
   6.3990348e+00  -2.5341205e-04
   6.4010342e+00   2.1144296e-03
   6.4030335e+00   1.6301947e-04
   6.4050329e+00   5.4257362e-04
   6.4070323e+00   1.1520253e-03
   6.4090317e+00   2.8123637e-04
   6.4110311e+00  -1.7768555e-03
   6.4130305e+00  -2.4928843e-04
   6.4150299e+00   7.4324355e-04
   6.4170293e+00  -3.0278753e-05
   6.4190287e+00   1.3736271e-03
   6.4210281e+00   1.6618445e-04
   6.4230275e+00   2.2497570e-03
   6.4250269e+00   1.8692267e-03
   6.4270263e+00   9.1336039e-04
   6.4290256e+00   9.9210311e-04
   6.4310250e+00   1.4309018e-03
   6.4330244e+00  -1.4601837e-03
   6.4350238e+00  -2.5263153e-03
   6.4370232e+00   1.4880016e-03
   6.4390226e+00   8.2088012e-04
   6.4410220e+00   9.7138971e-04
   6.4430214e+00   7.3121867e-04
   6.4450208e+00  -6.3850768e-04
   6.4470202e+00  -5.0807290e-04
   6.4490196e+00  -5.1084801e-04
   6.4510190e+00  -3.3027217e-04
   6.4530184e+00  -8.0598881e-04
   6.4550178e+00  -4.7827473e-04
   6.4570171e+00   2.2837447e-04
   6.4590165e+00  -3.3381205e-03
   6.4610159e+00  -4.8499928e-03
   6.4630153e+00  -3.3958128e-03
   6.4650147e+00  -5.6748267e-05
   6.4670141e+00   1.5157975e-03
   6.4690135e+00   2.4821117e-03
   6.4710129e+00   2.8170268e-04
   6.4730123e+00   2.9351798e-04
   6.4750117e+00   3.9420107e-03
   6.4770111e+00   1.5285929e-03
   6.4790105e+00  -2.4172750e-03
   6.4810099e+00  -3.0858266e-03
   6.4830092e+00   1.0464211e-03
   6.4850086e+00  -1.2188829e-03
   6.4870080e+00  -8.7233560e-04
   6.4890074e+00   3.4467100e-04
   6.4910068e+00   9.3243723e-04
   6.4930062e+00  -1.1700867e-03
   6.4950056e+00   1.4795155e-03
   6.4970050e+00   1.5470426e-03
   6.4990044e+00  -3.5931446e-04
   6.5010038e+00   8.8055760e-04
   6.5030032e+00   2.1733122e-03
   6.5050026e+00   1.8712930e-03
   6.5070020e+00   1.8987455e-03
   6.5090014e+00   1.5937211e-03
   6.5110007e+00  -1.3536779e-04
   6.5130001e+00   1.4735618e-03
   6.5149995e+00   2.0093059e-03
   6.5169989e+00  -2.3434618e-05
   6.5189983e+00  -1.6734887e-03
   6.5209977e+00   2.7072593e-04
   6.5229971e+00   2.4050062e-03
   6.5249965e+00   6.0218969e-04
   6.5269959e+00   1.4177779e-03
   6.5289953e+00   1.8210091e-03
   6.5309947e+00  -1.8374631e-03
   6.5329941e+00  -3.5797817e-04
   6.5349935e+00  -1.1797465e-04
   6.5369928e+00  -1.1191066e-03
   6.5389922e+00  -1.5214813e-06
   6.5409916e+00  -2.1598871e-04
   6.5429910e+00  -8.6793416e-04
   6.5449904e+00  -2.5009886e-03
   6.5469898e+00  -1.5122537e-03
   6.5489892e+00  -5.6817235e-04
   6.5509886e+00  -2.0052357e-03
   6.5529880e+00  -9.7671692e-04
   6.5549874e+00  -1.0550968e-03
   6.5569868e+00  -4.2001851e-05
   6.5589862e+00   3.9192016e-04
   6.5609856e+00  -1.5661315e-03
   6.5629849e+00   1.0753108e-03
   6.5649843e+00  -4.9990212e-04
   6.5669837e+00   4.1661528e-04
   6.5689831e+00  -3.1998102e-04
   6.5709825e+00  -1.5223276e-03
   6.5729819e+00   1.4260933e-03
   6.5749813e+00   1.5368325e-03
   6.5769807e+00  -1.4726678e-03
   6.5789801e+00  -1.1109490e-03
   6.5809795e+00   2.8340275e-03
   6.5829789e+00   3.3437100e-05
   6.5849783e+00   1.3480784e-03
   6.5869777e+00   2.4569251e-03
   6.5889771e+00   1.7930120e-03
   6.5909764e+00  -1.0989899e-04
   6.5929758e+00   1.4672089e-03
   6.5949752e+00   8.4366102e-04
   6.5969746e+00  -5.3533571e-04
   6.5989740e+00   9.4509048e-04
   6.6009734e+00  -7.0981729e-06
   6.6029728e+00   4.0950135e-06
   6.6049722e+00  -1.3987731e-03
   6.6069716e+00  -1.6187480e-03
   6.6089710e+00   1.5643955e-03
   6.6109704e+00   2.5973401e-03
   6.6129698e+00   1.4834096e-03
   6.6149692e+00  -4.1420106e-05
   6.6169685e+00  -5.3857345e-04
   6.6189679e+00  -3.4897252e-03
   6.6209673e+00  -4.6570386e-03
   6.6229667e+00   4.5038698e-04
   6.6249661e+00   1.2425340e-03
   6.6269655e+00   1.7935696e-03
   6.6289649e+00   9.2212827e-04
   6.6309643e+00  -1.0033253e-03
   6.6329637e+00  -3.0522920e-03
   6.6349631e+00  -3.3770437e-03
   6.6369625e+00  -1.1076869e-03
   6.6389619e+00  -1.1209984e-03
   6.6409613e+00   3.9723456e-05
   6.6429606e+00  -3.6145495e-03
   6.6449600e+00  -5.8389802e-03
   6.6469594e+00  -3.7456650e-03
   6.6489588e+00  -2.2648823e-03
   6.6509582e+00  -3.4095437e-03
   6.6529576e+00  -1.2031370e-03
   6.6549570e+00   5.6142088e-04
   6.6569564e+00  -9.5599237e-04
   6.6589558e+00  -7.0369656e-04
   6.6609552e+00  -1.2759780e-03
   6.6629546e+00  -4.7357335e-04
   6.6649540e+00   1.4105590e-03
   6.6669534e+00  -6.4519880e-04
   6.6689528e+00  -1.7410639e-03
   6.6709521e+00   2.0762627e-03
   6.6729515e+00   2.1095770e-03
   6.6749509e+00   3.4662223e-04
   6.6769503e+00   8.5494991e-04
   6.6789497e+00   3.2150481e-03
   6.6809491e+00   1.3327817e-03
   6.6829485e+00   3.2824852e-04
   6.6849479e+00   3.0715421e-03
   6.6869473e+00   4.1805790e-03
   6.6889467e+00   2.1088739e-03
   6.6909461e+00   4.2399329e-03
   6.6929455e+00   4.8392673e-03
   6.6949449e+00   5.0815927e-03
   6.6969442e+00   3.7103563e-03
   6.6989436e+00   3.9415071e-03
   6.7009430e+00   4.6697462e-03
   6.7029424e+00   8.5228989e-03
   6.7049418e+00   7.1463811e-03
   6.7069412e+00   3.6557863e-03
   6.7089406e+00   4.6723399e-03
   6.7109400e+00   4.7666587e-03
   6.7129394e+00   2.8836440e-03
   6.7149388e+00   3.2412187e-03
   6.7169382e+00   6.0180385e-03
   6.7189376e+00   5.5496661e-03
   6.7209370e+00   3.4394152e-03
   6.7229364e+00   7.2469082e-03
   6.7249357e+00   4.6798448e-03
   6.7269351e+00   2.3252739e-03
   6.7289345e+00   4.8877756e-03
   6.7309339e+00   3.9258703e-03
   6.7329333e+00   8.7890241e-04
   6.7349327e+00   3.4627248e-03
   6.7369321e+00   3.1028423e-03
   6.7389315e+00   3.2004177e-03
   6.7409309e+00   2.3487325e-03
   6.7429303e+00  -6.9486132e-05
   6.7449297e+00   4.6746187e-03
   6.7469291e+00  -1.9484228e-04
   6.7489285e+00   8.6431571e-05
   6.7509278e+00   1.9989208e-03
   6.7529272e+00  -2.3686583e-03
   6.7549266e+00  -1.9020017e-03
   6.7569260e+00  -2.5182583e-04
   6.7589254e+00  -2.3785883e-03
   6.7609248e+00  -3.7632808e-03
   6.7629242e+00  -1.8471618e-03
   6.7649236e+00  -5.5418274e-03
   6.7669230e+00  -3.0030708e-03
   6.7689224e+00  -1.7083442e-03
   6.7709218e+00  -3.7199041e-03
   6.7729212e+00  -4.2012396e-03
   6.7749206e+00  -6.4618924e-04
   6.7769199e+00  -2.3156689e-03
   6.7789193e+00  -5.0004383e-03
   6.7809187e+00   3.3581683e-04
   6.7829181e+00  -5.7625789e-04
   6.7849175e+00  -2.2390020e-03
   6.7869169e+00  -1.3761638e-03
   6.7889163e+00  -1.8206084e-03
   6.7909157e+00   1.6870906e-04
   6.7929151e+00   3.9754097e-03
   6.7949145e+00   5.6661498e-04
   6.7969139e+00  -2.6557657e-03
   6.7989133e+00  -5.0950550e-04
   6.8009127e+00   9.8603649e-06
   6.8029121e+00   2.1389366e-03
   6.8049114e+00   3.6259884e-03
   6.8069108e+00   2.6412830e-03
   6.8089102e+00   1.2599827e-03
   6.8109096e+00  -2.8953938e-04
   6.8129090e+00   2.4976124e-04
   6.8149084e+00   7.3426613e-04
   6.8169078e+00   2.3218204e-03
   6.8189072e+00   2.5075212e-03
   6.8209066e+00   2.8499431e-03
   6.8229060e+00   2.1642764e-03
   6.8249054e+00   3.9252561e-04
   6.8269048e+00   1.3880285e-03
   6.8289042e+00   4.2107884e-03
   6.8309035e+00   3.4385551e-03
   6.8329029e+00   3.5944893e-03
   6.8349023e+00   1.6020665e-03
   6.8369017e+00   3.4420492e-03
   6.8389011e+00   2.0799859e-03
   6.8409005e+00  -1.7207614e-05
   6.8428999e+00   2.5828002e-03
   6.8448993e+00   2.5534287e-03
   6.8468987e+00   2.0825117e-03
   6.8488981e+00   1.7202524e-03
   6.8508975e+00   1.3562391e-03
   6.8528969e+00   2.6132243e-03
   6.8548963e+00  -7.1077573e-04
   6.8568957e+00  -5.2606500e-03
   6.8588950e+00   8.9906933e-04
   6.8608944e+00   1.3065960e-03
   6.8628938e+00   1.2253608e-03
   6.8648932e+00   1.2699738e-03
   6.8668926e+00   8.5619251e-06
   6.8688920e+00  -1.7698332e-03
   6.8708914e+00   8.2236350e-05
   6.8728908e+00   3.3211604e-04
   6.8748902e+00  -3.9390506e-05
   6.8768896e+00   1.1695709e-04
   6.8788890e+00  -2.0546039e-03
   6.8808884e+00  -1.3442427e-03
   6.8828878e+00   2.8136449e-04
   6.8848871e+00  -1.1153400e-03
   6.8868865e+00  -1.7231819e-03
   6.8888859e+00  -9.0324499e-04
   6.8908853e+00  -4.1081720e-05
   6.8928847e+00  -1.0191289e-03
   6.8948841e+00  -1.2350760e-03
   6.8968835e+00   9.8552183e-04
   6.8988829e+00  -2.7859020e-03
   6.9008823e+00  -2.1385511e-03
   6.9028817e+00   5.2152456e-05
   6.9048811e+00  -1.9864295e-03
   6.9068805e+00  -1.7090751e-03
   6.9088799e+00  -5.0816207e-03
   6.9108792e+00  -2.9498554e-03
   6.9128786e+00  -2.2702021e-03
   6.9148780e+00  -3.9042138e-03
   6.9168774e+00  -1.5412416e-03
   6.9188768e+00  -3.1330072e-03
   6.9208762e+00  -3.8992218e-03
   6.9228756e+00  -1.6535360e-03
   6.9248750e+00   1.0830138e-03
   6.9268744e+00   5.9396315e-04
   6.9288738e+00  -1.5466146e-03
   6.9308732e+00   4.0590547e-04
   6.9328726e+00  -4.4108760e-03
   6.9348720e+00  -1.9306603e-03
   6.9368714e+00   1.7442638e-03
   6.9388707e+00  -1.2663148e-04
   6.9408701e+00  -1.9188664e-03
   6.9428695e+00  -1.9688494e-04
   6.9448689e+00   2.9175266e-05
   6.9468683e+00  -4.4698654e-04
   6.9488677e+00   2.2201146e-03
   6.9508671e+00  -9.6277347e-04
   6.9528665e+00  -4.4041093e-04
   6.9548659e+00   2.2800984e-03
   6.9568653e+00   1.0484470e-03
   6.9588647e+00   2.2083978e-03
   6.9608641e+00   1.7159763e-03
   6.9628635e+00   1.0678933e-03
   6.9648628e+00   2.9963704e-03
   6.9668622e+00   1.4161808e-03
   6.9688616e+00   2.5480951e-03
   6.9708610e+00   1.2290783e-03
   6.9728604e+00   1.8548294e-03
   6.9748598e+00   9.8554321e-04
   6.9768592e+00  -2.9181016e-04
   6.9788586e+00  -1.0364973e-03
   6.9808580e+00  -1.2000285e-03
   6.9828574e+00  -5.3512993e-04
   6.9848568e+00   2.2668246e-03
   6.9868562e+00   2.5073800e-03
   6.9888556e+00   1.1021622e-03
   6.9908549e+00   4.2465655e-04
   6.9928543e+00  -8.5270749e-04
   6.9948537e+00  -3.5729603e-03
   6.9968531e+00  -3.2576390e-03
   6.9988525e+00  -2.3511669e-04
   7.0008519e+00  -8.7524708e-04
   7.0028513e+00   1.8694845e-03
   7.0048507e+00  -1.1937586e-03
   7.0068501e+00   6.9494808e-04
   7.0088495e+00  -2.2537336e-04
   7.0108489e+00   1.0341134e-04
   7.0128483e+00   3.1086414e-03
   7.0148477e+00   1.1887262e-03
   7.0168471e+00   1.2808050e-03
   7.0188464e+00  -4.6403986e-05
   7.0208458e+00   5.3546140e-04
   7.0228452e+00   2.1122039e-03
   7.0248446e+00  -1.6528992e-03
   7.0268440e+00   1.0041298e-03
   7.0288434e+00   2.5220631e-03
   7.0308428e+00  -7.2743669e-04
   7.0328422e+00   1.9843955e-04
   7.0348416e+00   2.4443609e-03
   7.0368410e+00   2.1800978e-03
   7.0388404e+00   9.7083405e-04
   7.0408398e+00   3.8159900e-03
   7.0428392e+00   9.9006541e-04
   7.0448385e+00  -1.8969259e-03
   7.0468379e+00   4.4724624e-04
   7.0488373e+00   2.6963002e-03
   7.0508367e+00   9.7789203e-04
   7.0528361e+00  -1.5364763e-04
   7.0548355e+00   2.7520151e-03
   7.0568349e+00   1.8551230e-03
   7.0588343e+00  -5.6576998e-04
   7.0608337e+00   6.9397763e-04
   7.0628331e+00   2.3002996e-03
   7.0648325e+00   9.9971646e-04
   7.0668319e+00   1.3376840e-03
   7.0688313e+00   2.8749342e-03
   7.0708307e+00  -3.3826148e-05
   7.0728300e+00  -2.1689801e-04
   7.0748294e+00   7.3078955e-04
   7.0768288e+00   2.4890433e-03
   7.0788282e+00   1.3947813e-03
   7.0808276e+00   1.2634781e-03
   7.0828270e+00   1.0798175e-03
   7.0848264e+00  -6.1792751e-04
   7.0868258e+00  -1.6878857e-03
   7.0888252e+00  -1.4206689e-03
   7.0908246e+00  -3.5425631e-04
   7.0928240e+00   1.3213645e-04
   7.0948234e+00   6.5316512e-04
   7.0968228e+00   4.1642837e-08
   7.0988221e+00   1.6556396e-03
   7.1008215e+00  -6.8766405e-05
   7.1028209e+00  -1.1018946e-04
   7.1048203e+00  -1.9492788e-03
   7.1068197e+00  -1.9242015e-04
   7.1088191e+00  -3.3910680e-04
   7.1108185e+00   2.2291280e-03
   7.1128179e+00   9.2059903e-04
   7.1148173e+00   3.0813224e-06
   7.1168167e+00  -6.6492128e-04
   7.1188161e+00  -1.2621199e-04
   7.1208155e+00  -5.4088915e-04
   7.1228149e+00   3.4166086e-05
   7.1248142e+00   5.4694664e-04
   7.1268136e+00   1.7729070e-03
   7.1288130e+00  -7.0438402e-04
   7.1308124e+00  -1.8054448e-03
   7.1328118e+00   1.7777845e-03
   7.1348112e+00   2.9249324e-04
   7.1368106e+00   1.2475907e-03
   7.1388100e+00   6.8924100e-04
   7.1408094e+00   1.4384709e-03
   7.1428088e+00   2.9358678e-04
   7.1448082e+00   1.3506267e-04
   7.1468076e+00   1.8442815e-03
   7.1488070e+00   5.0657358e-03
   7.1508064e+00   1.6958736e-03
   7.1528057e+00  -1.4645633e-03
   7.1548051e+00   3.3929998e-04
   7.1568045e+00   3.5159132e-03
   7.1588039e+00   1.9226462e-03
   7.1608033e+00   1.8509970e-03
   7.1628027e+00   3.5763201e-03
   7.1648021e+00  -1.1738719e-03
   7.1668015e+00  -2.7529326e-03
   7.1688009e+00   1.5542432e-03
   7.1708003e+00   1.1696530e-03
   7.1727997e+00   6.2548914e-04
   7.1747991e+00   2.2598907e-03
   7.1767985e+00   3.2707631e-04
   7.1787978e+00  -1.5792386e-03
   7.1807972e+00  -7.6599892e-04
   7.1827966e+00   6.0752281e-04
   7.1847960e+00   2.6989683e-03
   7.1867954e+00   1.1880607e-03
   7.1887948e+00   2.1206212e-03
   7.1907942e+00  -1.3389630e-03
   7.1927936e+00   5.8165943e-04
   7.1947930e+00   1.2434947e-03
   7.1967924e+00   6.2706000e-04
   7.1987918e+00  -1.1494855e-03
   7.2007912e+00  -9.9210895e-04
   7.2027906e+00   3.3339372e-03
   7.2047899e+00   2.3093728e-03
   7.2067893e+00  -3.6690032e-04
   7.2087887e+00  -7.8462127e-04
   7.2107881e+00   9.4895995e-05
   7.2127875e+00  -2.0298008e-03
   7.2147869e+00  -2.0597343e-03
   7.2167863e+00  -1.8624865e-04
   7.2187857e+00  -7.5220752e-04
   7.2207851e+00  -1.5041490e-03
   7.2227845e+00  -1.8949425e-03
   7.2247839e+00   6.1851356e-04
   7.2267833e+00  -2.9382601e-03
   7.2287827e+00  -1.4889547e-03
   7.2307821e+00   7.7031590e-04
   7.2327814e+00  -1.7056403e-03
   7.2347808e+00  -8.2774149e-04
   7.2367802e+00   2.3653724e-04
   7.2387796e+00  -1.4424997e-03
   7.2407790e+00  -1.4974609e-03
   7.2427784e+00  -1.0094136e-04
   7.2447778e+00  -1.8676887e-03
   7.2467772e+00  -1.3218775e-03
   7.2487766e+00  -1.1730865e-03
   7.2507760e+00  -1.2178680e-03
   7.2527754e+00  -1.9182462e-03
   7.2547748e+00  -1.8890456e-03
   7.2567742e+00  -1.3908068e-03
   7.2587735e+00  -2.7848735e-03
   7.2607729e+00  -1.2054984e-03
   7.2627723e+00  -1.9448569e-03
   7.2647717e+00  -1.9372402e-03
   7.2667711e+00  -9.4192799e-04
   7.2687705e+00  -1.6615272e-03
   7.2707699e+00   1.1701951e-03
   7.2727693e+00  -1.8752016e-03
   7.2747687e+00  -1.1482756e-03
   7.2767681e+00  -7.0041395e-04
   7.2787675e+00  -7.0161888e-04
   7.2807669e+00  -2.6676330e-03
   7.2827663e+00  -1.5755765e-03
   7.2847657e+00  -2.5372812e-03
   7.2867650e+00  -1.7651596e-03
   7.2887644e+00   3.3988800e-04
   7.2907638e+00   5.7385468e-05
   7.2927632e+00  -6.2423763e-04
   7.2947626e+00  -1.8384000e-03
   7.2967620e+00   3.4276740e-03
   7.2987614e+00  -1.7547154e-03
   7.3007608e+00   1.8540956e-03
   7.3027602e+00   1.1629778e-03
   7.3047596e+00  -5.4799320e-04
   7.3067590e+00   1.3765525e-03
   7.3087584e+00   3.5831452e-03
   7.3107578e+00  -6.2784049e-04
   7.3127571e+00  -1.3981764e-03
   7.3147565e+00   3.3864569e-03
   7.3167559e+00   2.0828109e-03
   7.3187553e+00   1.7692362e-04
   7.3207547e+00   2.0007345e-03
   7.3227541e+00   3.1291835e-03
   7.3247535e+00   8.9344769e-04
   7.3267529e+00   7.7097287e-04
   7.3287523e+00   2.8619604e-03
   7.3307517e+00   1.7191379e-03
   7.3327511e+00   1.1507904e-03
   7.3347505e+00   6.1566274e-04
   7.3367499e+00   1.6152239e-03
   7.3387492e+00   3.2985759e-03
   7.3407486e+00   2.8346700e-03
   7.3427480e+00   3.6148335e-03
   7.3447474e+00   3.5320769e-03
   7.3467468e+00   3.1568380e-03
   7.3487462e+00  -2.6971344e-04
   7.3507456e+00  -4.4461938e-04
   7.3527450e+00  -3.2749254e-04
   7.3547444e+00   2.4945885e-03
   7.3567438e+00   2.7690620e-03
   7.3587432e+00   1.8726926e-03
   7.3607426e+00   2.6854003e-03
   7.3627420e+00  -1.1446485e-03
   7.3647414e+00  -3.4580496e-03
   7.3667407e+00   8.5085766e-04
   7.3687401e+00   1.3136983e-03
   7.3707395e+00   1.4073181e-03
   7.3727389e+00  -1.7854568e-03
   7.3747383e+00  -1.7808153e-03
   7.3767377e+00  -4.1316856e-03
   7.3787371e+00  -1.4072192e-03
   7.3807365e+00  -4.7025983e-04
   7.3827359e+00  -1.6337313e-03
   7.3847353e+00  -1.0447806e-03
   7.3867347e+00   2.3342351e-04
   7.3887341e+00  -1.1803009e-04
   7.3907335e+00  -1.7929664e-03
   7.3927328e+00  -3.9122994e-05
   7.3947322e+00   7.4780759e-04
   7.3967316e+00  -2.5388036e-03
   7.3987310e+00   1.3162114e-03
   7.4007304e+00   1.9517474e-04
   7.4027298e+00  -1.1190777e-03
   7.4047292e+00  -3.2949633e-03
   7.4067286e+00  -2.8989155e-03
   7.4087280e+00  -1.3999033e-03
   7.4107274e+00  -3.6234453e-03
   7.4127268e+00  -1.4102811e-03
   7.4147262e+00   6.7724550e-04
   7.4167256e+00  -3.0887019e-03
   7.4187250e+00  -1.6254980e-03
   7.4207243e+00  -1.0003181e-03
   7.4227237e+00  -1.4992112e-03
   7.4247231e+00   7.6535814e-04
   7.4267225e+00  -1.7959194e-03
   7.4287219e+00  -2.8238064e-03
   7.4307213e+00  -1.2330421e-03
   7.4327207e+00  -5.6800108e-04
   7.4347201e+00   1.5547313e-03
   7.4367195e+00  -6.9463275e-04
   7.4387189e+00   1.2653009e-03
   7.4407183e+00   9.7651812e-04
   7.4427177e+00   2.2837245e-03
   7.4447171e+00   1.6534810e-03
   7.4467164e+00   1.8659439e-03
   7.4487158e+00   1.4740218e-03
   7.4507152e+00   9.3662248e-04
   7.4527146e+00   2.1981164e-03
   7.4547140e+00   3.0686353e-04
   7.4567134e+00   2.2861998e-04
   7.4587128e+00   2.7339887e-03
   7.4607122e+00   2.0717104e-03
   7.4627116e+00   4.2483272e-04
   7.4647110e+00   2.2582643e-03
   7.4667104e+00  -6.3505958e-04
   7.4687098e+00  -7.7337589e-05
   7.4707092e+00   4.0095237e-03
   7.4727085e+00   5.6326173e-04
   7.4747079e+00   2.4391603e-03
   7.4767073e+00   3.0111996e-03
   7.4787067e+00   2.7490877e-03
   7.4807061e+00  -3.0022806e-04
   7.4827055e+00   1.0543016e-03
   7.4847049e+00   7.6401760e-04
   7.4867043e+00   1.4369241e-03
   7.4887037e+00   1.5418527e-03
   7.4907031e+00   1.3998799e-03
   7.4927025e+00   2.1036756e-03
   7.4947019e+00   2.9223895e-04
   7.4967013e+00   1.5591170e-03
   7.4987007e+00   4.2988018e-03
   7.5007000e+00   1.7155731e-03
   7.5026994e+00   1.5169959e-03
   7.5046988e+00  -4.5543087e-05
   7.5066982e+00   3.4883703e-03
   7.5086976e+00   7.5731048e-04
   7.5106970e+00   1.1869909e-03
   7.5126964e+00   4.6095438e-03
   7.5146958e+00   3.1566751e-03
   7.5166952e+00   2.9102552e-03
   7.5186946e+00   2.9420197e-04
   7.5206940e+00   1.6447719e-03
   7.5226934e+00   3.2067024e-03
   7.5246928e+00   2.1832422e-03
   7.5266921e+00   2.2675147e-03
   7.5286915e+00   2.1964364e-03
   7.5306909e+00   1.5124063e-03
   7.5326903e+00   1.8165247e-05
   7.5346897e+00  -1.4667997e-05
   7.5366891e+00   1.2981520e-03
   7.5386885e+00   3.1886208e-03
   7.5406879e+00   2.6454587e-03
   7.5426873e+00  -1.6516003e-04
   7.5446867e+00  -8.5698560e-04
   7.5466861e+00  -3.4418254e-03
   7.5486855e+00  -1.4640190e-03
   7.5506849e+00   7.4533366e-04
   7.5526842e+00   3.4633283e-03
   7.5546836e+00   1.1492194e-03
   7.5566830e+00   1.2735677e-03
   7.5586824e+00  -7.7109684e-04
   7.5606818e+00   5.0197623e-04
   7.5626812e+00  -2.7436692e-05
   7.5646806e+00  -2.4674935e-03
   7.5666800e+00  -1.5577072e-03
   7.5686794e+00   1.6400091e-03
   7.5706788e+00   2.8444070e-03
   7.5726782e+00   6.1659977e-04
   7.5746776e+00  -3.1826243e-03
   7.5766770e+00   7.1369772e-04
   7.5786764e+00  -7.3829171e-04
   7.5806757e+00   7.5156082e-04
   7.5826751e+00   1.1272798e-03
   7.5846745e+00  -6.2675443e-04
   7.5866739e+00  -2.7341582e-03
   7.5886733e+00  -1.7281242e-03
   7.5906727e+00   3.7424704e-04
   7.5926721e+00  -1.2432289e-03
   7.5946715e+00   3.4279845e-04
   7.5966709e+00   1.7561125e-03
   7.5986703e+00  -2.5781632e-03
   7.6006697e+00  -2.1609635e-03
   7.6026691e+00   2.6031267e-03
   7.6046685e+00  -7.4571369e-04
   7.6066678e+00  -1.3859881e-03
   7.6086672e+00   1.6393342e-03
   7.6106666e+00   7.6841509e-04
   7.6126660e+00  -2.2626202e-04
   7.6146654e+00   5.7715101e-04
   7.6166648e+00   1.2996136e-03
   7.6186642e+00   1.5848135e-04
   7.6206636e+00  -9.2654288e-04
   7.6226630e+00   1.7196514e-03
   7.6246624e+00  -1.8094455e-03
   7.6266618e+00  -1.8082632e-03
   7.6286612e+00   9.4876735e-04
   7.6306606e+00  -2.4763137e-04
   7.6326600e+00  -1.3834077e-03
   7.6346593e+00  -2.3280401e-04
   7.6366587e+00   7.2229613e-04
   7.6386581e+00  -3.5164928e-03
   7.6406575e+00   1.7614825e-03
   7.6426569e+00   2.2927192e-04
   7.6446563e+00  -1.5923779e-03
   7.6466557e+00   2.6967514e-04
   7.6486551e+00  -5.2433683e-04
   7.6506545e+00   6.9284761e-05
   7.6526539e+00  -3.2519675e-03
   7.6546533e+00  -2.2893148e-04
   7.6566527e+00  -1.6096320e-03
   7.6586521e+00  -1.3774590e-03
   7.6606514e+00   1.1295790e-03
   7.6626508e+00   7.6776375e-04
   7.6646502e+00  -4.2618609e-03
   7.6666496e+00   1.0424056e-03
   7.6686490e+00  -2.4686950e-03
   7.6706484e+00  -2.9579612e-03
   7.6726478e+00  -3.0781922e-03
   7.6746472e+00  -3.0442975e-04
   7.6766466e+00  -2.0148046e-03
   7.6786460e+00  -3.4132892e-03
   7.6806454e+00  -3.7950428e-04
   7.6826448e+00  -1.5148843e-03
   7.6846442e+00  -4.9312402e-03
   7.6866435e+00  -1.0442930e-03
   7.6886429e+00  -8.0430674e-04
   7.6906423e+00  -1.2254160e-03
   7.6926417e+00  -1.0825355e-03
   7.6946411e+00  -5.0488292e-04
   7.6966405e+00  -6.6492591e-05
   7.6986399e+00  -4.8076095e-04
   7.7006393e+00  -1.5894478e-03
   7.7026387e+00   1.1727843e-04
   7.7046381e+00   8.5788619e-04
   7.7066375e+00  -2.9522365e-04
   7.7086369e+00  -1.1350728e-03
   7.7106363e+00   1.2566013e-03
   7.7126357e+00  -3.8136512e-04
   7.7146350e+00  -2.9340233e-04
   7.7166344e+00   6.5719775e-04
   7.7186338e+00   2.4703945e-03
   7.7206332e+00   1.7318491e-03
   7.7226326e+00   3.3061996e-03
   7.7246320e+00  -3.0448567e-04
   7.7266314e+00   2.0940232e-03
   7.7286308e+00   2.3367507e-03
   7.7306302e+00   3.4778104e-03
   7.7326296e+00   4.2391485e-03
   7.7346290e+00   2.3283180e-03
   7.7366284e+00   5.5968103e-04
   7.7386278e+00   3.2485071e-03
   7.7406271e+00   2.4365237e-03
   7.7426265e+00   4.8137148e-03
   7.7446259e+00   2.8045187e-03
   7.7466253e+00  -4.6646366e-04
   7.7486247e+00   1.1352120e-03
   7.7506241e+00   3.6700303e-03
   7.7526235e+00   5.2035022e-03
   7.7546229e+00   3.1596545e-03
   7.7566223e+00   2.2354716e-03
   7.7586217e+00   3.5436695e-03
   7.7606211e+00   4.4619759e-03
   7.7626205e+00   2.6093205e-03
   7.7646199e+00   4.1919317e-03
   7.7666192e+00   5.4751161e-03
   7.7686186e+00   2.5826523e-03
   7.7706180e+00   1.3505234e-03
   7.7726174e+00   3.6918192e-03
   7.7746168e+00  -1.0393105e-04
   7.7766162e+00  -3.7530104e-04
   7.7786156e+00   3.3944308e-03
   7.7806150e+00  -7.1579083e-04
   7.7826144e+00   3.3626896e-03
   7.7846138e+00   3.1671042e-03
   7.7866132e+00   1.7168644e-03
   7.7886126e+00   2.1936105e-03
   7.7906120e+00   3.5359329e-03
   7.7926114e+00   5.1330405e-03
   7.7946107e+00   8.1706513e-04
   7.7966101e+00  -7.6314026e-04
   7.7986095e+00   3.0923081e-03
   7.8006089e+00   3.1521056e-03
   7.8026083e+00  -5.1103352e-04
   7.8046077e+00   9.1475740e-04
   7.8066071e+00   4.3574548e-03
   7.8086065e+00   6.1304599e-04
   7.8106059e+00   2.6147903e-03
   7.8126053e+00   4.1240993e-03
   7.8146047e+00   1.5251149e-04
   7.8166041e+00   2.2698524e-03
   7.8186035e+00   3.0546407e-03
   7.8206028e+00  -1.0868151e-03
   7.8226022e+00  -7.0496986e-04
   7.8246016e+00   2.7532884e-03
   7.8266010e+00   1.4419911e-03
   7.8286004e+00   1.3888224e-03
   7.8305998e+00   4.4336020e-03
   7.8325992e+00   1.6117915e-03
   7.8345986e+00   9.8673676e-04
   7.8365980e+00  -1.4567956e-03
   7.8385974e+00   3.5016355e-03
   7.8405968e+00  -2.0859654e-03
   7.8425962e+00  -2.0992738e-03
   7.8445956e+00   1.8396997e-03
   7.8465950e+00  -2.7317166e-03
   7.8485943e+00  -5.2672009e-05
   7.8505937e+00   2.5430006e-04
   7.8525931e+00  -1.3835710e-03
   7.8545925e+00   4.0753573e-04
   7.8565919e+00   1.0989147e-03
   7.8585913e+00  -1.8273942e-03
   7.8605907e+00  -3.0059251e-03
   7.8625901e+00   7.4557897e-04
   7.8645895e+00  -2.1269118e-03
   7.8665889e+00  -4.1572693e-03
   7.8685883e+00  -3.6163425e-03
   7.8705877e+00  -1.5158042e-03
   7.8725871e+00  -4.5482947e-03
   7.8745864e+00  -1.9256491e-04
   7.8765858e+00  -1.4301273e-03
   7.8785852e+00  -2.1922191e-03
   7.8805846e+00   1.6520852e-04
   7.8825840e+00  -4.6372405e-03
   7.8845834e+00  -2.3722493e-03
   7.8865828e+00  -6.9911834e-04
   7.8885822e+00   1.2113664e-03
   7.8905816e+00  -1.2616096e-03
   7.8925810e+00   1.3428400e-03
   7.8945804e+00  -1.0493131e-03
   7.8965798e+00  -4.3623355e-03
   7.8985792e+00   2.9100381e-03
   7.9005785e+00   6.4638856e-04
   7.9025779e+00  -7.9658581e-05
   7.9045773e+00   2.7736353e-03
   7.9065767e+00   1.2838865e-03
   7.9085761e+00  -8.1371391e-04
   7.9105755e+00  -6.0269311e-03
   7.9125749e+00  -2.7500040e-03
   7.9145743e+00   1.4485041e-03
   7.9165737e+00   1.5116527e-03
   7.9185731e+00   1.8867460e-03
   7.9205725e+00  -3.3210287e-04
   7.9225719e+00   2.0135749e-03
   7.9245713e+00  -3.6629535e-04
   7.9265707e+00   2.2778183e-03
   7.9285700e+00  -1.6494480e-03
   7.9305694e+00   2.4695615e-03
   7.9325688e+00   9.2918082e-04
   7.9345682e+00   5.1283518e-03
   7.9365676e+00  -1.3935058e-03
   7.9385670e+00   2.2667688e-03
   7.9405664e+00   2.6745307e-03
   7.9425658e+00   1.0195839e-03
   7.9445652e+00  -1.5544839e-03
   7.9465646e+00  -1.2122993e-03
   7.9485640e+00   1.4468672e-03
   7.9505634e+00  -2.6807628e-03
   7.9525628e+00  -2.5244718e-03
   7.9545621e+00  -1.6860287e-03
   7.9565615e+00  -2.0372101e-03
   7.9585609e+00  -7.7438337e-05
   7.9605603e+00   1.3025150e-03
   7.9625597e+00  -6.9172099e-04
   7.9645591e+00  -6.3466376e-04
   7.9665585e+00   7.3512249e-04
   7.9685579e+00  -7.0903073e-04
   7.9705573e+00  -5.9046080e-04
   7.9725567e+00  -1.8734840e-04
   7.9745561e+00   4.3292931e-04
   7.9765555e+00   6.0939075e-04
   7.9785549e+00   2.1212136e-04
   7.9805542e+00   1.2262978e-03
   7.9825536e+00  -1.0966734e-03
   7.9845530e+00  -2.5341642e-03
   7.9865524e+00   6.8912287e-04
   7.9885518e+00   1.6102401e-03
   7.9905512e+00  -2.6836855e-03
   7.9925506e+00   1.4271780e-04
   7.9945500e+00  -1.7565574e-04
   7.9965494e+00  -3.6708699e-03
   7.9985488e+00  -9.6507101e-04
   8.0005482e+00   1.4013762e-04
   8.0025476e+00  -2.3791786e-03
   8.0045470e+00  -2.7268231e-03
   8.0065464e+00   1.1866940e-03
   8.0085457e+00   5.8029039e-04
   8.0105451e+00   8.6228556e-04
   8.0125445e+00   1.2218090e-03
   8.0145439e+00   1.4987548e-03
   8.0165433e+00  -7.2493281e-04
   8.0185427e+00   1.1174116e-03
   8.0205421e+00   7.8367108e-04
   8.0225415e+00   7.2386813e-04
   8.0245409e+00   1.2075709e-03
   8.0265403e+00   3.2098055e-03
   8.0285397e+00   1.5408423e-03
   8.0305391e+00   2.2911144e-03
   8.0325385e+00   3.7099216e-03
   8.0345378e+00   2.0202823e-03
   8.0365372e+00  -1.6130665e-03
   8.0385366e+00  -1.9632333e-03
   8.0405360e+00   2.8377605e-03
   8.0425354e+00  -2.7749688e-04
   8.0445348e+00   2.3957280e-03
   8.0465342e+00   4.0929195e-04
   8.0485336e+00   1.2639229e-03
   8.0505330e+00   3.5907366e-04
   8.0525324e+00   3.3269494e-03
   8.0545318e+00   4.6610864e-03
   8.0565312e+00   1.8059616e-03
   8.0585306e+00   7.9835933e-04
   8.0605300e+00   1.2221461e-03
   8.0625293e+00  -7.3856281e-05
   8.0645287e+00  -8.0103196e-04
   8.0665281e+00  -7.1882634e-04
   8.0685275e+00  -8.3244690e-04
   8.0705269e+00  -9.9548928e-04
   8.0725263e+00  -1.9400047e-04
   8.0745257e+00  -1.7333153e-03
   8.0765251e+00  -2.5618713e-03
   8.0785245e+00  -7.1618741e-04
   8.0805239e+00  -3.8976437e-03
   8.0825233e+00  -1.8119637e-03
   8.0845227e+00  -9.1516867e-05
   8.0865221e+00  -1.3994327e-03
   8.0885214e+00  -3.0185787e-03
   8.0905208e+00  -1.6569224e-03
   8.0925202e+00  -5.2267554e-03
   8.0945196e+00  -2.8312945e-03
   8.0965190e+00  -6.8696384e-04
   8.0985184e+00   1.3407984e-03
   8.1005178e+00   1.3097969e-04
   8.1025172e+00  -6.4530326e-04
   8.1045166e+00   6.2209061e-04
   8.1065160e+00   6.6850308e-04
   8.1085154e+00  -7.9808969e-04
   8.1105148e+00  -1.4948011e-03
   8.1125142e+00  -8.5921893e-04
   8.1145135e+00  -1.9655284e-03
   8.1165129e+00   3.1263174e-04
   8.1185123e+00  -4.7800467e-04
   8.1205117e+00   2.7190163e-03
   8.1225111e+00   6.0653249e-04
   8.1245105e+00   1.7111788e-03
   8.1265099e+00   1.6566983e-03
   8.1285093e+00   3.7474078e-03
   8.1305087e+00   8.2814175e-04
   8.1325081e+00   4.8134287e-03
   8.1345075e+00   6.1471230e-03
   8.1365069e+00   3.8570579e-03
   8.1385063e+00   3.0482759e-03
   8.1405057e+00   5.3207001e-03
   8.1425050e+00   4.1287406e-03
   8.1445044e+00   1.8639047e-03
   8.1465038e+00   4.5338090e-03
   8.1485032e+00   3.5253398e-03
   8.1505026e+00   2.7046592e-03
   8.1525020e+00   4.1091701e-03
   8.1545014e+00   5.6911570e-03
   8.1565008e+00   2.2467063e-03
   8.1585002e+00   2.6008763e-03
   8.1604996e+00   3.3105872e-03
   8.1624990e+00   2.9252785e-03
   8.1644984e+00   4.8406875e-03
   8.1664978e+00   1.9946911e-03
   8.1684971e+00   4.2119440e-03
   8.1704965e+00   3.6637968e-03
   8.1724959e+00   9.5351278e-04
   8.1744953e+00   4.1765447e-03
   8.1764947e+00  -4.4523197e-04
   8.1784941e+00   1.2648745e-03
   8.1804935e+00   2.8995183e-03
   8.1824929e+00   7.6283281e-04
   8.1844923e+00   1.8866704e-03
   8.1864917e+00   8.0017194e-04
   8.1884911e+00   5.7783953e-04
   8.1904905e+00  -5.4228325e-04
   8.1924899e+00   8.7086662e-04
   8.1944893e+00  -3.0571156e-04
   8.1964886e+00  -8.1810719e-04
   8.1984880e+00  -1.0831703e-04
   8.2004874e+00  -7.9945962e-05
   8.2024868e+00  -4.3621641e-05
   8.2044862e+00  -1.5614553e-03
   8.2064856e+00   1.5190301e-03
   8.2084850e+00  -2.7778220e-04
   8.2104844e+00  -1.1906248e-03
   8.2124838e+00   1.5984960e-03
   8.2144832e+00  -2.1114948e-03
   8.2164826e+00  -3.2692626e-04
   8.2184820e+00   3.4307464e-04
   8.2204814e+00  -8.7253934e-04
   8.2224807e+00  -3.4220701e-03
   8.2244801e+00   9.1061866e-04
   8.2264795e+00   1.8808560e-04
   8.2284789e+00  -1.4215658e-03
   8.2304783e+00   2.4250112e-03
   8.2324777e+00   3.1892806e-03
   8.2344771e+00  -7.8538429e-04
   8.2364765e+00   1.7752664e-03
   8.2384759e+00   2.5880888e-03
   8.2404753e+00   4.0442912e-03
   8.2424747e+00  -3.7778438e-04
   8.2444741e+00   2.8910323e-04
   8.2464735e+00   2.7325680e-03
   8.2484728e+00   2.8589893e-03
   8.2504722e+00   2.1848416e-03
   8.2524716e+00   2.1066311e-03
   8.2544710e+00  -1.7174505e-03
   8.2564704e+00   8.7931642e-04
   8.2584698e+00  -1.2561302e-03
   8.2604692e+00   2.9436340e-03
   8.2624686e+00   3.8405873e-03
   8.2644680e+00   2.4123342e-03
   8.2664674e+00   1.9314380e-03
   8.2684668e+00  -2.9104887e-04
   8.2704662e+00  -5.6058786e-04
   8.2724656e+00  -9.8717918e-04
   8.2744650e+00   1.5680321e-03
   8.2764643e+00   3.6507602e-03
   8.2784637e+00   7.8442431e-05
   8.2804631e+00  -2.5648124e-03
   8.2824625e+00  -2.5648287e-03
   8.2844619e+00   8.4070478e-04
   8.2864613e+00   2.7943908e-03
   8.2884607e+00   1.9843636e-03
   8.2904601e+00   2.7860253e-04
   8.2924595e+00  -2.3527338e-03
   8.2944589e+00  -2.6260631e-03
   8.2964583e+00  -1.6423495e-03
   8.2984577e+00   2.8474282e-04
   8.3004571e+00  -2.1192429e-03
   8.3024564e+00  -2.7304052e-03
   8.3044558e+00   7.6343272e-04
   8.3064552e+00  -1.7324169e-03
   8.3084546e+00  -2.3881402e-03
   8.3104540e+00  -1.8091443e-03
   8.3124534e+00   1.5863700e-03
   8.3144528e+00  -2.7753203e-03
   8.3164522e+00   2.4487888e-04
   8.3184516e+00   7.5942804e-04
   8.3204510e+00   2.3853209e-04
   8.3224504e+00  -4.3821672e-03
   8.3244498e+00   2.7871270e-04
   8.3264492e+00   1.0840755e-03
   8.3284485e+00  -2.9066339e-03
   8.3304479e+00  -8.9488251e-04
   8.3324473e+00  -2.6188426e-03
   8.3344467e+00  -4.3561840e-03
   8.3364461e+00   2.0500861e-04
   8.3384455e+00  -3.1095769e-05
   8.3404449e+00  -2.1543236e-03
   8.3424443e+00  -2.7948675e-03
   8.3444437e+00   7.1644778e-04
   8.3464431e+00  -1.8143371e-03
   8.3484425e+00  -2.4808573e-03
   8.3504419e+00   1.4610486e-03
   8.3524413e+00  -8.6482017e-04
   8.3544407e+00  -8.3047727e-04
   8.3564400e+00   1.0717698e-04
   8.3584394e+00   2.7403435e-04
   8.3604388e+00  -2.1922350e-03
   8.3624382e+00   1.2373826e-04
   8.3644376e+00   2.2524760e-03
   8.3664370e+00   1.0108530e-03
   8.3684364e+00  -4.0651005e-04
   8.3704358e+00   2.2012865e-03
   8.3724352e+00  -1.5796826e-03
   8.3744346e+00   9.8652599e-04
   8.3764340e+00   2.7206698e-03
   8.3784334e+00   1.4621279e-03
   8.3804328e+00   1.2973538e-03
   8.3824321e+00   3.0660674e-03
   8.3844315e+00  -1.6190213e-04
   8.3864309e+00   2.6645773e-04
   8.3884303e+00   9.0134276e-04
   8.3904297e+00   1.6357731e-03
   8.3924291e+00  -1.5483687e-04
   8.3944285e+00   6.0660656e-04
   8.3964279e+00   2.4200069e-03
   8.3984273e+00   1.5140680e-03
   8.4004267e+00   2.7360229e-04
   8.4024261e+00   2.1337121e-03
   8.4044255e+00   2.3862747e-03
   8.4064249e+00   3.9476286e-04
   8.4084243e+00   2.5799686e-03
   8.4104236e+00   5.9463729e-04
   8.4124230e+00  -2.6765837e-03
   8.4144224e+00   1.1795672e-03
   8.4164218e+00   2.0045501e-03
   8.4184212e+00  -1.3194996e-03
   8.4204206e+00   2.5462609e-03
   8.4224200e+00   2.7022793e-03
   8.4244194e+00   1.6453780e-03
   8.4264188e+00  -1.3039158e-03
   8.4284182e+00  -7.8065603e-04
   8.4304176e+00  -5.4304314e-04
   8.4324170e+00   3.3218992e-03
   8.4344164e+00   1.3833890e-04
   8.4364157e+00  -2.8777326e-03
   8.4384151e+00  -2.7799807e-03
   8.4404145e+00  -4.0839661e-04
   8.4424139e+00   1.8747248e-05
   8.4444133e+00   1.3847555e-03
   8.4464127e+00   2.1990021e-03
   8.4484121e+00  -2.5701026e-04
   8.4504115e+00  -3.6135479e-04
   8.4524109e+00  -3.4967764e-03
   8.4544103e+00  -1.2420427e-04
   8.4564097e+00   7.1901430e-04
   8.4584091e+00   1.7325345e-03
   8.4604085e+00   1.8118929e-03
   8.4624078e+00   1.5703004e-03
   8.4644072e+00  -4.8363365e-04
   8.4664066e+00  -1.0540926e-03
   8.4684060e+00  -2.3554859e-04
   8.4704054e+00  -1.6192141e-03
   8.4724048e+00   1.1769802e-03
   8.4744042e+00   1.2712278e-03
   8.4764036e+00  -1.5959270e-03
   8.4784030e+00   1.0109884e-03
   8.4804024e+00  -6.0210284e-04
   8.4824018e+00  -2.1068001e-04
   8.4844012e+00   2.4512605e-04
   8.4864006e+00   1.6470894e-03
   8.4884000e+00  -1.9139014e-04
   8.4903993e+00   7.8693900e-04
   8.4923987e+00  -1.4753619e-03
   8.4943981e+00  -7.5642029e-04
   8.4963975e+00   2.4655569e-04
   8.4983969e+00   1.0201590e-04
   8.5003963e+00   1.2435530e-03
   8.5023957e+00  -2.2054396e-03
   8.5043951e+00  -3.6095345e-03
   8.5063945e+00  -4.1250936e-05
   8.5083939e+00  -8.7635856e-04
   8.5103933e+00  -1.6709910e-03
   8.5123927e+00  -1.5674451e-03
   8.5143921e+00  -1.4345433e-04
   8.5163914e+00  -1.1114825e-03
   8.5183908e+00  -1.0207934e-04
   8.5203902e+00   1.6872245e-03
   8.5223896e+00  -4.9386354e-04
   8.5243890e+00  -7.5377400e-04
   8.5263884e+00   3.5447794e-04
   8.5283878e+00   1.2435125e-03
   8.5303872e+00   7.8198098e-04
   8.5323866e+00   1.4342910e-04
   8.5343860e+00  -2.2611414e-04
   8.5363854e+00  -2.1294470e-04
   8.5383848e+00  -2.0809875e-04
   8.5403842e+00   1.5952984e-04
   8.5423835e+00   6.8209606e-04
   8.5443829e+00   5.5782146e-04
   8.5463823e+00   2.1570022e-03
   8.5483817e+00   1.9522352e-03
   8.5503811e+00   1.4578279e-03
   8.5523805e+00   3.8316675e-03
   8.5543799e+00   2.6433233e-03
   8.5563793e+00   2.8807769e-04
   8.5583787e+00   3.1908103e-03
   8.5603781e+00   3.8797191e-03
   8.5623775e+00   1.6425652e-04
   8.5643769e+00   1.5355913e-03
   8.5663763e+00   3.8320796e-03
   8.5683757e+00   5.6952419e-03
   8.5703750e+00  -6.9751990e-04
   8.5723744e+00   5.3113344e-03
   8.5743738e+00   4.0050093e-03
   8.5763732e+00   7.5762389e-04
   8.5783726e+00   3.2175192e-03
   8.5803720e+00   4.4138429e-03
   8.5823714e+00   2.2328752e-03
   8.5843708e+00   5.1258600e-03
   8.5863702e+00   5.7979669e-03
   8.5883696e+00   2.5399497e-03
   8.5903690e+00   6.8482845e-03
   8.5923684e+00   3.9015592e-03
   8.5943678e+00   7.7227686e-04
   8.5963671e+00   2.4200528e-03
   8.5983665e+00   2.4687131e-03
   8.6003659e+00   3.5741197e-03
   8.6023653e+00   1.8031052e-03
   8.6043647e+00   5.9153389e-03
   8.6063641e+00   3.5611696e-03
   8.6083635e+00   1.4760579e-03
   8.6103629e+00   1.3926639e-03
   8.6123623e+00   2.6634095e-03
   8.6143617e+00   3.0914275e-03
   8.6163611e+00   3.2560133e-03
   8.6183605e+00   4.5535091e-03
   8.6203599e+00   1.5261198e-03
   8.6223593e+00   1.3002229e-03
   8.6243586e+00   1.6934319e-03
   8.6263580e+00   2.3693382e-04
   8.6283574e+00   2.3221670e-03
   8.6303568e+00   4.0845921e-03
   8.6323562e+00   1.3321014e-03
   8.6343556e+00  -3.7137736e-04
   8.6363550e+00  -1.1976745e-03
   8.6383544e+00  -1.2914981e-03
   8.6403538e+00  -2.9030496e-03
   8.6423532e+00   1.3181672e-03
   8.6443526e+00   3.2120181e-03
   8.6463520e+00   4.6015974e-04
   8.6483514e+00  -1.9398894e-03
   8.6503507e+00  -2.0436142e-03
   8.6523501e+00  -1.7969467e-03
   8.6543495e+00  -3.5774117e-03
   8.6563489e+00  -5.4199889e-06
   8.6583483e+00  -6.6358634e-04
   8.6603477e+00  -1.7285475e-03
   8.6623471e+00  -3.2600507e-03
   8.6643465e+00  -2.1945432e-03
   8.6663459e+00  -1.2115742e-03
   8.6683453e+00  -3.0998189e-03
   8.6703447e+00  -4.2002283e-03
   8.6723441e+00   2.1152433e-05
   8.6743435e+00  -2.2420882e-03
   8.6763428e+00  -3.1652665e-03
   8.6783422e+00  -3.5004594e-03
   8.6803416e+00  -7.1824786e-04
   8.6823410e+00  -2.9698715e-03
   8.6843404e+00  -3.6830966e-03
   8.6863398e+00  -9.9680634e-04
   8.6883392e+00  -1.2736094e-03
   8.6903386e+00  -2.4849622e-03
   8.6923380e+00  -4.7475282e-03
   8.6943374e+00  -1.5869801e-05
   8.6963368e+00  -2.0677811e-03
   8.6983362e+00  -3.1037464e-03
   8.7003356e+00  -4.2839114e-04
   8.7023350e+00  -2.3884583e-03
   8.7043343e+00  -3.6316337e-03
   8.7063337e+00  -2.8172016e-03
   8.7083331e+00  -1.0487925e-03
   8.7103325e+00  -2.2178427e-03
   8.7123319e+00  -2.3467149e-03
   8.7143313e+00   3.2723984e-04
   8.7163307e+00  -9.0230467e-04
   8.7183301e+00  -3.2254228e-03
   8.7203295e+00  -1.3512337e-03
   8.7223289e+00  -3.6978521e-03
   8.7243283e+00  -1.5958905e-03
   8.7263277e+00  -2.1709787e-03
   8.7283271e+00  -1.1543664e-03
   8.7303264e+00  -1.2076246e-03
   8.7323258e+00  -6.4803524e-04
   8.7343252e+00  -5.1937585e-05
   8.7363246e+00  -1.1606968e-03
   8.7383240e+00   4.4594462e-04
   8.7403234e+00   3.2070927e-03
   8.7423228e+00   9.8662833e-04
   8.7443222e+00   5.8620493e-04
   8.7463216e+00   1.0838775e-03
   8.7483210e+00  -1.3456752e-03
   8.7503204e+00   2.6754666e-03
   8.7523198e+00   1.2977431e-03
   8.7543192e+00   3.1710109e-03
   8.7563186e+00   2.2781073e-04
   8.7583179e+00   4.1154107e-03
   8.7603173e+00   1.9064360e-03
   8.7623167e+00   1.6364520e-03
   8.7643161e+00   3.2675597e-03
   8.7663155e+00   4.7185340e-03
   8.7683149e+00   3.3042108e-03
   8.7703143e+00   1.7607308e-03
   8.7723137e+00   3.1903540e-03
   8.7743131e+00   2.7166114e-03
   8.7763125e+00   3.2088054e-03
   8.7783119e+00   2.7165217e-03
   8.7803113e+00   2.5201263e-03
   8.7823107e+00   8.3502428e-04
   8.7843100e+00   4.2354623e-03
   8.7863094e+00   6.7667619e-04
   8.7883088e+00   2.3000152e-03
   8.7903082e+00   6.5624314e-04
   8.7923076e+00   1.2423505e-03
   8.7943070e+00   1.7671871e-03
   8.7963064e+00   1.6894666e-03
   8.7983058e+00   1.2042004e-04
   8.8003052e+00  -1.1391680e-03
   8.8023046e+00   2.2554537e-04
   8.8043040e+00  -1.0120019e-03
   8.8063034e+00   2.1749386e-03
   8.8083028e+00   8.4021914e-04
   8.8103021e+00   1.0364042e-03
   8.8123015e+00   1.0526155e-03
   8.8143009e+00  -3.1835991e-03
   8.8163003e+00  -2.0420284e-03
   8.8182997e+00  -2.1134136e-03
   8.8202991e+00   2.7313793e-04
   8.8222985e+00   1.3700865e-03
   8.8242979e+00   1.3727259e-03
   8.8262973e+00  -1.7102353e-03
   8.8282967e+00   2.0465041e-04
   8.8302961e+00   3.1027487e-04
   8.8322955e+00  -5.4536298e-04
   8.8342949e+00  -2.0043302e-03
   8.8362943e+00   8.1077278e-04
   8.8382936e+00   3.2232309e-04
   8.8402930e+00   8.3693919e-04
   8.8422924e+00   6.7379306e-04
   8.8442918e+00  -2.6023366e-05
   8.8462912e+00   2.7401882e-03
   8.8482906e+00   6.0042738e-04
   8.8502900e+00   2.3416521e-03
   8.8522894e+00   3.1480433e-03
   8.8542888e+00   1.9970737e-03
   8.8562882e+00   2.2505787e-03
   8.8582876e+00   2.7078236e-03
   8.8602870e+00  -2.5480873e-04
   8.8622864e+00  -1.4192579e-03
   8.8642857e+00   1.5434503e-03
   8.8662851e+00   2.7378222e-03
   8.8682845e+00   2.8177685e-04
   8.8702839e+00   3.1953455e-03
   8.8722833e+00   1.0408827e-03
   8.8742827e+00  -7.1180851e-04
   8.8762821e+00   1.6352090e-03
   8.8782815e+00   6.4723622e-04
   8.8802809e+00  -5.3324432e-04
   8.8822803e+00  -2.6359840e-04
   8.8842797e+00   3.3143572e-03
   8.8862791e+00   2.7860715e-03
   8.8882785e+00   5.9520543e-04
   8.8902778e+00   3.2417370e-03
   8.8922772e+00  -9.2399507e-05
   8.8942766e+00  -1.1101671e-03
   8.8962760e+00  -1.0704425e-03
   8.8982754e+00   2.1631703e-03
   8.9002748e+00  -6.5414737e-04
   8.9022742e+00   2.7621428e-03
   8.9042736e+00  -2.8215434e-04
   8.9062730e+00  -2.6837518e-03
   8.9082724e+00  -1.3911024e-03
   8.9102718e+00   2.9335031e-04
   8.9122712e+00   1.2219373e-03
   8.9142706e+00  -4.6130485e-03
   8.9162700e+00  -2.2825368e-04
   8.9182693e+00  -1.2106397e-04
   8.9202687e+00  -1.7004155e-03
   8.9222681e+00   1.6199076e-03
   8.9242675e+00   2.5616424e-03
   8.9262669e+00  -1.7924672e-03
   8.9282663e+00  -9.3848030e-04
   8.9302657e+00  -2.3308032e-04
   8.9322651e+00   1.1999409e-03
   8.9342645e+00   9.6573396e-04
   8.9362639e+00  -1.1675936e-03
   8.9382633e+00   1.1882816e-04
   8.9402627e+00  -2.7039007e-03
   8.9422621e+00   1.2682074e-03
   8.9442614e+00   2.7158408e-04
   8.9462608e+00   1.2508480e-03
   8.9482602e+00   2.7073159e-04
   8.9502596e+00   7.6618415e-04
   8.9522590e+00   2.7121748e-04
   8.9542584e+00   1.7086402e-03
   8.9562578e+00   2.3379384e-03
   8.9582572e+00  -2.4144930e-05
   8.9602566e+00   4.4452761e-04
   8.9622560e+00   1.0597512e-03
   8.9642554e+00  -2.7910143e-04
   8.9662548e+00   2.7896946e-03
   8.9682542e+00   3.2761657e-03
   8.9702536e+00   1.0966685e-03
   8.9722529e+00  -6.8365204e-04
   8.9742523e+00  -5.8399273e-05
   8.9762517e+00   2.2629252e-03
   8.9782511e+00   4.0829237e-03
   8.9802505e+00   1.4295895e-03
   8.9822499e+00  -1.3453129e-04
   8.9842493e+00  -3.4355536e-04
   8.9862487e+00   1.9209399e-03
   8.9882481e+00   3.2497165e-03
   8.9902475e+00   3.1413587e-03
   8.9922469e+00   3.7943136e-03
   8.9942463e+00  -2.4320789e-04
   8.9962457e+00  -6.2112498e-04
   8.9982450e+00   2.7598822e-04


==> figures/Data_sample_trans.txt <==
   nu   trans
   2.8421709e-14   7.3183252e+00
   1.0003038e-01   2.6305634e+00
   2.0006077e-01   3.1602682e+00
   3.0009115e-01   2.5395439e+00
   4.0012153e-01   3.6274451e+00
   5.0015191e-01   2.6500367e+00
   6.0018230e-01   1.8832728e+00
   7.0021268e-01   1.4338077e+00
   8.0024306e-01   1.3490522e+00
   9.0027345e-01   1.7503017e+00
   1.0003038e+00   1.5691630e+00
   1.1003342e+00   1.4454360e+00
   1.2003646e+00   1.3408850e+00
   1.3003950e+00   1.4788705e+00
   1.4004254e+00   1.3703952e+00
   1.5004557e+00   1.3810959e+00
   1.6004861e+00   1.3499086e+00
   1.7005165e+00   1.5081330e+00
   1.8005469e+00   1.4212385e+00
   1.9005773e+00   1.4322726e+00
   2.0006077e+00   1.4442611e+00
   2.1006380e+00   1.4263227e+00
   2.2006684e+00   1.3623759e+00
   2.3006988e+00   1.2910938e+00
   2.4007292e+00   1.4376622e+00
   2.5007596e+00   1.3633759e+00
   2.6007900e+00   1.3784863e+00
   2.7008203e+00   1.3029158e+00
   2.8008507e+00   1.1877999e+00
   2.9008811e+00   1.2626658e+00
   3.0009115e+00   1.3002021e+00
   3.1009419e+00   1.2364099e+00
   3.2009723e+00   1.0820932e+00
   3.3010026e+00   1.1295214e+00
   3.4010330e+00   1.1604017e+00
   3.5010634e+00   1.1499463e+00
   3.6010938e+00   1.1249375e+00
   3.7011242e+00   1.0060649e+00
   3.8011546e+00   1.1066805e+00
   3.9011849e+00   1.1286837e+00
   4.0012153e+00   1.0285955e+00
   4.1012457e+00   1.1313791e+00
   4.2012761e+00   9.9630139e-01
   4.3013065e+00   1.0455101e+00
   4.4013368e+00   1.0956187e+00
   4.5013672e+00   1.0260346e+00
   4.6013976e+00   1.0020681e+00
   4.7014280e+00   1.0668009e+00
   4.8014584e+00   1.0087298e+00
   4.9014888e+00   1.0461019e+00
   5.0015191e+00   1.0125531e+00
   5.1015495e+00   9.9936418e-01
   5.2015799e+00   9.8604304e-01
   5.3016103e+00   9.4758410e-01
   5.4016407e+00   9.2411163e-01
   5.5016711e+00   9.2362957e-01
   5.6017014e+00   9.3569562e-01
   5.7017318e+00   9.2327865e-01
   5.8017622e+00   8.9752360e-01
   5.9017926e+00   9.1970368e-01
   6.0018230e+00   9.1472763e-01
   6.1018534e+00   8.7706930e-01
   6.2018837e+00   9.0476199e-01
   6.3019141e+00   9.1637564e-01
   6.4019445e+00   9.0850816e-01
   6.5019749e+00   9.3258499e-01
   6.6020053e+00   9.5939585e-01
   6.7020357e+00   9.4571518e-01
   6.8020660e+00   9.3653171e-01
   6.9020964e+00   9.4369273e-01
   7.0021268e+00   9.7012970e-01
   7.1021572e+00   9.9405666e-01
   7.2021876e+00   9.6980102e-01
   7.3022180e+00   9.6909359e-01
   7.4022483e+00   9.4386204e-01
   7.5022787e+00   9.6219231e-01
   7.6023091e+00   9.1045041e-01
   7.7023395e+00   9.3528128e-01
   7.8023699e+00   9.4194475e-01
   7.9024002e+00   9.5066791e-01
   8.0024306e+00   9.4122589e-01
   8.1024610e+00   9.4014086e-01
   8.2024914e+00   9.3509986e-01
   8.3025218e+00   8.9933775e-01
   8.4025522e+00   9.1335400e-01
   8.5025825e+00   9.3277009e-01
   8.6026129e+00   9.4067689e-01
   8.7026433e+00   9.6414653e-01
   8.8026737e+00   9.6450647e-01
   8.9027041e+00   9.7127579e-01
   9.0027345e+00   9.9747050e-01
   9.1027648e+00   9.6870987e-01
   9.2027952e+00   9.9253485e-01
   9.3028256e+00   9.9577745e-01
   9.4028560e+00   9.9084278e-01
   9.5028864e+00   1.0102071e+00
   9.6029168e+00   1.0066693e+00
   9.7029471e+00   1.0144246e+00
   9.8029775e+00   1.0147657e+00
   9.9030079e+00   9.9426892e-01
   1.0003038e+01   1.0022720e+00
   1.0103069e+01   9.7066862e-01
   1.0203099e+01   9.6810797e-01
   1.0303129e+01   9.7905690e-01
   1.0403160e+01   9.7097392e-01
   1.0503190e+01   9.2621641e-01
   1.0603221e+01   9.1818798e-01
   1.0703251e+01   9.4107126e-01
   1.0803281e+01   9.5976653e-01
   1.0903312e+01   9.2892338e-01
   1.1003342e+01   9.4737964e-01
   1.1103373e+01   9.3182217e-01
   1.1203403e+01   9.4732750e-01
   1.1303433e+01   9.2072731e-01
   1.1403464e+01   9.5615044e-01
   1.1503494e+01   9.6048898e-01
   1.1603524e+01   9.6689447e-01
   1.1703555e+01   9.7046308e-01
   1.1803585e+01   9.2971530e-01
   1.1903616e+01   9.2051080e-01
   1.2003646e+01   9.5098182e-01
   1.2103676e+01   9.2053287e-01
   1.2203707e+01   9.1546151e-01
   1.2303737e+01   9.0522869e-01
   1.2403767e+01   8.9443661e-01
   1.2503798e+01   8.8816694e-01
   1.2603828e+01   8.8120753e-01
   1.2703859e+01   8.5891635e-01
   1.2803889e+01   8.3651474e-01
   1.2903919e+01   8.3619641e-01
   1.3003950e+01   8.4066603e-01
   1.3103980e+01   8.0633478e-01
   1.3204011e+01   8.2472283e-01
   1.3304041e+01   7.9749838e-01
   1.3404071e+01   8.0570109e-01
   1.3504102e+01   8.0993668e-01
   1.3604132e+01   8.3042732e-01
   1.3704162e+01   8.0494174e-01
   1.3804193e+01   8.4647331e-01
   1.3904223e+01   8.3477861e-01
   1.4004254e+01   8.3295145e-01
   1.4104284e+01   8.0230898e-01
   1.4204314e+01   8.3283881e-01
   1.4304345e+01   8.0870679e-01
   1.4404375e+01   8.3293586e-01
   1.4504406e+01   7.8360470e-01
   1.4604436e+01   7.8002910e-01
   1.4704466e+01   7.5044002e-01
   1.4804497e+01   7.4762348e-01
   1.4904527e+01   7.3994823e-01
   1.5004557e+01   7.2460344e-01
   1.5104588e+01   6.9028976e-01
   1.5204618e+01   7.0829361e-01
   1.5304649e+01   6.9462282e-01
   1.5404679e+01   7.0032980e-01
   1.5504709e+01   6.5859838e-01
   1.5604740e+01   6.5439182e-01
   1.5704770e+01   6.3863402e-01
   1.5804800e+01   6.1205956e-01
   1.5904831e+01   6.0528605e-01
   1.6004861e+01   5.8989321e-01
   1.6104892e+01   5.8593248e-01
   1.6204922e+01   5.7690763e-01
   1.6304952e+01   6.0844848e-01
   1.6404983e+01   6.1765802e-01
   1.6505013e+01   6.4602867e-01
   1.6605044e+01   6.5637034e-01
   1.6705074e+01   6.6268734e-01
   1.6805104e+01   6.6960223e-01
   1.6905135e+01   6.6261065e-01
   1.7005165e+01   6.7503699e-01
   1.7105195e+01   6.8893688e-01
   1.7205226e+01   6.9959984e-01
   1.7305256e+01   6.8894565e-01
   1.7405287e+01   6.7255337e-01
   1.7505317e+01   6.9583227e-01
   1.7605347e+01   6.6625278e-01
   1.7705378e+01   6.7755178e-01
   1.7805408e+01   6.2930983e-01
   1.7905439e+01   6.3108939e-01
   1.8005469e+01   6.4446656e-01
   1.8105499e+01   6.2738022e-01
   1.8205530e+01   6.1052615e-01
   1.8305560e+01   6.0634167e-01
   1.8405590e+01   6.1678019e-01
   1.8505621e+01   5.8865210e-01
   1.8605651e+01   5.9230827e-01
   1.8705682e+01   5.9923074e-01
   1.8805712e+01   5.9064817e-01
   1.8905742e+01   5.6392211e-01
   1.9005773e+01   5.5838766e-01
   1.9105803e+01   5.7964950e-01
   1.9205834e+01   5.6216305e-01
   1.9305864e+01   5.4907544e-01
   1.9405894e+01   5.4035589e-01
   1.9505925e+01   5.2076609e-01
   1.9605955e+01   4.7308905e-01
   1.9705985e+01   4.4754261e-01
   1.9806016e+01   4.2406320e-01
   1.9906046e+01   3.9866258e-01
   2.0006077e+01   3.7608543e-01
   2.0106107e+01   3.8759080e-01
   2.0206137e+01   3.2987947e-01
   2.0306168e+01   2.9413148e-01
   2.0406198e+01   2.0112996e-01
   2.0506228e+01   1.1499559e-01
   2.0606259e+01   6.8928392e-02
   2.0706289e+01   1.8792501e-01
   2.0806320e+01   2.0862612e-01
   2.0906350e+01   1.9266241e-01
   2.1006380e+01   2.0900774e-01
   2.1106411e+01   2.0149424e-01
   2.1206441e+01   1.7550314e-01
   2.1306472e+01   1.5735423e-01
   2.1406502e+01   2.9861670e-01
   2.1506532e+01   4.0132988e-01
   2.1606563e+01   3.9344669e-01
   2.1706593e+01   4.4269107e-01
   2.1806623e+01   3.8440206e-01
   2.1906654e+01   3.8280386e-01
   2.2006684e+01   3.6972347e-01
   2.2106715e+01   3.2278615e-01
   2.2206745e+01   2.9627224e-01
   2.2306775e+01   3.0114568e-01
   2.2406806e+01   2.9125506e-01
   2.2506836e+01   2.9616262e-01
   2.2606867e+01   2.5226877e-01
   2.2706897e+01   2.8997630e-01
   2.2806927e+01   2.8622461e-01
   2.2906958e+01   3.6725145e-01
   2.3006988e+01   3.8547790e-01
   2.3107018e+01   3.9057358e-01
   2.3207049e+01   4.1432131e-01
   2.3307079e+01   4.3945645e-01
   2.3407110e+01   5.0203132e-01
   2.3507140e+01   5.4095349e-01
   2.3607170e+01   5.8585983e-01
   2.3707201e+01   5.8991194e-01
   2.3807231e+01   6.0883239e-01
   2.3907262e+01   6.4645388e-01
   2.4007292e+01   6.6594445e-01
   2.4107322e+01   6.6517885e-01
   2.4207353e+01   6.2868343e-01
   2.4307383e+01   6.5802834e-01
   2.4407413e+01   6.6679529e-01
   2.4507444e+01   6.9070746e-01
   2.4607474e+01   6.2936368e-01
   2.4707505e+01   6.7634704e-01
   2.4807535e+01   6.5054669e-01
   2.4907565e+01   6.3825348e-01
   2.5007596e+01   6.2368284e-01
   2.5107626e+01   6.1606866e-01
   2.5207656e+01   5.9842065e-01
   2.5307687e+01   6.3636307e-01
   2.5407717e+01   6.3721038e-01
   2.5507748e+01   6.3864352e-01
   2.5607778e+01   6.3210875e-01
   2.5707808e+01   6.6490086e-01
   2.5807839e+01   6.6176493e-01
   2.5907869e+01   6.1158977e-01
   2.6007900e+01   6.6064610e-01
   2.6107930e+01   6.6372440e-01
   2.6207960e+01   6.6755709e-01
   2.6307991e+01   6.6936280e-01
   2.6408021e+01   6.7013325e-01
   2.6508051e+01   6.9024879e-01
   2.6608082e+01   5.9826683e-01
   2.6708112e+01   6.6064101e-01
   2.6808143e+01   6.6484720e-01
   2.6908173e+01   6.6456222e-01
   2.7008203e+01   5.8709641e-01
   2.7108234e+01   5.7649656e-01
   2.7208264e+01   5.4816738e-01
   2.7308295e+01   6.4170966e-01
   2.7408325e+01   6.4840307e-01
   2.7508355e+01   6.4159643e-01
   2.7608386e+01   6.5061753e-01
   2.7708416e+01   6.3477673e-01
   2.7808446e+01   7.1157872e-01
   2.7908477e+01   6.8659507e-01
   2.8008507e+01   7.1173856e-01
   2.8108538e+01   7.0144519e-01
   2.8208568e+01   6.8269958e-01
   2.8308598e+01   6.5601687e-01
   2.8408629e+01   7.5232011e-01
   2.8508659e+01   7.4903102e-01
   2.8608690e+01   7.3853088e-01
   2.8708720e+01   7.6995250e-01
   2.8808750e+01   8.0658973e-01
   2.8908781e+01   8.2540365e-01
   2.9008811e+01   8.5477082e-01
   2.9108841e+01   7.4228108e-01
   2.9208872e+01   7.5692048e-01
   2.9308902e+01   7.4784359e-01
   2.9408933e+01   7.0899803e-01
   2.9508963e+01   7.3945096e-01
   2.9608993e+01   7.1829207e-01
   2.9709024e+01   7.5963635e-01
   2.9809054e+01   7.2094736e-01
   2.9909084e+01   8.2294490e-01
   3.0009115e+01   7.5392571e-01
   3.0109145e+01   7.3653810e-01
   3.0209176e+01   7.6466788e-01
   3.0309206e+01   7.6260580e-01
   3.0409236e+01   7.8278455e-01
   3.0509267e+01   7.2505331e-01
   3.0609297e+01   6.6872363e-01
   3.0709328e+01   6.6907125e-01
   3.0809358e+01   7.3231190e-01
   3.0909388e+01   7.2471097e-01
   3.1009419e+01   7.1180805e-01
   3.1109449e+01   7.9741320e-01
   3.1209479e+01   8.1782640e-01
   3.1309510e+01   7.6215295e-01
   3.1409540e+01   7.3514360e-01
   3.1509571e+01   8.2925081e-01
   3.1609601e+01   8.8961050e-01
   3.1709631e+01   7.1568989e-01
   3.1809662e+01   7.3430324e-01
   3.1909692e+01   7.3725008e-01
   3.2009723e+01   7.9424160e-01
   3.2109753e+01   6.9821490e-01
   3.2209783e+01   7.8246739e-01
   3.2309814e+01   7.1324644e-01
   3.2409844e+01   7.3540414e-01
   3.2509874e+01   7.0842681e-01
   3.2609905e+01   7.0347406e-01
   3.2709935e+01   6.8076160e-01
   3.2809966e+01   7.6712989e-01
   3.2909996e+01   7.1702611e-01
   3.3010026e+01   6.9862024e-01
   3.3110057e+01   6.8769173e-01
   3.3210087e+01   6.9081071e-01
   3.3310118e+01   6.0409504e-01
   3.3410148e+01   6.5099379e-01
   3.3510178e+01   6.4735629e-01
   3.3610209e+01   6.5243308e-01
   3.3710239e+01   7.5570855e-01
   3.3810269e+01   6.9224036e-01
   3.3910300e+01   7.0938170e-01
   3.4010330e+01   6.1195094e-01
   3.4110361e+01   6.7748606e-01
   3.4210391e+01   6.8599059e-01
   3.4310421e+01   6.9391630e-01
   3.4410452e+01   6.3127762e-01
   3.4510482e+01   6.1233929e-01
   3.4610512e+01   6.6431926e-01
   3.4710543e+01   6.6285910e-01
   3.4810573e+01   5.9250075e-01
   3.4910604e+01   5.6177908e-01
   3.5010634e+01   5.9710497e-01
   3.5110664e+01   4.4631600e-01
   3.5210695e+01   4.4339588e-01
   3.5310725e+01   5.4883132e-01
   3.5410756e+01   4.7195571e-01
   3.5510786e+01   4.0672719e-01
   3.5610816e+01   4.3980502e-01
   3.5710847e+01   3.6514261e-01
   3.5810877e+01   3.6804306e-01
   3.5910907e+01   3.9290776e-01
   3.6010938e+01   4.5729519e-01
   3.6110968e+01   4.6992353e-01
   3.6210999e+01   4.8041741e-01
   3.6311029e+01   3.5490386e-01
   3.6411059e+01   4.2170593e-01
   3.6511090e+01   3.1296646e-01
   3.6611120e+01   3.6973982e-01
   3.6711151e+01   4.4729910e-01
   3.6811181e+01   3.2298654e-01
   3.6911211e+01   4.7898335e-01
   3.7011242e+01   4.2997934e-01
   3.7111272e+01   2.6334267e-01
   3.7211302e+01   3.1265066e-01
   3.7311333e+01   3.2986480e-01
   3.7411363e+01   2.0026892e-01
   3.7511394e+01   3.9649888e-01
   3.7611424e+01   3.5236624e-01
   3.7711454e+01   5.0031708e-01
   3.7811485e+01   3.9012427e-01
   3.7911515e+01   4.4699116e-01
   3.8011546e+01   4.3875983e-01
   3.8111576e+01   4.5903572e-01
   3.8211606e+01   3.3911520e-01
   3.8311637e+01   4.0503275e-01
   3.8411667e+01   3.3209416e-01
   3.8511697e+01   3.3603245e-01
   3.8611728e+01   3.2663352e-01
   3.8711758e+01   5.1791755e-01
   3.8811789e+01   3.0390188e-01
   3.8911819e+01   3.4097570e-01
   3.9011849e+01   3.0731999e-01
   3.9111880e+01   2.9930161e-01
   3.9211910e+01   4.8226282e-01
   3.9311940e+01   4.9183957e-01
   3.9411971e+01   3.5567624e-01
   3.9512001e+01   3.6650515e-01
   3.9612032e+01   2.5184515e-01
   3.9712062e+01   2.6706275e-01
   3.9812092e+01   3.3963054e-01
   3.9912123e+01   3.7939459e-01
   4.0012153e+01   5.4664000e-01
   4.0112184e+01   2.4127861e-01
   4.0212214e+01   5.0984355e-01
   4.0312244e+01   2.7360404e-01
   4.0412275e+01   2.0458903e-01
   4.0512305e+01   2.9537525e-01
   4.0612335e+01   3.1297685e-01
   4.0712366e+01   4.3166358e-01
   4.0812396e+01   3.4136298e-01
   4.0912427e+01   2.8008707e-01
   4.1012457e+01   1.6843924e-01
   4.1112487e+01   4.1949123e-01
   4.1212518e+01   3.7401487e-01
   4.1312548e+01   2.7288788e-01
   4.1412579e+01   8.7864607e-02
   4.1512609e+01   2.3037554e-01
   4.1612639e+01   2.8947287e-01
   4.1712670e+01   3.2565190e-01
   4.1812700e+01   2.6224557e-01
   4.1912730e+01   3.7700399e-01
   4.2012761e+01   2.0104122e-01
   4.2112791e+01   2.6731328e-01
   4.2212822e+01   3.3491137e-01
   4.2312852e+01   1.8515203e-01
   4.2412882e+01   2.2874722e-01
   4.2512913e+01   1.5244491e-01
   4.2612943e+01   7.8271777e-02
   4.2712974e+01   1.6976876e-01
   4.2813004e+01   1.6133221e-01
   4.2913034e+01   1.9487128e-01
   4.3013065e+01   2.3527066e-01
   4.3113095e+01   1.1357006e-01
   4.3213125e+01   8.0419885e-02
   4.3313156e+01   9.9763952e-02
   4.3413186e+01   4.6980999e-01
   4.3513217e+01   8.3591326e-02
   4.3613247e+01   2.5588229e-01
   4.3713277e+01   3.8927144e-01
   4.3813308e+01   5.1932890e-01
   4.3913338e+01   5.6191990e-01
   4.4013368e+01   1.5147453e-01
   4.4113399e+01   4.4450548e-01
   4.4213429e+01   5.4644601e-01
   4.4313460e+01   4.7917939e-01
   4.4413490e+01   1.9626997e-01
   4.4513520e+01   2.4708110e-01
   4.4613551e+01   1.8328450e-01
   4.4713581e+01   3.2311050e-01
   4.4813612e+01   2.2983533e-01
   4.4913642e+01   1.1237388e-01
   4.5013672e+01   1.3940387e-01
   4.5113703e+01   5.5920636e-01
   4.5213733e+01   1.3554552e-01
   4.5313763e+01   1.8043427e-01
   4.5413794e+01   1.5207140e-01
   4.5513824e+01   2.0393795e-01
   4.5613855e+01   5.3627102e-01
   4.5713885e+01   3.4417744e-01
   4.5813915e+01   1.7861610e-01
   4.5913946e+01   2.4975257e-01
   4.6013976e+01   2.3864740e-01
   4.6114007e+01   3.0108555e-01
   4.6214037e+01   4.3743504e-01
   4.6314067e+01   2.6673514e-01
   4.6414098e+01   3.9719936e-01
   4.6514128e+01   5.7017082e-01
   4.6614158e+01   1.5828233e-01
   4.6714189e+01   4.0727481e-01
   4.6814219e+01   2.4593337e-01
   4.6914250e+01   1.1807755e-01
   4.7014280e+01   1.8546492e-01
   4.7114310e+01   4.2541815e-01
   4.7214341e+01   1.9312857e-01
   4.7314371e+01   2.1745741e-01
   4.7414401e+01   2.2573378e-01
   4.7514432e+01   1.5178335e-01
   4.7614462e+01   3.7170102e-01
   4.7714493e+01   2.0299479e-01
   4.7814523e+01   1.6775291e-01
   4.7914553e+01   2.1235135e-01
   4.8014584e+01   2.7970578e-01
   4.8114614e+01   2.0223800e-01
   4.8214645e+01   1.9119769e-01
   4.8314675e+01   2.4650103e-01
   4.8414705e+01   1.7035924e-01
   4.8514736e+01   1.0361234e-01
   4.8614766e+01   4.5181510e-01
   4.8714796e+01   3.4256484e-01
   4.8814827e+01   2.2778064e-01
   4.8914857e+01   3.6085051e-01
   4.9014888e+01   4.4372283e-01
   4.9114918e+01   8.5688087e-02
   4.9214948e+01   2.7760455e-01
   4.9314979e+01   2.3392927e-01
   4.9415009e+01   3.9485375e-01
   4.9515040e+01   2.6357353e-01
   4.9615070e+01   9.7083966e-02
   4.9715100e+01   1.9769623e-01
   4.9815131e+01   1.4257756e-01
   4.9915161e+01   9.0913770e-01
   5.0015191e+01   1.1037086e-01
   5.0115222e+01   1.9188868e-01
   5.0215252e+01   3.2640247e-01
   5.0315283e+01   4.4952747e-02
   5.0415313e+01   4.2831698e-01
   5.0515343e+01   4.6746282e-01
   5.0615374e+01   8.3039497e-01
   5.0715404e+01   4.6783566e-01
   5.0815435e+01   3.8931825e-01
   5.0915465e+01   6.0103124e-01
   5.1015495e+01   1.8025413e-01
   5.1115526e+01   2.6416315e-01
   5.1215556e+01   1.5831410e-01
   5.1315586e+01   5.8408866e-01
   5.1415617e+01   4.7873027e-01
   5.1515647e+01   3.3369971e-01
   5.1615678e+01   4.2434304e-01
   5.1715708e+01   7.2428546e-01
   5.1815738e+01   2.9015099e-01
   5.1915769e+01   1.8104961e-01
   5.2015799e+01   2.5056775e-01
   5.2115829e+01   1.3847202e-01
   5.2215860e+01   1.8889935e-01
   5.2315890e+01   2.8594599e-01
   5.2415921e+01   3.8410783e-01
   5.2515951e+01   3.1717086e-01
   5.2615981e+01   3.9148356e-01
   5.2716012e+01   1.3272059e-01
   5.2816042e+01   3.1133232e-01
   5.2916073e+01   2.8378076e-01
   5.3016103e+01   2.7818558e-01
   5.3116133e+01   3.6314165e-01
   5.3216164e+01   3.1841112e-01
   5.3316194e+01   1.9099090e-01
   5.3416224e+01   3.2249960e-01
   5.3516255e+01   4.5272807e-01
   5.3616285e+01   2.5929501e-01
   5.3716316e+01   1.4323809e-01
   5.3816346e+01   3.5510295e-01
   5.3916376e+01   3.6419423e-01
   5.4016407e+01   4.8040021e-01
   5.4116437e+01   2.5494932e-01
   5.4216468e+01   1.8878406e-01
   5.4316498e+01   1.5759830e-01
   5.4416528e+01   4.0719363e-01
   5.4516559e+01   1.6378372e-01
   5.4616589e+01   3.2935945e-01
   5.4716619e+01   4.0406078e-01
   5.4816650e+01   5.5446339e-01
   5.4916680e+01   2.5343064e-01
   5.5016711e+01   1.3758043e-01
   5.5116741e+01   2.1089554e-01
   5.5216771e+01   3.2579137e-01
   5.5316802e+01   2.3576142e-01
   5.5416832e+01   3.9472202e-01
   5.5516863e+01   2.3152671e-01
   5.5616893e+01   1.7008987e-01
   5.5716923e+01   6.5154673e-02
   5.5816954e+01   4.2615292e-01
   5.5916984e+01   1.7996473e-01
   5.6017014e+01   4.6603115e-02
   5.6117045e+01   2.5345600e-01
   5.6217075e+01   4.8003133e-01
   5.6317106e+01   2.2313939e-01
   5.6417136e+01   5.3490155e-01
   5.6517166e+01   6.0162724e-02
   5.6617197e+01   1.0197890e-01
   5.6717227e+01   2.4993695e-01
   5.6817257e+01   1.0560247e-01
   5.6917288e+01   6.2310370e-02
   5.7017318e+01   6.7097018e-02
   5.7117349e+01   2.2687725e-01
   5.7217379e+01   4.7058804e-01
   5.7317409e+01   7.2595146e-01
   5.7417440e+01   3.5562898e-01
   5.7517470e+01   3.6072598e-01
   5.7617501e+01   1.8838369e-01
   5.7717531e+01   2.3625086e-01
   5.7817561e+01   3.8798027e-01
   5.7917592e+01   2.6959688e-01
   5.8017622e+01   8.3838613e-02
   5.8117652e+01   3.5547065e-01
   5.8217683e+01   3.8244621e-01
   5.8317713e+01   9.5549456e-02
   5.8417744e+01   4.1382313e-01
   5.8517774e+01   1.8222393e-01
   5.8617804e+01   4.5532997e-01
   5.8717835e+01   6.1268741e-02
   5.8817865e+01   1.7162526e-01
   5.8917896e+01   3.0184891e-01
   5.9017926e+01   3.2838390e-01
   5.9117956e+01   2.1572671e-01
   5.9217987e+01   3.2162678e-01
   5.9318017e+01   1.7148844e-01
   5.9418047e+01   2.4346734e-01
   5.9518078e+01   2.2964541e-01
   5.9618108e+01   2.9698399e-01
   5.9718139e+01   1.6789048e-01
   5.9818169e+01   2.3772165e-01
   5.9918199e+01   1.8927619e-01
   6.0018230e+01   3.1029156e-01
   6.0118260e+01   2.6525783e-01
   6.0218291e+01   3.1010886e-01
   6.0318321e+01   1.3266551e-01
   6.0418351e+01   3.7122071e-01
   6.0518382e+01   1.5388674e-01
   6.0618412e+01   2.2701402e-01
   6.0718442e+01   2.4066431e-01
   6.0818473e+01   3.7356638e-01
   6.0918503e+01   4.1429371e-01
   6.1018534e+01   1.7703015e-01
   6.1118564e+01   3.5539576e-01
   6.1218594e+01   3.1745358e-01
   6.1318625e+01   2.5220348e-01
   6.1418655e+01   2.7368454e-01
   6.1518685e+01   4.6181858e-01
   6.1618716e+01   2.6662718e-01
   6.1718746e+01   2.5952206e-01
   6.1818777e+01   4.6722859e-01
   6.1918807e+01   4.6060994e-01
   6.2018837e+01   1.4562521e-01
   6.2118868e+01   3.8253921e-01
   6.2218898e+01   1.8178027e-01
   6.2318929e+01   3.6491349e-01
   6.2418959e+01   4.3860864e-01
   6.2518989e+01   4.0669299e-01
   6.2619020e+01   3.8169127e-01
   6.2719050e+01   3.6239404e-01
   6.2819080e+01   1.7504148e-01
   6.2919111e+01   2.5965956e-02
   6.3019141e+01   2.6102859e-01
   6.3119172e+01   2.9022716e-01
   6.3219202e+01   4.1435715e-01
   6.3319232e+01   3.6478014e-01
   6.3419263e+01   2.2610849e-01
   6.3519293e+01   2.8275196e-01
   6.3619324e+01   2.6301496e-01
   6.3719354e+01   4.9514162e-02
   6.3819384e+01   1.3280426e-01
   6.3919415e+01   3.9950452e-01
   6.4019445e+01   8.7146807e-02
   6.4119475e+01   3.6675954e-01
   6.4219506e+01   2.6529583e-01
   6.4319536e+01   1.1239517e-01
   6.4419567e+01   3.4708761e-01
   6.4519597e+01   3.4988515e-01
   6.4619627e+01   5.4061189e-01
   6.4719658e+01   3.7940039e-01
   6.4819688e+01   2.4507536e-01
   6.4919719e+01   2.1605014e-01
   6.5019749e+01   2.8829949e-01
   6.5119779e+01   1.4262863e-01
   6.5219810e+01   1.2280508e-01
   6.5319840e+01   2.5394442e-01
   6.5419870e+01   7.5775872e-02
   6.5519901e+01   6.0180863e-01
   6.5619931e+01   2.8397039e-01
   6.5719962e+01   1.2801464e-01
   6.5819992e+01   3.1702624e-01
   6.5920022e+01   1.9173685e-01
   6.6020053e+01   1.9147636e-01
   6.6120083e+01   1.9202479e-01
   6.6220113e+01   2.1167398e-01
   6.6320144e+01   3.4656733e-01
   6.6420174e+01   2.7454206e-01
   6.6520205e+01   2.7786356e-01
   6.6620235e+01   2.2022611e-01
   6.6720265e+01   1.8587315e-01
   6.6820296e+01   1.8282325e-01
   6.6920326e+01   2.4349626e-02
   6.7020357e+01   3.4328420e-02
   6.7120387e+01   2.6465497e-02
   6.7220417e+01   2.0325755e-01
   6.7320448e+01   2.2230928e-01
   6.7420478e+01   3.9241247e-01
   6.7520508e+01   8.1410879e-02
   6.7620539e+01   1.2568022e-01
   6.7720569e+01   2.3181109e-01
   6.7820600e+01   5.2961488e-02
   6.7920630e+01   2.8992115e-01
   6.8020660e+01   1.6344352e-01
   6.8120691e+01   9.3669213e-02
   6.8220721e+01   2.2374957e-01
   6.8320752e+01   8.7482411e-03
   6.8420782e+01   1.3767509e-01
   6.8520812e+01   1.8434534e-01
   6.8620843e+01   1.9629383e-01
   6.8720873e+01   5.9592778e-02
   6.8820903e+01   2.7522208e-01
   6.8920934e+01   2.7086030e-02
   6.9020964e+01   1.9240929e-01
   6.9120995e+01   3.4356956e-01
   6.9221025e+01   1.6801069e-01
   6.9321055e+01   1.4637628e-01
   6.9421086e+01   1.8199694e-01
   6.9521116e+01   6.2392683e-02
   6.9621147e+01   3.3934531e-01
   6.9721177e+01   8.4720357e-02
   6.9821207e+01   1.9409684e-01
   6.9921238e+01   1.5777616e-01
   7.0021268e+01   3.6646310e-01
   7.0121298e+01   4.1929045e-01
   7.0221329e+01   2.1047938e-01
   7.0321359e+01   2.1281308e-01
   7.0421390e+01   2.7439860e-01
   7.0521420e+01   2.8499555e-01
   7.0621450e+01   1.3350912e-01
   7.0721481e+01   3.6360814e-01
   7.0821511e+01   5.2777344e-01
   7.0921541e+01   4.4477346e-01
   7.1021572e+01   2.2623594e-01
   7.1121602e+01   3.4785204e-01
   7.1221633e+01   1.5881954e-01
   7.1321663e+01   1.2995909e-01
   7.1421693e+01   1.6845033e-01
   7.1521724e+01   4.8938357e-01
   7.1621754e+01   9.0280072e-02
   7.1721785e+01   3.4152744e-01
   7.1821815e+01   2.4049598e-01
   7.1921845e+01   5.4565305e-01
   7.2021876e+01   2.2135354e-01
   7.2121906e+01   3.6839411e-02
   7.2221936e+01   3.6619746e-01
   7.2321967e+01   2.3050172e-01
   7.2421997e+01   2.8286095e-01
   7.2522028e+01   1.8849929e-01
   7.2622058e+01   4.0073587e-01
   7.2722088e+01   2.5795402e-01
   7.2822119e+01   2.7221327e-01
   7.2922149e+01   3.5594208e-01
   7.3022180e+01   2.6532337e-01
   7.3122210e+01   3.4521310e-01
   7.3222240e+01   4.3311034e-01
   7.3322271e+01   7.4311461e-01
   7.3422301e+01   2.3743972e-01
   7.3522331e+01   3.7567844e-01
   7.3622362e+01   3.4909039e-01
   7.3722392e+01   3.2280511e-01
   7.3822423e+01   1.6693415e-01
   7.3922453e+01   1.7701564e-01
   7.4022483e+01   1.1697479e+00
   7.4122514e+01   1.2221660e-01
   7.4222544e+01   3.7854816e-01
   7.4322575e+01   3.6010075e-01
   7.4422605e+01   3.1414745e-01
   7.4522635e+01   3.7595275e-01
   7.4622666e+01   3.6036208e-01
   7.4722696e+01   3.1790034e-01
   7.4822726e+01   6.8535560e-01
   7.4922757e+01   5.0095359e-01
   7.5022787e+01   3.6323930e-02
   7.5122818e+01   3.1604600e-01
   7.5222848e+01   2.6323920e-01
   7.5322878e+01   3.1223696e-01
   7.5422909e+01   6.2501245e-01
   7.5522939e+01   4.0059435e-01
   7.5622969e+01   7.6481745e-01
   7.5723000e+01   4.8101672e-01
   7.5823030e+01   1.0621334e-01
   7.5923061e+01   2.6798092e-02
   7.6023091e+01   1.9996057e-01
   7.6123121e+01   5.5027797e-01
   7.6223152e+01   1.6226958e+00
   7.6323182e+01   2.3101609e-01
   7.6423213e+01   3.5436116e-01
   7.6523243e+01   5.6489847e-01
   7.6623273e+01   2.8215898e-01
   7.6723304e+01   1.4169446e-01
   7.6823334e+01   3.9180348e-01
   7.6923364e+01   9.9252942e-02
   7.7023395e+01   8.2696735e-01
   7.7123425e+01   2.4993758e-01
   7.7223456e+01   6.1200086e-01
   7.7323486e+01   5.4208789e-01
   7.7423516e+01   4.4515848e-01
   7.7523547e+01   6.1311720e-01
   7.7623577e+01   4.3947893e-01
   7.7723608e+01   3.7422681e-01
   7.7823638e+01   2.0705557e-01
   7.7923668e+01   4.1325876e-01
   7.8023699e+01   3.2439664e-01
   7.8123729e+01   5.6979313e-01
   7.8223759e+01   2.9681904e-01
   7.8323790e+01   3.5828910e-01
   7.8423820e+01   5.6992432e-01
   7.8523851e+01   9.0728432e-01
   7.8623881e+01   2.6064040e-01
   7.8723911e+01   2.7719308e-01
   7.8823942e+01   1.0547605e+00
   7.8923972e+01   2.6261115e-01
   7.9024002e+01   3.5616386e-01
   7.9124033e+01   8.3240445e-02
   7.9224063e+01   6.1820166e-01
   7.9324094e+01   6.5581185e-01
   7.9424124e+01   1.8110969e-01
   7.9524154e+01   4.8263452e-01
   7.9624185e+01   4.4281597e-01
   7.9724215e+01   2.9333689e-01
   7.9824246e+01   1.8914585e-01
   7.9924276e+01   4.6406246e-01
   8.0024306e+01   4.3636714e+00
   8.0124337e+01   5.5356459e-01
   8.0224367e+01   1.0392145e+00
   8.0324397e+01   6.8278617e-01
   8.0424428e+01   6.5565074e-01
   8.0524458e+01   1.6222058e-01
   8.0624489e+01   1.1411264e+00
   8.0724519e+01   5.2472735e-01
   8.0824549e+01   5.0719242e-01
   8.0924580e+01   8.7322539e-01
   8.1024610e+01   6.4947797e-01
   8.1124641e+01   9.6626489e-01
   8.1224671e+01   1.1225036e+00
   8.1324701e+01   1.5903692e+00
   8.1424732e+01   6.9792570e-01
   8.1524762e+01   1.4384219e+00
   8.1624792e+01   1.6933547e+00
   8.1724823e+01   1.2117641e+00
   8.1824853e+01   6.0560495e-01
   8.1924884e+01   1.0538489e+00
   8.2024914e+01   1.6347101e+00
   8.2124944e+01   6.1196286e-01
   8.2224975e+01   9.1588809e-01
   8.2325005e+01   8.0248928e-01
   8.2425036e+01   8.7755266e-01
   8.2525066e+01   4.8210015e-01
   8.2625096e+01   7.9686407e-01
   8.2725127e+01   3.5587259e-01
   8.2825157e+01   2.5702262e-01
   8.2925187e+01   1.6180746e+00
   8.3025218e+01   9.8536184e-01
   8.3125248e+01   1.7909308e-01
   8.3225279e+01   2.4533242e-01
   8.3325309e+01   1.6936405e-01
   8.3425339e+01   2.2589734e-01
   8.3525370e+01   9.7045658e-02
   8.3625400e+01   1.4276252e-01
   8.3725430e+01   1.6006552e-01
   8.3825461e+01   3.3227098e-01
   8.3925491e+01   1.9989371e-01
   8.4025522e+01   7.0294706e-01
   8.4125552e+01   1.5104786e+00
   8.4225582e+01   3.8359043e-01
   8.4325613e+01   2.3574873e-01
   8.4425643e+01   2.6469669e-01
   8.4525674e+01   7.5773211e-01
   8.4625704e+01   2.7482999e-01
   8.4725734e+01   1.9502219e-01
   8.4825765e+01   2.2630842e-01
   8.4925795e+01   6.5270517e-01
   8.5025825e+01   4.8044074e-01
   8.5125856e+01   6.2056964e-01
   8.5225886e+01   5.7766894e-02
   8.5325917e+01   8.7675401e-01
   8.5425947e+01   3.6807083e-01
   8.5525977e+01   7.0010184e-01
   8.5626008e+01   4.8818148e-01
   8.5726038e+01   5.4013635e-01
   8.5826069e+01   4.1191727e-01
   8.5926099e+01   5.3757660e-01
   8.6026129e+01   4.9564577e-01
   8.6126160e+01   6.5653496e-01
   8.6226190e+01   7.7866048e-01
   8.6326220e+01   2.4848896e-01
   8.6426251e+01   1.0263554e+00
   8.6526281e+01   1.1305704e+00
   8.6626312e+01   7.7360962e-01
   8.6726342e+01   2.5961231e-01
   8.6826372e+01   8.0428078e-01
   8.6926403e+01   5.2273790e-01
   8.7026433e+01   4.9144577e-01
   8.7126464e+01   5.1157296e+00
   8.7226494e+01   9.6388307e-01
   8.7326524e+01   1.3645312e+00
   8.7426555e+01   7.2181071e-01
   8.7526585e+01   1.3777226e+00
   8.7626615e+01   4.9300808e-01
   8.7726646e+01   4.5242872e-01
   8.7826676e+01   9.6105086e-01
   8.7926707e+01   1.1852361e+00
   8.8026737e+01   2.0923163e-01
   8.8126767e+01   8.1958753e-01
   8.8226798e+01   3.5863743e-01
   8.8326828e+01   2.8189440e-01
   8.8426858e+01   1.1149904e+00
   8.8526889e+01   5.3168784e-01
   8.8626919e+01   3.6203517e-01
   8.8726950e+01   5.4009663e-01
   8.8826980e+01   1.6719603e-02
   8.8927010e+01   2.9462464e-01
   8.9027041e+01   2.9863368e-01
   8.9127071e+01   2.3537975e-01
   8.9227102e+01   2.2277944e-01
   8.9327132e+01   5.9900276e-01
   8.9427162e+01   4.8921101e-01
   8.9527193e+01   4.8218379e-01
   8.9627223e+01   6.9491566e-01
   8.9727253e+01   3.2129107e-01
   8.9827284e+01   4.0097866e-01
   8.9927314e+01   6.9627679e-01
   9.0027345e+01   4.6251766e-01
   9.0127375e+01   2.3691996e-01
   9.0227405e+01   2.3715357e-01
   9.0327436e+01   3.1678265e-01
   9.0427466e+01   7.7335827e-01
   9.0527497e+01   3.4691434e-01
   9.0627527e+01   5.6360935e-01
   9.0727557e+01   2.8801211e-01
   9.0827588e+01   4.4870093e-01
   9.0927618e+01   3.3221568e-01
   9.1027648e+01   2.4863277e-01
   9.1127679e+01   8.7531115e-01
   9.1227709e+01   5.6260724e-01
   9.1327740e+01   4.1371158e-01
   9.1427770e+01   3.3159865e-01
   9.1527800e+01   4.4470076e-01
   9.1627831e+01   9.8531741e-01
   9.1727861e+01   2.3652595e-01
   9.1827892e+01   2.9792294e-01
   9.1927922e+01   4.0993501e-01
   9.2027952e+01   4.9237800e-01
   9.2127983e+01   8.1119086e-01
   9.2228013e+01   3.4399303e-01
   9.2328043e+01   8.4332080e-01
   9.2428074e+01   6.2714142e-01
   9.2528104e+01   5.3913060e-01
   9.2628135e+01   4.2484399e-01
   9.2728165e+01   6.0274147e-01
   9.2828195e+01   5.3456895e-01
   9.2928226e+01   3.0928607e-01
   9.3028256e+01   9.8529554e-01
   9.3128286e+01   5.6053181e-01
   9.3228317e+01   6.9451006e-01
   9.3328347e+01   3.1099003e-01
   9.3428378e+01   6.2259104e-01
   9.3528408e+01   4.0549537e-01
   9.3628438e+01   1.7839730e-01
   9.3728469e+01   4.8667470e-01
   9.3828499e+01   1.6508296e-01
   9.3928530e+01   4.9440412e-01
   9.4028560e+01   5.8413797e-01
   9.4128590e+01   7.9762290e-01
   9.4228621e+01   7.8061944e-01
   9.4328651e+01   4.3051304e-01
   9.4428681e+01   2.0910883e-01
   9.4528712e+01   4.7574659e-01
   9.4628742e+01   8.4231106e-01
   9.4728773e+01   1.7676733e+00
   9.4828803e+01   1.8482635e-01
   9.4928833e+01   6.7818394e-01
   9.5028864e+01   6.3641294e-01
   9.5128894e+01   4.6979153e-01
   9.5228925e+01   3.9306338e-01
   9.5328955e+01   1.3021108e+00
   9.5428985e+01   8.1184303e-01
   9.5529016e+01   1.5787289e+00
   9.5629046e+01   9.3779897e-01
   9.5729076e+01   1.0233899e+00
   9.5829107e+01   5.2639970e-01
   9.5929137e+01   3.4925191e-01
   9.6029168e+01   7.6999927e-01
   9.6129198e+01   8.1561178e-01
   9.6229228e+01   5.6489876e-01
   9.6329259e+01   4.7463035e-01
   9.6429289e+01   4.6157557e-01
   9.6529320e+01   1.0456366e+00
   9.6629350e+01   3.8651161e-01
   9.6729380e+01   1.3485732e-01
   9.6829411e+01   2.4064917e-01
   9.6929441e+01   5.9483078e-01
   9.7029471e+01   1.5827980e-01
   9.7129502e+01   6.3827246e-01
   9.7229532e+01   1.1037492e+00
   9.7329563e+01   1.0158443e+00
   9.7429593e+01   5.7623855e-01
   9.7529623e+01   4.4658145e-01
   9.7629654e+01   4.8172110e-01
   9.7729684e+01   2.9275949e-01
   9.7829714e+01   5.5486303e-01
   9.7929745e+01   7.2990423e-01
   9.8029775e+01   9.9902715e-01
   9.8129806e+01   2.9511589e-01
   9.8229836e+01   3.7929433e-01
   9.8329866e+01   6.4008216e-01
   9.8429897e+01   7.2951082e-01
   9.8529927e+01   1.2103859e-01
   9.8629958e+01   6.1001758e-01
   9.8729988e+01   5.8202257e-01
   9.8830018e+01   6.4183629e-01
   9.8930049e+01   7.7236772e-01
   9.9030079e+01   6.4597275e-01
   9.9130109e+01   3.2033667e-01
   9.9230140e+01   2.7517133e-01
   9.9330170e+01   3.4075828e-01
   9.9430201e+01   1.1383700e+00
   9.9530231e+01   1.0331087e-01
   9.9630261e+01   3.0267001e-01
   9.9730292e+01   4.5251394e-01
   9.9830322e+01   3.9275171e-01
   9.9930353e+01   5.7600145e-01
   1.0003038e+02   6.2637440e-01
   1.0013041e+02   6.3101529e-01
   1.0023044e+02   4.6185970e-01
   1.0033047e+02   5.8679026e-01
   1.0043050e+02   3.9131640e-01
   1.0053053e+02   4.0525146e-01
   1.0063057e+02   7.1904429e-01
   1.0073060e+02   4.1224605e-01
   1.0083063e+02   4.5252758e-01
   1.0093066e+02   3.3337817e-01
   1.0103069e+02   7.8796473e-01
   1.0113072e+02   5.5354878e-01
   1.0123075e+02   4.0534756e-01
   1.0133078e+02   2.6328852e-01
   1.0143081e+02   1.3371161e-01
   1.0153084e+02   1.4768914e-01
   1.0163087e+02   3.5914164e-01
   1.0173090e+02   2.4746821e-01
   1.0183093e+02   2.2169755e-01
   1.0193096e+02   4.4497798e-01
   1.0203099e+02   5.3525786e-01
   1.0213102e+02   2.2086194e-01
   1.0223105e+02   1.9744648e-01
   1.0233108e+02   3.3901170e-01
   1.0243111e+02   2.0509708e-01
   1.0253114e+02   4.4151344e-01
   1.0263117e+02   3.6242099e-02
   1.0273120e+02   1.5111467e-01
   1.0283123e+02   4.2535375e-01
   1.0293126e+02   1.2320009e-01
   1.0303129e+02   2.6178377e-01
   1.0313132e+02   4.0649479e-01
   1.0323136e+02   8.6379222e-02
   1.0333139e+02   4.9472328e-01
   1.0343142e+02   4.8643386e-01
   1.0353145e+02   5.4031809e-01
   1.0363148e+02   3.7047465e-01
   1.0373151e+02   3.2197606e-01
   1.0383154e+02   6.1585240e-01
   1.0393157e+02   1.3752291e-01
   1.0403160e+02   1.2951590e-01
   1.0413163e+02   3.7650239e-01
   1.0423166e+02   2.5118412e-01
   1.0433169e+02   1.0470573e-01
   1.0443172e+02   4.1126693e-01
   1.0453175e+02   1.3591077e-01
   1.0463178e+02   2.0886065e-01
   1.0473181e+02   7.1856133e-02
   1.0483184e+02   1.5972474e-01
   1.0493187e+02   5.8424035e-02
   1.0503190e+02   4.4439810e-01
   1.0513193e+02   1.1156808e-01
   1.0523196e+02   3.2443734e-01
   1.0533199e+02   2.1490652e-01
   1.0543202e+02   2.4877712e-01
   1.0553205e+02   2.0468324e-01
   1.0563208e+02   3.7625740e-02
   1.0573211e+02   1.4742791e-01
   1.0583215e+02   1.2557925e-01
   1.0593218e+02   3.2574823e-01
   1.0603221e+02   3.2434835e-01
   1.0613224e+02   1.1561980e-01
   1.0623227e+02   2.1178398e-01
   1.0633230e+02   2.6649168e-01
   1.0643233e+02   1.0292656e-01
   1.0653236e+02   1.7317596e-01
   1.0663239e+02   3.8091323e-01
   1.0673242e+02   1.4811553e-01
   1.0683245e+02   1.8400224e-01
   1.0693248e+02   4.8322558e-01
   1.0703251e+02   4.7261995e-01
   1.0713254e+02   2.1875313e-01
   1.0723257e+02   4.5337817e-01
   1.0733260e+02   1.1156816e-01
   1.0743263e+02   1.6716179e-01
   1.0753266e+02   1.3308942e-01
   1.0763269e+02   1.7845983e-01
   1.0773272e+02   8.5131759e-02
   1.0783275e+02   1.3344435e-01
   1.0793278e+02   7.5908986e-02
   1.0803281e+02   4.3660565e-01
   1.0813284e+02   2.8069087e-01
   1.0823287e+02   4.6326327e-01
   1.0833290e+02   1.7487121e-01
   1.0843294e+02   3.1022868e-01
   1.0853297e+02   2.0931433e-01
   1.0863300e+02   2.3149117e-01
   1.0873303e+02   2.2474883e-01
   1.0883306e+02   1.9539364e-01
   1.0893309e+02   3.2120309e-01
   1.0903312e+02   2.7183170e-01
   1.0913315e+02   3.7804631e-01
   1.0923318e+02   1.3324792e-01
   1.0933321e+02   1.0289450e-01
   1.0943324e+02   2.5318567e-01
   1.0953327e+02   1.4624739e-01
   1.0963330e+02   3.6112890e-01
   1.0973333e+02   9.1150156e-02
   1.0983336e+02   4.1531921e-01
   1.0993339e+02   2.4507524e-01
   1.1003342e+02   2.0664394e-01
   1.1013345e+02   1.8167065e-01
   1.1023348e+02   3.4426427e-01
   1.1033351e+02   2.9965190e-01
   1.1043354e+02   3.8046760e-01
   1.1053357e+02   2.3465614e-01
   1.1063360e+02   1.2872593e-01
   1.1073363e+02   2.5809498e-01
   1.1083366e+02   7.5489850e-02
   1.1093369e+02   2.6947779e-01
   1.1103373e+02   3.0721228e-01
   1.1113376e+02   2.0060949e-01
   1.1123379e+02   2.4002239e-01
   1.1133382e+02   1.9667793e-01
   1.1143385e+02   4.9258804e-01
   1.1153388e+02   4.2452465e-01
   1.1163391e+02   3.3951132e-01
   1.1173394e+02   1.1601841e-01
   1.1183397e+02   2.4851079e-01
   1.1193400e+02   3.3585468e-01
   1.1203403e+02   1.8147996e-01
   1.1213406e+02   2.5635529e-01
   1.1223409e+02   3.4375574e-01
   1.1233412e+02   9.7894476e-02
   1.1243415e+02   1.3649511e-01
   1.1253418e+02   1.3489783e-01
   1.1263421e+02   2.0544858e-01
   1.1273424e+02   4.1680658e-01
   1.1283427e+02   2.7026359e-01
   1.1293430e+02   1.2471981e-01
   1.1303433e+02   1.2543302e-01
   1.1313436e+02   1.2732180e-01
   1.1323439e+02   2.1061233e-01
   1.1333442e+02   1.2883635e-01
   1.1343445e+02   2.4473369e-01
   1.1353448e+02   1.4401948e-01
   1.1363451e+02   3.1855278e-01
   1.1373455e+02   4.6270375e-01
   1.1383458e+02   3.5571879e-01
   1.1393461e+02   2.2731456e-01
   1.1403464e+02   3.9147652e-01
   1.1413467e+02   3.0946905e-01
   1.1423470e+02   4.6025799e-01
   1.1433473e+02   2.9080460e-01
   1.1443476e+02   4.5067981e-01
   1.1453479e+02   4.4724682e-01
   1.1463482e+02   7.2047783e-01
   1.1473485e+02   4.9632886e-01
   1.1483488e+02   9.8761022e-02
   1.1493491e+02   1.2429001e-01
   1.1503494e+02   4.2960820e-01
   1.1513497e+02   2.3684364e-01
   1.1523500e+02   3.2831002e-01
   1.1533503e+02   5.0381980e-01
   1.1543506e+02   5.7702985e-01
   1.1553509e+02   4.3862336e-01
   1.1563512e+02   3.6810897e-01
   1.1573515e+02   4.4534958e-01
   1.1583518e+02   5.9399930e-01
   1.1593521e+02   4.0571490e-01
   1.1603524e+02   3.9947451e-01
   1.1613527e+02   4.4722597e-01
   1.1623530e+02   1.9143565e-01
   1.1633534e+02   2.3824904e-01
   1.1643537e+02   5.5105406e-01
   1.1653540e+02   9.6368806e-01
   1.1663543e+02   3.9245867e-01
   1.1673546e+02   5.1930491e-01
   1.1683549e+02   7.8060325e-01
   1.1693552e+02   4.8620458e-01
   1.1703555e+02   2.0891157e-01
   1.1713558e+02   5.1449138e-01
   1.1723561e+02   3.9210612e-01
   1.1733564e+02   2.9158661e-01
   1.1743567e+02   4.5837343e-01
   1.1753570e+02   3.5892886e-01
   1.1763573e+02   1.8558078e-01
   1.1773576e+02   4.1527097e-01
   1.1783579e+02   4.7209801e-01
   1.1793582e+02   3.8537719e-01
   1.1803585e+02   2.3870871e-01
   1.1813588e+02   4.4620803e-01
   1.1823591e+02   2.4672322e-01
   1.1833594e+02   5.7789605e-01
   1.1843597e+02   7.6821981e-01
   1.1853600e+02   1.5166672e-01
   1.1863603e+02   1.5377726e-01
   1.1873606e+02   6.8490006e-01
   1.1883609e+02   3.9659033e-01
   1.1893613e+02   6.0013935e-01
   1.1903616e+02   2.5068012e-01
   1.1913619e+02   3.0996936e-01
   1.1923622e+02   5.3489414e-03
   1.1933625e+02   6.4212474e-01
   1.1943628e+02   2.4714653e-02
   1.1953631e+02   1.0972717e-01
   1.1963634e+02   7.7694742e-01
   1.1973637e+02   3.1743280e-01
   1.1983640e+02   6.7627279e-01
   1.1993643e+02   3.0216675e-01
   1.2003646e+02   7.3137010e-02
   1.2013649e+02   3.7413696e-01
   1.2023652e+02   2.9172842e-01
   1.2033655e+02   5.6915331e-01
   1.2043658e+02   4.4782233e-01
   1.2053661e+02   5.6530649e-01
   1.2063664e+02   2.4489401e-01
   1.2073667e+02   6.5270448e-01
   1.2083670e+02   3.6564957e-01
   1.2093673e+02   3.9135814e-01
   1.2103676e+02   6.6725382e-01
   1.2113679e+02   9.6042875e-01
   1.2123682e+02   2.4768454e-01
   1.2133685e+02   2.0956473e-01
   1.2143688e+02   3.9736674e-01
   1.2153692e+02   7.7797787e-01
   1.2163695e+02   5.6708659e-01
   1.2173698e+02   4.4877172e-01
   1.2183701e+02   3.6866344e-01
   1.2193704e+02   2.3565948e-01
   1.2203707e+02   6.4219945e-01
   1.2213710e+02   4.4197958e-01
   1.2223713e+02   1.3027460e-01
   1.2233716e+02   5.2668035e-01
   1.2243719e+02   5.1539208e-01
   1.2253722e+02   5.1470817e-01
   1.2263725e+02   4.1358257e-01
   1.2273728e+02   3.1525507e-01
   1.2283731e+02   3.9496100e-01
   1.2293734e+02   3.6342785e-01
   1.2303737e+02   6.5995665e-01
   1.2313740e+02   3.2076055e-01
   1.2323743e+02   6.2065895e-01
   1.2333746e+02   6.3926100e-01
   1.2343749e+02   6.8765399e-01
   1.2353752e+02   9.2547264e-01
   1.2363755e+02   1.2290575e-01
   1.2373758e+02   8.3982675e-02
   1.2383761e+02   7.3739480e-01
   1.2393764e+02   1.4751101e-01
   1.2403767e+02   9.1862385e-01
   1.2413771e+02   2.2146575e-01
   1.2423774e+02   4.6654564e-01
   1.2433777e+02   9.6068081e-01
   1.2443780e+02   9.4508449e-01
   1.2453783e+02   8.6870359e-01
   1.2463786e+02   4.3258466e-01
   1.2473789e+02   1.8471879e-01
   1.2483792e+02   7.3773657e-01
   1.2493795e+02   1.0905852e+00
   1.2503798e+02   4.3293523e-01
   1.2513801e+02   5.6444710e-02
   1.2523804e+02   4.4219247e-01
   1.2533807e+02   3.5045218e-01
   1.2543810e+02   1.1112712e+00
   1.2553813e+02   7.0629786e-01
   1.2563816e+02   6.9602085e-01
   1.2573819e+02   6.2912127e-01
   1.2583822e+02   2.1434634e-01
   1.2593825e+02   6.7485212e-01
   1.2603828e+02   6.8557620e-01
   1.2613831e+02   5.3387757e-01
   1.2623834e+02   1.0325837e-01
   1.2633837e+02   1.3568320e-01
   1.2643840e+02   9.3780695e-01
   1.2653843e+02   6.3569246e-01
   1.2663846e+02   1.3361246e-01
   1.2673850e+02   3.9741977e-01
   1.2683853e+02   3.7203961e-01
   1.2693856e+02   4.5373409e-01
   1.2703859e+02   5.3362632e-01
   1.2713862e+02   7.9584069e-01
   1.2723865e+02   2.9317304e-01
   1.2733868e+02   1.8124052e-01
   1.2743871e+02   7.7295571e-02
   1.2753874e+02   6.3765978e-01
   1.2763877e+02   8.0791880e-02
   1.2773880e+02   2.9906697e-01
   1.2783883e+02   9.0946701e-01
   1.2793886e+02   4.3950101e-01
   1.2803889e+02   3.0717736e-02
   1.2813892e+02   5.1119804e-01
   1.2823895e+02   2.9619077e-01
   1.2833898e+02   1.1804084e-01
   1.2843901e+02   2.4810236e-01
   1.2853904e+02   5.0612948e-01
   1.2863907e+02   7.4201736e-01
   1.2873910e+02   3.5523027e-01
   1.2883913e+02   6.5063824e-01
   1.2893916e+02   6.8990431e-01
   1.2903919e+02   5.8567047e-01
   1.2913922e+02   5.0143976e-01
   1.2923925e+02   4.3590315e-01
   1.2933929e+02   4.4440068e-01
   1.2943932e+02   4.8517221e-01
   1.2953935e+02   4.3301803e-01
   1.2963938e+02   6.4378279e-01
   1.2973941e+02   1.3865793e+00
   1.2983944e+02   3.0470720e-01
   1.2993947e+02   8.7701406e-01
   1.3003950e+02   1.3663324e+00
   1.3013953e+02   6.9633359e-01
   1.3023956e+02   1.9442886e-01
   1.3033959e+02   3.0450747e-01
   1.3043962e+02   3.8342392e-01
   1.3053965e+02   1.4191392e+00
   1.3063968e+02   7.2231187e-01
   1.3073971e+02   7.1417485e-01
   1.3083974e+02   5.8154980e-01
   1.3093977e+02   1.1515088e+00
   1.3103980e+02   1.2264396e-01
   1.3113983e+02   1.1986023e+00
   1.3123986e+02   1.0798871e+00
   1.3133989e+02   1.8196589e+00
   1.3143992e+02   2.5808687e-01
   1.3153995e+02   1.0069371e+00
   1.3163998e+02   3.6961675e-01
   1.3174001e+02   3.0013199e-01
   1.3184004e+02   2.9364207e-01
   1.3194008e+02   1.3015268e+00
   1.3204011e+02   1.3339523e+00
   1.3214014e+02   2.7565131e-01
   1.3224017e+02   1.6434771e+00
   1.3234020e+02   1.3519901e+00
   1.3244023e+02   1.4626313e+00
   1.3254026e+02   1.2225616e+00
   1.3264029e+02   1.0955004e+00
   1.3274032e+02   7.5409714e-01
   1.3284035e+02   1.5842180e+00
   1.3294038e+02   6.1658677e-01
   1.3304041e+02   9.0707915e-01
   1.3314044e+02   9.0421365e-01
   1.3324047e+02   2.4994703e-01
   1.3334050e+02   1.4021618e+00
   1.3344053e+02   9.9923726e-01
   1.3354056e+02   3.8899614e-01
   1.3364059e+02   4.6996069e-01
   1.3374062e+02   5.7550845e-01
   1.3384065e+02   2.1683466e-01
   1.3394068e+02   1.1220372e+00
   1.3404071e+02   5.9983501e-01
   1.3414074e+02   1.3232519e+00
   1.3424077e+02   4.2742915e-01
   1.3434080e+02   3.6190262e-01
   1.3444083e+02   2.9644000e-01
   1.3454087e+02   9.6113247e-01
   1.3464090e+02   1.2980158e+00
   1.3474093e+02   2.0749768e+00
   1.3484096e+02   1.0027766e+00
   1.3494099e+02   1.5331334e+00
   1.3504102e+02   1.0892599e+00
   1.3514105e+02   9.5043776e-01
   1.3524108e+02   1.4576131e+00
   1.3534111e+02   1.2561569e+00
   1.3544114e+02   2.6947241e+00
   1.3554117e+02   9.2061556e-01
   1.3564120e+02   8.6268741e-01
   1.3574123e+02   8.9833052e-01
   1.3584126e+02   2.3727775e+00
   1.3594129e+02   6.6040319e+00
   1.3604132e+02   5.2748954e-01
   1.3614135e+02   1.3810837e+00
   1.3624138e+02   6.9161019e-01
   1.3634141e+02   1.5752127e+00
   1.3644144e+02   1.2744659e+00
   1.3654147e+02   5.8440004e-01
   1.3664150e+02   8.1084142e-01
   1.3674153e+02   2.6379396e+00
   1.3684156e+02   6.1059009e-01
   1.3694159e+02   7.1821225e-01
   1.3704162e+02   2.2175275e+00
   1.3714165e+02   2.3968291e+00
   1.3724169e+02   9.8852435e-01
   1.3734172e+02   6.2181885e-01
   1.3744175e+02   1.3657823e+00
   1.3754178e+02   1.0283423e+00
   1.3764181e+02   2.9656718e+00
   1.3774184e+02   2.6508894e+00
   1.3784187e+02   1.6561195e+00
   1.3794190e+02   1.9785531e+00
   1.3804193e+02   3.1338629e-01
   1.3814196e+02   4.7548654e-01
   1.3824199e+02   1.0530599e+00
   1.3834202e+02   2.2004947e+00
   1.3844205e+02   4.3832352e+00
   1.3854208e+02   1.0072010e+00
   1.3864211e+02   1.0432889e+00
   1.3874214e+02   9.9933907e-01
   1.3884217e+02   8.8897344e-01
   1.3894220e+02   3.0251866e+00
   1.3904223e+02   1.5607505e+00
   1.3914226e+02   3.0061939e+00
   1.3924229e+02   2.2163401e+00
   1.3934232e+02   1.7849656e+00
   1.3944235e+02   7.2309640e-01
   1.3954238e+02   1.6037002e+00
   1.3964241e+02   5.7445584e-01
   1.3974244e+02   3.2710873e+00
   1.3984248e+02   8.4489350e-01
   1.3994251e+02   5.0320817e-01
   1.4004254e+02   3.5509242e+00
   1.4014257e+02   1.5510370e+00
   1.4024260e+02   2.8819110e-01
   1.4034263e+02   5.2624834e+00
   1.4044266e+02   1.4120898e+00
   1.4054269e+02   2.8442680e+00
   1.4064272e+02   1.1180265e+00
   1.4074275e+02   1.0126966e+00
   1.4084278e+02   1.1418551e+00
   1.4094281e+02   1.2001711e+00
   1.4104284e+02   2.5389018e+00
   1.4114287e+02   6.6921897e-01
   1.4124290e+02   1.0248656e+00
   1.4134293e+02   1.5416653e+00
   1.4144296e+02   1.6695729e+00
   1.4154299e+02   8.2290449e-01
   1.4164302e+02   7.1072254e-01
   1.4174305e+02   9.0228292e-01
   1.4184308e+02   4.4408263e-01
   1.4194311e+02   5.9215544e-01
   1.4204314e+02   2.3085117e+00
   1.4214317e+02   3.1032516e-01
   1.4224320e+02   2.0466859e-01
   1.4234323e+02   1.4264179e+00
   1.4244327e+02   6.5037859e-01
   1.4254330e+02   5.4121950e-01
   1.4264333e+02   4.0443080e-01
   1.4274336e+02   4.7049061e-01
   1.4284339e+02   1.2733367e+00
   1.4294342e+02   8.5329584e-01
   1.4304345e+02   7.6724126e-01
   1.4314348e+02   1.1569665e+00
   1.4324351e+02   5.1325869e-01
   1.4334354e+02   2.1652917e+00
   1.4344357e+02   2.1399930e+00
   1.4354360e+02   2.7760495e+00
   1.4364363e+02   9.7368271e-01
   1.4374366e+02   2.0023208e+00
   1.4384369e+02   1.0042069e+00
   1.4394372e+02   1.1256475e+00
   1.4404375e+02   2.8190504e+00
   1.4414378e+02   1.6675544e+00
   1.4424381e+02   7.5167688e-01
   1.4434384e+02   2.3315760e+00
   1.4444387e+02   3.4596636e-01
   1.4454390e+02   1.9369526e+00
   1.4464393e+02   4.4408956e-01
   1.4474396e+02   1.7769106e+00
   1.4484399e+02   3.1380862e-01
   1.4494402e+02   3.6528470e-01
   1.4504406e+02   6.5851522e-01
   1.4514409e+02   1.6615818e+00
   1.4524412e+02   2.7975135e+00
   1.4534415e+02   8.2992342e-01
   1.4544418e+02   3.6901439e-02
   1.4554421e+02   9.4441576e-01
   1.4564424e+02   3.9684636e-01
   1.4574427e+02   7.1758862e-01
   1.4584430e+02   1.6386050e+00
   1.4594433e+02   1.9884514e+00
   1.4604436e+02   1.5627932e+00
   1.4614439e+02   3.2972440e+00
   1.4624442e+02   2.3653862e+00
   1.4634445e+02   3.7317412e-01
   1.4644448e+02   8.2767182e-01
   1.4654451e+02   4.2097463e-01
   1.4664454e+02   5.2819997e-01
   1.4674457e+02   6.4271859e-01
   1.4684460e+02   5.3812870e-01
   1.4694463e+02   1.4085197e+00
   1.4704466e+02   5.2987198e-01
   1.4714469e+02   3.3417959e-01
   1.4724472e+02   1.8962167e+00
   1.4734475e+02   5.7289781e-01
   1.4744478e+02   1.6408442e+00
   1.4754481e+02   3.1649030e+00
   1.4764485e+02   7.2752652e-01
   1.4774488e+02   5.4679058e+00
   1.4784491e+02   8.4280205e-01
   1.4794494e+02   4.1790452e-01
   1.4804497e+02   3.6190584e+00
   1.4814500e+02   8.1499520e-01
   1.4824503e+02   3.4110758e+00
   1.4834506e+02   2.7521903e+00
   1.4844509e+02   6.8081793e-01
   1.4854512e+02   1.9098988e+00
   1.4864515e+02   8.7738641e-02
   1.4874518e+02   1.5349924e+00
   1.4884521e+02   8.3233311e-01
   1.4894524e+02   8.2587004e-01
   1.4904527e+02   7.9887424e-01
   1.4914530e+02   2.6801781e-01
   1.4924533e+02   2.0178454e-01
   1.4934536e+02   1.2203286e-01
   1.4944539e+02   9.8958098e-01
   1.4954542e+02   2.1944632e+00
   1.4964545e+02   5.0904152e-01
   1.4974548e+02   4.7723205e-01
   1.4984551e+02   2.7971925e+00
   1.4994554e+02   3.0449989e-01
   1.5004557e+02   4.7370839e-01
   1.5014560e+02   4.7884432e-01
   1.5024564e+02   1.6605969e+00
   1.5034567e+02   3.8879277e-01
   1.5044570e+02   3.1414840e+00
   1.5054573e+02   1.0772971e+00
   1.5064576e+02   1.0164476e+00
   1.5074579e+02   2.3502924e-01
   1.5084582e+02   2.6184718e-01
   1.5094585e+02   4.9480356e-01
   1.5104588e+02   4.6591974e-01
   1.5114591e+02   1.9423001e-01
   1.5124594e+02   9.3859710e-01
   1.5134597e+02   4.7278411e-01
   1.5144600e+02   9.3369602e-01
   1.5154603e+02   9.1750538e-01
   1.5164606e+02   1.0021263e+00
   1.5174609e+02   4.0120986e-01
   1.5184612e+02   6.6556365e+00
   1.5194615e+02   6.0992573e-01
   1.5204618e+02   2.0162642e+00
   1.5214621e+02   5.0687170e-01
   1.5224624e+02   3.4831187e+00
   1.5234627e+02   1.0857658e+00
   1.5244630e+02   6.2769770e-01
   1.5254633e+02   8.3527976e-01
   1.5264636e+02   8.4153947e-01
   1.5274639e+02   2.0953085e+01
   1.5284643e+02   1.3817902e+00
   1.5294646e+02   4.7619239e-01
   1.5304649e+02   9.6749697e-01
   1.5314652e+02   6.5458959e-01
   1.5324655e+02   5.7842600e-01
   1.5334658e+02   3.3242158e+00
   1.5344661e+02   3.0022328e+00
   1.5354664e+02   1.4936079e-01
   1.5364667e+02   5.2290456e+00
   1.5374670e+02   1.2948334e+00
   1.5384673e+02   8.8710965e-01
   1.5394676e+02   6.0205472e-02
   1.5404679e+02   7.8446596e-01
   1.5414682e+02   7.8103689e+00
   1.5424685e+02   7.0760354e-01
   1.5434688e+02   1.4632068e-01
   1.5444691e+02   4.4180510e-01
   1.5454694e+02   6.5543949e-01
   1.5464697e+02   3.8888911e-01
   1.5474700e+02   5.6909747e-01
   1.5484703e+02   3.2801689e-02
   1.5494706e+02   1.6819758e-01
   1.5504709e+02   3.8225643e-01
   1.5514712e+02   6.1000137e-01
   1.5524715e+02   1.9253546e+00
   1.5534718e+02   4.8258379e-01
   1.5544722e+02   4.2372109e-01
   1.5554725e+02   2.6490981e-01
   1.5564728e+02   4.5997414e-01
   1.5574731e+02   1.6260180e-01
   1.5584734e+02   2.6079852e-01
   1.5594737e+02   3.1018988e-01
   1.5604740e+02   5.7267220e-01
   1.5614743e+02   5.8674563e-01
   1.5624746e+02   5.0193454e-01
   1.5634749e+02   5.7890163e-02
   1.5644752e+02   5.9404811e-01
   1.5654755e+02   6.1058054e-01
   1.5664758e+02   1.8828796e-01
   1.5674761e+02   4.1891403e-01
   1.5684764e+02   2.3692726e-01
   1.5694767e+02   1.2445075e+00
   1.5704770e+02   2.4410737e-01
   1.5714773e+02   6.7362809e-01
   1.5724776e+02   5.5028529e-02
   1.5734779e+02   7.2648025e-01
   1.5744782e+02   4.0313031e-01
   1.5754785e+02   9.7973046e-01
   1.5764788e+02   1.1713927e+00
   1.5774791e+02   7.3305180e-01
   1.5784794e+02   4.5335368e-01
   1.5794797e+02   4.3646229e-01
   1.5804800e+02   8.8987558e-01
   1.5814804e+02   2.2775803e-01
   1.5824807e+02   5.4474030e-01
   1.5834810e+02   1.6149534e-01
   1.5844813e+02   1.8549126e-01
   1.5854816e+02   1.8043882e-01
   1.5864819e+02   5.9511922e-01
   1.5874822e+02   6.3750464e-01
   1.5884825e+02   4.9100687e-01
   1.5894828e+02   3.8158475e-01
   1.5904831e+02   5.1303843e-01
   1.5914834e+02   4.0569125e-01
   1.5924837e+02   4.9217512e-01
   1.5934840e+02   6.8935582e-01
   1.5944843e+02   6.9057330e-01
   1.5954846e+02   2.3509650e-01
   1.5964849e+02   3.0995352e-01
   1.5974852e+02   4.8475371e-01
   1.5984855e+02   7.7140293e-01
   1.5994858e+02   5.7402365e-01
   1.6004861e+02   4.0885232e-01
   1.6014864e+02   2.9879907e-01
   1.6024867e+02   9.8014340e-01
   1.6034870e+02   3.1074364e-01
   1.6044873e+02   7.6285464e-01
   1.6054876e+02   4.7452765e-01
   1.6064879e+02   4.0050911e-01
   1.6074883e+02   3.5652519e-01
   1.6084886e+02   5.0108848e-01
   1.6094889e+02   5.6542612e-01
   1.6104892e+02   7.3342609e-01
   1.6114895e+02   5.4653293e-01
   1.6124898e+02   7.2207542e-01
   1.6134901e+02   5.0104168e-01
   1.6144904e+02   5.0111200e-01
   1.6154907e+02   9.4156085e-01
   1.6164910e+02   5.6822101e-01
   1.6174913e+02   6.0812994e-01
   1.6184916e+02   5.0948521e-01
   1.6194919e+02   5.5581749e-01
   1.6204922e+02   8.3122035e-01
   1.6214925e+02   8.8211289e-01
   1.6224928e+02   5.7120203e-01
   1.6234931e+02   5.4746532e-01
   1.6244934e+02   4.7509379e-01
   1.6254937e+02   8.0557810e-01
   1.6264940e+02   4.1233635e-01
   1.6274943e+02   4.3045126e-01
   1.6284946e+02   3.6211397e-01
   1.6294949e+02   5.0101450e-01
   1.6304952e+02   6.8016585e-01
   1.6314955e+02   4.0074960e-01
   1.6324958e+02   3.1713496e-01
   1.6334962e+02   3.2530367e-01
   1.6344965e+02   1.4912184e-01
   1.6354968e+02   3.4060927e-01
   1.6364971e+02   4.2636843e-01
   1.6374974e+02   3.5452552e-01
   1.6384977e+02   1.7093296e-01
   1.6394980e+02   2.1851903e-01
   1.6404983e+02   1.6339041e-01
   1.6414986e+02   2.8829870e-01
   1.6424989e+02   3.5803317e-01
   1.6434992e+02   4.6600811e-01
   1.6444995e+02   2.9280245e-01
   1.6454998e+02   2.5298523e-01
   1.6465001e+02   4.8958611e-01
   1.6475004e+02   3.5023181e-01
   1.6485007e+02   5.2281106e-01
   1.6495010e+02   2.5466640e-01
   1.6505013e+02   3.0920365e-01
   1.6515016e+02   4.6124081e-01
   1.6525019e+02   1.4325064e-01
   1.6535022e+02   3.0113735e-01
   1.6545025e+02   6.0472563e-01
   1.6555028e+02   3.4608171e-01
   1.6565031e+02   7.6743101e-01
   1.6575034e+02   3.3348225e-01
   1.6585037e+02   3.9285390e-02
   1.6595041e+02   8.6549364e-02
   1.6605044e+02   2.7785856e-01
   1.6615047e+02   1.9548598e-01
   1.6625050e+02   2.2991469e-01
   1.6635053e+02   1.8787343e-01
   1.6645056e+02   2.1270904e-01
   1.6655059e+02   5.5182341e-01
   1.6665062e+02   3.7269218e-01
   1.6675065e+02   2.7743785e-01
   1.6685068e+02   4.0447091e-01
   1.6695071e+02   2.7282615e-01
   1.6705074e+02   6.9337800e-02
   1.6715077e+02   2.4291946e-01
   1.6725080e+02   2.4199707e-01
   1.6735083e+02   3.7329234e-01
   1.6745086e+02   1.6066374e-01
   1.6755089e+02   3.7216461e-01
   1.6765092e+02   1.5348560e-01
   1.6775095e+02   1.1007372e-01
   1.6785098e+02   2.6986183e-01
   1.6795101e+02   3.5746341e-01
   1.6805104e+02   2.7555181e-01
   1.6815107e+02   1.2480203e-01
   1.6825110e+02   3.2378172e-01
   1.6835113e+02   2.6862884e-01
   1.6845116e+02   8.1139575e-02
   1.6855120e+02   3.3577727e-01
   1.6865123e+02   2.4809524e-01
   1.6875126e+02   2.7649490e-01
   1.6885129e+02   2.5302678e-01
   1.6895132e+02   3.3904749e-01
   1.6905135e+02   6.5530768e-01
   1.6915138e+02   1.1158424e-01
   1.6925141e+02   4.7593479e-02
   1.6935144e+02   2.9304855e-01
   1.6945147e+02   3.3481674e-01
   1.6955150e+02   3.2971108e-01
   1.6965153e+02   1.9238358e-01
   1.6975156e+02   1.3233325e-01
   1.6985159e+02   2.7975177e-01
   1.6995162e+02   3.1535486e-01
   1.7005165e+02   6.8036678e-02
   1.7015168e+02   2.4014968e-01
   1.7025171e+02   1.1672894e-01
   1.7035174e+02   2.3632451e-01
   1.7045177e+02   4.5495367e-01
   1.7055180e+02   2.9721596e-01
   1.7065183e+02   7.7675081e-02
   1.7075186e+02   1.3892225e-01
   1.7085189e+02   7.1733248e-01
   1.7095192e+02   1.9852384e-01
   1.7105195e+02   2.5167401e-01
   1.7115199e+02   3.6217679e-01
   1.7125202e+02   1.0345422e-01
   1.7135205e+02   3.0205228e-01
   1.7145208e+02   1.5095888e-01
   1.7155211e+02   4.2290884e-01
   1.7165214e+02   6.1520365e-01
   1.7175217e+02   7.6983753e-01
   1.7185220e+02   1.7972386e-01
   1.7195223e+02   1.9839414e-01
   1.7205226e+02   6.5647054e-01
   1.7215229e+02   2.7334113e-01
   1.7225232e+02   2.6344578e-01
   1.7235235e+02   5.2927386e-01
   1.7245238e+02   5.8103912e-01
   1.7255241e+02   9.4330944e-02
   1.7265244e+02   3.9558797e-01
   1.7275247e+02   5.9542056e-01
   1.7285250e+02   2.4336208e-01
   1.7295253e+02   3.2949154e-01
   1.7305256e+02   1.5492693e-01
   1.7315259e+02   1.4861575e-01
   1.7325262e+02   5.5304781e-01
   1.7335265e+02   4.6750323e-01
   1.7345268e+02   4.3108309e-01
   1.7355271e+02   5.1462697e-01
   1.7365274e+02   3.4546575e-01
   1.7375278e+02   2.6699400e-01
   1.7385281e+02   5.5419158e-01
   1.7395284e+02   5.0932673e-01
   1.7405287e+02   2.4392767e-01
   1.7415290e+02   7.8656497e-01
   1.7425293e+02   5.1378658e-01
   1.7435296e+02   3.6538104e-01
   1.7445299e+02   1.5000335e-01
   1.7455302e+02   4.3349635e-01
   1.7465305e+02   6.9473925e-01
   1.7475308e+02   3.8865538e-01
   1.7485311e+02   7.8018317e-01
   1.7495314e+02   7.9983111e-01
   1.7505317e+02   7.0154744e-01
   1.7515320e+02   6.2223326e-01
   1.7525323e+02   5.2709042e-01
   1.7535326e+02   8.4088730e-01
   1.7545329e+02   7.1199185e-01
   1.7555332e+02   6.6302454e-01
   1.7565335e+02   6.2205234e-01
   1.7575338e+02   5.4593979e-01
   1.7585341e+02   4.4631092e-01
   1.7595344e+02   3.9546143e-01
   1.7605347e+02   4.3992928e-01
   1.7615350e+02   7.0340728e-01
   1.7625353e+02   8.6044592e-01
   1.7635357e+02   1.0483921e+00
   1.7645360e+02   7.8126172e-01
   1.7655363e+02   7.1047208e-01
   1.7665366e+02   7.4535131e-01
   1.7675369e+02   5.4631380e-01
   1.7685372e+02   2.5000515e-01
   1.7695375e+02   1.0244700e+00
   1.7705378e+02   5.1054378e-01
   1.7715381e+02   7.6324376e-01
   1.7725384e+02   5.8637948e-01
   1.7735387e+02   7.2278108e-01
   1.7745390e+02   7.3729588e-01
   1.7755393e+02   4.5104416e-01
   1.7765396e+02   1.0765323e+00
   1.7775399e+02   7.4408066e-01
   1.7785402e+02   4.9613156e-01
   1.7795405e+02   8.0516851e-01
   1.7805408e+02   4.8127512e-01
   1.7815411e+02   9.9858197e-01
   1.7825414e+02   5.8035418e-01
   1.7835417e+02   5.9000187e-01
   1.7845420e+02   6.3874878e-01
   1.7855423e+02   6.0447388e-01
   1.7865426e+02   6.1310110e-01
   1.7875429e+02   5.3414686e-01
   1.7885432e+02   4.2799451e-01
   1.7895436e+02   3.2318633e-01
   1.7905439e+02   8.4530626e-01
   1.7915442e+02   4.9661906e-01
   1.7925445e+02   3.8284090e-01
   1.7935448e+02   5.1076585e-01
   1.7945451e+02   3.6642185e-01
   1.7955454e+02   5.0133501e-01
   1.7965457e+02   8.7266910e-01
   1.7975460e+02   6.0985237e-01
   1.7985463e+02   3.8029302e-01
   1.7995466e+02   2.1533697e-01
   1.8005469e+02   1.9480909e-01
   1.8015472e+02   1.7203644e-01
   1.8025475e+02   1.8945492e-01
   1.8035478e+02   3.6204907e-01
   1.8045481e+02   1.0789544e-01
   1.8055484e+02   5.0625910e-01
   1.8065487e+02   7.2033734e-01
   1.8075490e+02   9.7955502e-01
   1.8085493e+02   5.5672288e-01
   1.8095496e+02   3.3412600e-01
   1.8105499e+02   8.6131463e-01
   1.8115502e+02   6.0128103e-01
   1.8125505e+02   8.9055879e-01
   1.8135508e+02   6.9580607e-01
   1.8145511e+02   5.9588689e-01
   1.8155514e+02   7.2028307e-01
   1.8165518e+02   2.4732298e-01
   1.8175521e+02   3.8352876e-01
   1.8185524e+02   7.1791334e-01
   1.8195527e+02   9.7280776e-01
   1.8205530e+02   2.1523048e-01
   1.8215533e+02   2.9444835e-01
   1.8225536e+02   5.9157327e-01
   1.8235539e+02   1.2254124e+00
   1.8245542e+02   5.3947183e-01
   1.8255545e+02   1.0461970e+00
   1.8265548e+02   3.4845739e-01
   1.8275551e+02   4.4985713e-01
   1.8285554e+02   5.8431999e-01
   1.8295557e+02   5.9560978e-01
   1.8305560e+02   1.0415593e+00
   1.8315563e+02   7.9108194e-01
   1.8325566e+02   8.3917917e-01
   1.8335569e+02   4.8153653e-01
   1.8345572e+02   4.9887346e-01
   1.8355575e+02   5.6177160e-01
   1.8365578e+02   5.9042791e-01
   1.8375581e+02   5.7415521e-01
   1.8385584e+02   6.6071615e-01
   1.8395587e+02   1.5493785e+00
   1.8405590e+02   5.5480123e-01
   1.8415593e+02   6.5134218e-01
   1.8425597e+02   8.0276642e-01
   1.8435600e+02   4.5330787e-01
   1.8445603e+02   3.4210631e-01
   1.8455606e+02   4.9784325e-01
   1.8465609e+02   8.5462449e-01
   1.8475612e+02   1.1101897e+00
   1.8485615e+02   1.3331725e+00
   1.8495618e+02   1.4841201e+00
   1.8505621e+02   1.1321766e+00
   1.8515624e+02   3.4625942e-01
   1.8525627e+02   9.2048233e-01
   1.8535630e+02   7.6275444e-01
   1.8545633e+02   4.4430097e-01
   1.8555636e+02   2.0373024e-01
   1.8565639e+02   6.4063068e-01
   1.8575642e+02   9.0582670e-01
   1.8585645e+02   4.5378700e-01
   1.8595648e+02   4.3195729e-01
   1.8605651e+02   8.5944926e-01
   1.8615654e+02   3.6224171e-01
   1.8625657e+02   2.8661011e-01
   1.8635660e+02   7.4499333e-01
   1.8645663e+02   8.8073003e-01
   1.8655666e+02   1.2354021e+00
   1.8665669e+02   6.7570682e-01
   1.8675672e+02   7.5005473e-01
   1.8685676e+02   9.7753838e-01
   1.8695679e+02   7.5192136e-01
   1.8705682e+02   5.0518635e-01
   1.8715685e+02   4.3754334e-01
   1.8725688e+02   5.7668023e-01
   1.8735691e+02   6.8095155e-01
   1.8745694e+02   5.4564745e-01
   1.8755697e+02   1.0077110e+00
   1.8765700e+02   8.4801167e-01
   1.8775703e+02   9.1199912e-01
   1.8785706e+02   1.7337718e+00
   1.8795709e+02   7.2456785e-01
   1.8805712e+02   6.2871056e-01
   1.8815715e+02   5.4810104e-01
   1.8825718e+02   2.5337973e-01
   1.8835721e+02   8.7411462e-01
   1.8845724e+02   7.0915202e-01
   1.8855727e+02   1.2127070e+00
   1.8865730e+02   6.9182183e-01
   1.8875733e+02   8.4207085e-01
   1.8885736e+02   1.4142138e+00
   1.8895739e+02   4.5483197e-01
   1.8905742e+02   1.1065103e+00
   1.8915745e+02   1.6316811e+00
   1.8925748e+02   5.7566901e-01
   1.8935751e+02   6.0636927e-01
   1.8945755e+02   5.2307471e-01
   1.8955758e+02   9.0534600e-01
   1.8965761e+02   8.4491786e-01
   1.8975764e+02   1.5342335e+00
   1.8985767e+02   7.1831180e-01
   1.8995770e+02   5.6062936e-01
   1.9005773e+02   1.2256568e+00
   1.9015776e+02   1.8081370e+00
   1.9025779e+02   4.9490265e-01
   1.9035782e+02   8.7171683e-01
   1.9045785e+02   9.4969463e-01
   1.9055788e+02   1.6040223e+00
   1.9065791e+02   1.5005487e+00
   1.9075794e+02   1.3472850e+00
   1.9085797e+02   5.7904483e-01
   1.9095800e+02   2.4273492e+00
   1.9105803e+02   3.1572776e+00
   1.9115806e+02   1.2145284e+00
   1.9125809e+02   2.0652208e+00
   1.9135812e+02   1.3383096e+00
   1.9145815e+02   1.1353833e+00
   1.9155818e+02   3.0092932e+00
   1.9165821e+02   1.3409005e+00
   1.9175824e+02   1.1209711e+00
   1.9185827e+02   8.8949878e-01
   1.9195830e+02   1.2158372e+00
   1.9205834e+02   2.6685454e+00
   1.9215837e+02   6.9021317e-01
   1.9225840e+02   1.6546643e+00
   1.9235843e+02   8.2520150e-01
   1.9245846e+02   9.0422658e-01
   1.9255849e+02   2.1616789e+00
   1.9265852e+02   1.2839623e+00
   1.9275855e+02   2.2067208e+00
   1.9285858e+02   2.2374630e+00
   1.9295861e+02   1.6569844e+00
   1.9305864e+02   1.3040001e+00
   1.9315867e+02   1.5032414e+00
   1.9325870e+02   1.1663010e+00
   1.9335873e+02   1.2463244e+00
   1.9345876e+02   1.2139499e+00
   1.9355879e+02   1.5346215e+00
   1.9365882e+02   2.6107074e+00
   1.9375885e+02   3.7762996e+00
   1.9385888e+02   2.0993344e+00
   1.9395891e+02   7.5570785e-01
   1.9405894e+02   9.6987930e-01
   1.9415897e+02   2.2953523e+00
   1.9425900e+02   1.0303869e+00
   1.9435903e+02   1.5382314e+00
   1.9445906e+02   1.3030959e+00
   1.9455909e+02   1.0493801e+00
   1.9465913e+02   1.6270791e+00
   1.9475916e+02   1.3337565e+00
   1.9485919e+02   1.2578052e+00
   1.9495922e+02   2.0405789e+00
   1.9505925e+02   1.8478088e+00
   1.9515928e+02   2.3113999e+00
   1.9525931e+02   2.2420087e+00
   1.9535934e+02   1.1997199e+00
   1.9545937e+02   1.2783366e+00
   1.9555940e+02   1.8301844e+00
   1.9565943e+02   1.1583821e+00
   1.9575946e+02   2.0505296e+00
   1.9585949e+02   2.2615096e+00
   1.9595952e+02   1.8682469e+00
   1.9605955e+02   1.0842080e+00
   1.9615958e+02   1.4977906e+00
   1.9625961e+02   9.5882532e-01
   1.9635964e+02   1.6713912e+00
   1.9645967e+02   2.6263004e+00
   1.9655970e+02   1.3120706e+00
   1.9665973e+02   2.3339928e+00
   1.9675976e+02   3.2545508e+00
   1.9685979e+02   1.4759971e+00
   1.9695982e+02   1.3202790e+00
   1.9705985e+02   1.2887599e+00
   1.9715988e+02   2.5450954e+00
   1.9725992e+02   1.4683204e+00
   1.9735995e+02   2.2056983e+00
   1.9745998e+02   4.7153760e+00
   1.9756001e+02   1.7380282e+00
   1.9766004e+02   1.1241075e+00
   1.9776007e+02   1.5073514e+00
   1.9786010e+02   1.1177957e+00
   1.9796013e+02   4.2050602e+00
   1.9806016e+02   2.3628237e+00
   1.9816019e+02   1.8751243e+00
   1.9826022e+02   1.8449883e+00
   1.9836025e+02   8.3365340e-01
   1.9846028e+02   1.9693742e+00
   1.9856031e+02   2.1269611e+00
   1.9866034e+02   1.4664327e+00
   1.9876037e+02   1.0048515e+00
   1.9886040e+02   1.3110150e+00
   1.9896043e+02   3.0406098e+00
   1.9906046e+02   2.1602342e+00
   1.9916049e+02   7.3751833e-01
   1.9926052e+02   1.0091588e+00
   1.9936055e+02   1.5989639e+00
   1.9946058e+02   1.9953482e+00
   1.9956061e+02   2.6703480e+00
   1.9966064e+02   9.1792898e-01
   1.9976067e+02   5.8291567e-01
   1.9986071e+02   9.3540372e-01
   1.9996074e+02   1.7117014e+00
   2.0006077e+02   1.3771328e+00
   2.0016080e+02   2.3178807e+00
   2.0026083e+02   1.7489136e+00
   2.0036086e+02   7.4491817e-01
   2.0046089e+02   1.1358766e+00
   2.0056092e+02   2.0908975e+00
   2.0066095e+02   5.3206448e-01
   2.0076098e+02   1.1324660e+00
   2.0086101e+02   7.8959198e-01
   2.0096104e+02   2.2522813e+00
   2.0106107e+02   1.6413970e+00
   2.0116110e+02   5.6233809e+00
   2.0126113e+02   1.1152227e+00
   2.0136116e+02   1.1913787e+00
   2.0146119e+02   2.6968592e+00
   2.0156122e+02   8.8587894e-01
   2.0166125e+02   2.4591084e+00
   2.0176128e+02   7.5611901e-01
   2.0186131e+02   1.7933021e+00
   2.0196134e+02   1.2592602e+00
   2.0206137e+02   8.5631401e-01
   2.0216140e+02   1.0358039e+00
   2.0226143e+02   7.5969195e-01
   2.0236146e+02   1.4393539e+00
   2.0246150e+02   6.9087968e-01
   2.0256153e+02   1.2206002e+00
   2.0266156e+02   2.4026618e+00
   2.0276159e+02   3.3465579e-01
   2.0286162e+02   1.0520904e+00
   2.0296165e+02   5.9950581e-01
   2.0306168e+02   7.7371307e-01
   2.0316171e+02   2.1721851e+00
   2.0326174e+02   6.8695667e-01
   2.0336177e+02   5.4163266e-01
   2.0346180e+02   1.1016853e-01
   2.0356183e+02   1.1178945e+00
   2.0366186e+02   7.9660961e-01
   2.0376189e+02   2.0912617e+00
   2.0386192e+02   5.4672138e-01
   2.0396195e+02   8.0437965e-01
   2.0406198e+02   9.7411777e-01
   2.0416201e+02   2.1092053e+00
   2.0426204e+02   1.4498811e+00
   2.0436207e+02   4.6539718e-01
   2.0446210e+02   5.2943326e-01
   2.0456213e+02   1.2253839e+00
   2.0466216e+02   4.6686668e-01
   2.0476219e+02   5.8899614e-01
   2.0486222e+02   6.3639785e-01
   2.0496225e+02   2.4572179e-01
   2.0506228e+02   1.0018200e+00
   2.0516232e+02   1.3005538e+00
   2.0526235e+02   6.4258437e-01
   2.0536238e+02   3.5162201e-01
   2.0546241e+02   5.7796109e-01
   2.0556244e+02   1.7488063e-01
   2.0566247e+02   3.6253759e-01
   2.0576250e+02   6.4241170e-01
   2.0586253e+02   8.9653963e-01
   2.0596256e+02   1.3512016e+00
   2.0606259e+02   9.6134518e-01
   2.0616262e+02   4.6354906e-01
   2.0626265e+02   3.4430532e-01
   2.0636268e+02   2.1863099e-01
   2.0646271e+02   2.9148023e-01
   2.0656274e+02   2.8710234e-01
   2.0666277e+02   1.5673543e-01
   2.0676280e+02   1.0676571e+00
   2.0686283e+02   1.1114745e+00
   2.0696286e+02   6.9426866e-01
   2.0706289e+02   4.6228385e-01
   2.0716292e+02   2.7007160e-01
   2.0726295e+02   3.9615807e-01
   2.0736298e+02   8.2286417e-01
   2.0746301e+02   3.1929792e-01
   2.0756304e+02   4.0077129e-01
   2.0766307e+02   4.2536324e-01
   2.0776311e+02   2.7203647e-01
   2.0786314e+02   2.4259564e-01
   2.0796317e+02   4.4066707e-01
   2.0806320e+02   1.5852897e-01
   2.0816323e+02   4.4582209e-01
   2.0826326e+02   2.5809404e-01
   2.0836329e+02   6.9350532e-01
   2.0846332e+02   3.5854927e-01
   2.0856335e+02   2.4193284e-01
   2.0866338e+02   4.3273175e-01
   2.0876341e+02   4.3202238e-01
   2.0886344e+02   6.5692144e-01
   2.0896347e+02   4.5216809e-01
   2.0906350e+02   4.7868429e-01
   2.0916353e+02   2.3435136e-01
   2.0926356e+02   3.2855058e-01
   2.0936359e+02   6.0483579e-01
   2.0946362e+02   3.6459092e-01
   2.0956365e+02   2.4737210e-01
   2.0966368e+02   3.8415420e-01
   2.0976371e+02   2.7917355e-01
   2.0986374e+02   2.3573971e-01
   2.0996377e+02   3.7571085e-01
   2.1006380e+02   7.8314816e-01
   2.1016383e+02   3.7801628e-01
   2.1026386e+02   6.0807507e-01
   2.1036390e+02   8.8283969e-01
   2.1046393e+02   5.8462276e-01
   2.1056396e+02   3.0075393e-01
   2.1066399e+02   2.5236648e-01
   2.1076402e+02   3.5004424e-01
   2.1086405e+02   2.1453942e-01
   2.1096408e+02   6.3645444e-01
   2.1106411e+02   4.0788364e-01
   2.1116414e+02   2.5826065e-01
   2.1126417e+02   6.3405616e-01
   2.1136420e+02   7.4036860e-01
   2.1146423e+02   2.7195963e-01
   2.1156426e+02   3.0727917e-01
   2.1166429e+02   5.2332132e-01
   2.1176432e+02   3.7791521e-01
   2.1186435e+02   1.8366767e-01
   2.1196438e+02   1.1695500e+00
   2.1206441e+02   9.0892325e-01
   2.1216444e+02   1.0238796e-01
   2.1226447e+02   3.5226151e-01
   2.1236450e+02   8.4718003e-01
   2.1246453e+02   2.2802946e-01
   2.1256456e+02   1.2437973e-01
   2.1266459e+02   3.4006544e-01
   2.1276462e+02   5.5035302e-01
   2.1286465e+02   5.0386685e-01
   2.1296469e+02   4.0292109e-01
   2.1306472e+02   4.4250511e-01
   2.1316475e+02   5.1988030e-01
   2.1326478e+02   8.1817356e-02
   2.1336481e+02   4.0490270e-01
   2.1346484e+02   7.7842793e-01
   2.1356487e+02   4.5085273e-01
   2.1366490e+02   3.3303132e-01
   2.1376493e+02   2.2191104e-01
   2.1386496e+02   3.6066985e-01
   2.1396499e+02   5.4819517e-01
   2.1406502e+02   2.4186374e-01
   2.1416505e+02   1.9313595e-01
   2.1426508e+02   6.2229970e-01
   2.1436511e+02   3.9371080e-01
   2.1446514e+02   7.7403518e-01
   2.1456517e+02   6.0739555e-01
   2.1466520e+02   4.4724752e-01
   2.1476523e+02   6.4927267e-01
   2.1486526e+02   4.1670530e-01
   2.1496529e+02   3.0300160e-01
   2.1506532e+02   2.5111219e-01
   2.1516535e+02   1.2347753e-01
   2.1526538e+02   4.9279963e-01
   2.1536541e+02   5.0713771e-01
   2.1546544e+02   7.1485565e-01
   2.1556548e+02   5.2558842e-01
   2.1566551e+02   8.4298151e-01
   2.1576554e+02   2.9533995e-01
   2.1586557e+02   9.1573449e-01
   2.1596560e+02   1.2160866e+00
   2.1606563e+02   4.1094746e-01
   2.1616566e+02   5.4201055e-01
   2.1626569e+02   6.4369364e-01
   2.1636572e+02   6.2679192e-01
   2.1646575e+02   7.6564560e-01
   2.1656578e+02   6.5594386e-01
   2.1666581e+02   4.8924298e-01
   2.1676584e+02   7.5592086e-01
   2.1686587e+02   1.1711646e+00
   2.1696590e+02   8.4482850e-01
   2.1706593e+02   6.3153413e-01
   2.1716596e+02   2.8950651e-01
   2.1726599e+02   2.4316802e-01
   2.1736602e+02   3.0227015e-01
   2.1746605e+02   7.4288794e-01
   2.1756608e+02   8.8880630e-01
   2.1766611e+02   7.1159459e-01
   2.1776614e+02   2.4146913e-01
   2.1786617e+02   9.5085247e-01
   2.1796620e+02   1.4027413e+00
   2.1806623e+02   4.7131593e-01
   2.1816627e+02   6.7044991e-01
   2.1826630e+02   3.3360165e-01
   2.1836633e+02   4.9975891e-01
   2.1846636e+02   9.3455103e-01
   2.1856639e+02   1.2300237e+00
   2.1866642e+02   1.0629604e+00
   2.1876645e+02   9.1204014e-01
   2.1886648e+02   6.7546503e-01
   2.1896651e+02   8.2861840e-01
   2.1906654e+02   7.2712683e-01
   2.1916657e+02   2.0641816e-01
   2.1926660e+02   1.1476736e+00
   2.1936663e+02   1.3279036e+00
   2.1946666e+02   8.9802487e-01
   2.1956669e+02   4.7755478e-01
   2.1966672e+02   7.7734030e-01
   2.1976675e+02   1.6695625e+00
   2.1986678e+02   8.0328243e-01
   2.1996681e+02   2.9970589e-01
   2.2006684e+02   6.5685304e-01
   2.2016687e+02   2.7056741e+00
   2.2026690e+02   9.4571303e-01
   2.2036693e+02   3.3122207e-01
   2.2046696e+02   5.6740515e-01
   2.2056699e+02   9.9933679e-01
   2.2066702e+02   8.3204265e-01
   2.2076706e+02   1.2146455e+00
   2.2086709e+02   6.0696776e-01
   2.2096712e+02   3.7647053e-01
   2.2106715e+02   1.0857851e+00
   2.2116718e+02   1.6823778e+00
   2.2126721e+02   1.0102955e+00
   2.2136724e+02   7.0425298e-01
   2.2146727e+02   1.6346908e-01
   2.2156730e+02   3.6342332e-01
   2.2166733e+02   5.5191983e-01
   2.2176736e+02   1.2433738e+00
   2.2186739e+02   7.1521230e-02
   2.2196742e+02   1.1555842e+00
   2.2206745e+02   1.8886923e+00
   2.2216748e+02   1.4483170e+00
   2.2226751e+02   6.6483126e-01
   2.2236754e+02   2.1631250e+00
   2.2246757e+02   1.1002638e+00
   2.2256760e+02   7.9614497e-01
   2.2266763e+02   9.7145583e-01
   2.2276766e+02   1.0555593e+00
   2.2286769e+02   1.5663476e+00
   2.2296772e+02   1.6692229e+00
   2.2306775e+02   6.8227533e-01
   2.2316778e+02   2.6090878e-01
   2.2326781e+02   1.2521484e+00
   2.2336785e+02   9.0613650e-01
   2.2346788e+02   2.9089238e-01
   2.2356791e+02   5.1436863e-01
   2.2366794e+02   6.4241036e+00
   2.2376797e+02   1.3172312e+00
   2.2386800e+02   1.1277467e+00
   2.2396803e+02   1.2759126e+00
   2.2406806e+02   6.9194164e-01
   2.2416809e+02   2.8923021e-01
   2.2426812e+02   1.0936392e+00
   2.2436815e+02   1.2799478e+00
   2.2446818e+02   1.3301815e+00
   2.2456821e+02   9.2541147e-01
   2.2466824e+02   9.4361079e-01
   2.2476827e+02   4.5109038e+00
   2.2486830e+02   2.2359352e+00
   2.2496833e+02   1.6283562e+00
   2.2506836e+02   8.8753039e-01
   2.2516839e+02   9.5164421e-01
   2.2526842e+02   1.0805712e+00
   2.2536845e+02   1.2496181e+00
   2.2546848e+02   7.4504420e-01
   2.2556851e+02   1.5750975e+00
   2.2566854e+02   1.3711291e+00
   2.2576857e+02   9.8231146e-01
   2.2586860e+02   1.5694812e+00
   2.2596863e+02   9.1092284e-01
   2.2606867e+02   9.9107629e-01
   2.2616870e+02   1.4902546e+00
   2.2626873e+02   9.6755526e-01
   2.2636876e+02   2.2223208e+00
   2.2646879e+02   1.6627481e+00
   2.2656882e+02   2.4610758e+00
   2.2666885e+02   2.4494452e+00
   2.2676888e+02   2.2654503e+00
   2.2686891e+02   1.2754181e+00
   2.2696894e+02   1.3607359e+00
   2.2706897e+02   1.0206117e+00
   2.2716900e+02   5.1270391e-01
   2.2726903e+02   3.3083768e+00
   2.2736906e+02   2.7133756e+00
   2.2746909e+02   1.5506965e+00
   2.2756912e+02   1.3892718e-01
   2.2766915e+02   7.9127551e-01
   2.2776918e+02   4.8499845e+00
   2.2786921e+02   1.9863135e+00
   2.2796924e+02   1.2604516e+00
   2.2806927e+02   4.6953069e-01
   2.2816930e+02   1.5001837e+00
   2.2826933e+02   2.3643500e+00
   2.2836936e+02   2.3988079e+00
   2.2846939e+02   1.1819729e+00
   2.2856942e+02   4.6218488e-01
   2.2866946e+02   8.7060110e-01
   2.2876949e+02   5.1496691e-01
   2.2886952e+02   5.8798251e-01
   2.2896955e+02   5.8056506e+00
   2.2906958e+02   1.9054376e+00
   2.2916961e+02   4.6518588e+00
   2.2926964e+02   5.2177213e-01
   2.2936967e+02   3.8810664e+00
   2.2946970e+02   1.2451249e+00
   2.2956973e+02   2.0327361e+00
   2.2966976e+02   6.2807138e-01
   2.2976979e+02   2.6031291e+00
   2.2986982e+02   7.6586732e+00
   2.2996985e+02   1.4155401e+00
   2.3006988e+02   1.7763252e+00
   2.3016991e+02   1.0300941e+00
   2.3026994e+02   1.3292345e+00
   2.3036997e+02   2.1720552e+00
   2.3047000e+02   3.3403409e+00
   2.3057003e+02   4.1259633e+00
   2.3067006e+02   2.2376467e+00
   2.3077009e+02   7.2215579e-01
   2.3087012e+02   2.4626908e+00
   2.3097015e+02   2.9328459e+00
   2.3107018e+02   2.1710280e+00
   2.3117021e+02   2.0442610e+00
   2.3127025e+02   1.2704107e+00
   2.3137028e+02   3.7455319e+00
   2.3147031e+02   3.0983041e+00
   2.3157034e+02   2.8102925e+00
   2.3167037e+02   3.8344759e-01
   2.3177040e+02   1.3083061e+00
   2.3187043e+02   1.4620716e+00
   2.3197046e+02   8.1416403e+00
   2.3207049e+02   1.3245406e+00
   2.3217052e+02   1.0921409e+00
   2.3227055e+02   1.0527444e+00
   2.3237058e+02   1.6322300e+00
   2.3247061e+02   1.3346368e+00
   2.3257064e+02   1.0225183e+01
   2.3267067e+02   1.6897396e+00
   2.3277070e+02   2.2671931e-01
   2.3287073e+02   1.0420693e+00
   2.3297076e+02   3.3265476e+00
   2.3307079e+02   1.1933509e+00
   2.3317082e+02   9.6690206e-01
   2.3327085e+02   1.4249443e+01
   2.3337088e+02   1.8446267e+00
   2.3347091e+02   3.0944959e+00
   2.3357094e+02   2.2415660e+00
   2.3367097e+02   1.9850114e+00
   2.3377100e+02   1.0704302e+00
   2.3387104e+02   1.5840897e+00
   2.3397107e+02   1.6485626e+00
   2.3407110e+02   1.9011157e+00
   2.3417113e+02   1.5340229e+00
   2.3427116e+02   1.5290771e+00
   2.3437119e+02   8.8673916e-01
   2.3447122e+02   4.7576733e-01
   2.3457125e+02   1.1385791e+00
   2.3467128e+02   6.2110482e-01
   2.3477131e+02   3.8509285e+00
   2.3487134e+02   1.0636274e+00
   2.3497137e+02   6.0521703e+00
   2.3507140e+02   4.9299376e+00
   2.3517143e+02   1.2580165e+00
   2.3527146e+02   2.0982636e+00
   2.3537149e+02   3.2573779e+00
   2.3547152e+02   1.2471507e+00
   2.3557155e+02   2.2366152e+00
   2.3567158e+02   1.1346139e+00
   2.3577161e+02   7.4475701e-01
   2.3587164e+02   9.5831230e-01
   2.3597167e+02   1.4715317e+00
   2.3607170e+02   3.0977159e+00
   2.3617173e+02   2.6663488e+00
   2.3627176e+02   3.0671751e-01
   2.3637179e+02   2.9376104e-01
   2.3647183e+02   5.3511213e+00
   2.3657186e+02   1.0687508e+00
   2.3667189e+02   9.4064133e-01
   2.3677192e+02   1.5993427e+00
   2.3687195e+02   2.3413526e+00
   2.3697198e+02   3.4268201e+00
   2.3707201e+02   3.4238166e+00
   2.3717204e+02   1.1923271e+00
   2.3727207e+02   1.7280922e+00
   2.3737210e+02   9.5225899e-01
   2.3747213e+02   2.4343736e-01
   2.3757216e+02   2.9225132e+00
   2.3767219e+02   1.2490660e+00
   2.3777222e+02   1.0313493e+00
   2.3787225e+02   1.4772962e+00
   2.3797228e+02   1.4947774e+00
   2.3807231e+02   2.4423068e+00
   2.3817234e+02   1.3898604e+00
   2.3827237e+02   1.6691760e+00
   2.3837240e+02   3.1517453e+00
   2.3847243e+02   1.4623197e+00
   2.3857246e+02   5.9687377e+00
   2.3867249e+02   1.4215289e-01
   2.3877252e+02   4.7008747e-01
   2.3887255e+02   8.8471105e-01
   2.3897258e+02   1.1931515e+00
   2.3907262e+02   1.5836189e+00
   2.3917265e+02   1.2904941e+00
   2.3927268e+02   1.7220875e+00
   2.3937271e+02   4.6105180e-01
   2.3947274e+02   7.7672152e+00
   2.3957277e+02   2.9525262e+00
   2.3967280e+02   2.1450294e+00
   2.3977283e+02   6.4073033e-01
   2.3987286e+02   9.0050303e-02
   2.3997289e+02   6.3923850e+00
   2.4007292e+02   1.5908493e+01
   2.4017295e+02   2.2834331e+00
   2.4027298e+02   6.6522962e+00
   2.4037301e+02   3.2006000e+00
   2.4047304e+02   4.9726298e-01
   2.4057307e+02   5.2728825e-01
   2.4067310e+02   2.5214083e+00
   2.4077313e+02   1.5598398e+00
   2.4087316e+02   2.6829142e-01
   2.4097319e+02   2.4149481e+00
   2.4107322e+02   1.1572089e+00
   2.4117325e+02   2.7729099e+00
   2.4127328e+02   1.2426800e+00
   2.4137331e+02   2.5508395e+00
   2.4147334e+02   6.9304126e-01
   2.4157337e+02   1.2954471e+00
   2.4167341e+02   2.3774688e+00
   2.4177344e+02   1.1771760e+00
   2.4187347e+02   1.6614288e+00
   2.4197350e+02   1.3883935e+00
   2.4207353e+02   1.7493167e+00
   2.4217356e+02   4.5424114e-01
   2.4227359e+02   7.0008991e-01
   2.4237362e+02   9.3637047e-01
   2.4247365e+02   1.7556647e+00
   2.4257368e+02   5.4660785e-01
   2.4267371e+02   1.7262522e+00
   2.4277374e+02   2.9029309e+00
   2.4287377e+02   1.1506168e-01
   2.4297380e+02   7.3198254e-01
   2.4307383e+02   3.2327400e+00
   2.4317386e+02   1.8710193e+00
   2.4327389e+02   3.8490999e+00
   2.4337392e+02   6.6397301e-01
   2.4347395e+02   4.9197134e-01
   2.4357398e+02   4.5427337e-01
   2.4367401e+02   6.2611696e-01
   2.4377404e+02   1.4904188e+00
   2.4387407e+02   1.2428916e+00
   2.4397410e+02   9.2556967e-01
   2.4407413e+02   2.4786421e+00
   2.4417416e+02   4.5571015e+00
   2.4427420e+02   8.1036827e+00
   2.4437423e+02   9.6977032e-01
   2.4447426e+02   2.8449910e-01
   2.4457429e+02   1.3018486e+00
   2.4467432e+02   1.8920406e+00
   2.4477435e+02   8.9904633e-01
   2.4487438e+02   4.9550257e-01
   2.4497441e+02   1.0533115e+00
   2.4507444e+02   9.4658584e-01
   2.4517447e+02   8.6363340e-01
   2.4527450e+02   8.3279599e-01
   2.4537453e+02   9.6236700e-01
   2.4547456e+02   1.8324849e+00
   2.4557459e+02   1.4002234e+00
   2.4567462e+02   1.2082174e+00
   2.4577465e+02   6.2342950e-01
   2.4587468e+02   4.6535884e-01
   2.4597471e+02   2.5740610e+00
   2.4607474e+02   1.2193810e+00
   2.4617477e+02   7.3082768e-01
   2.4627480e+02   8.8769373e-01
   2.4637483e+02   1.3074973e+00
   2.4647486e+02   5.7427734e-01
   2.4657489e+02   2.4172545e+00
   2.4667492e+02   6.1666823e-01
   2.4677495e+02   6.9845872e+00
   2.4687499e+02   1.1781358e+00
   2.4697502e+02   7.5762034e-01
   2.4707505e+02   5.4138722e+00
   2.4717508e+02   6.1004425e-01
   2.4727511e+02   2.7108799e-01
   2.4737514e+02   2.3426889e-01
   2.4747517e+02   1.8496782e+00
   2.4757520e+02   4.4561434e-01
   2.4767523e+02   1.8055060e+00
   2.4777526e+02   7.3934258e-01
   2.4787529e+02   1.2668995e+00
   2.4797532e+02   9.4488418e-01
   2.4807535e+02   1.7778200e+00
   2.4817538e+02   9.3085404e-01
   2.4827541e+02   1.4097703e+00
   2.4837544e+02   2.8981144e+00
   2.4847547e+02   1.2854284e+00
   2.4857550e+02   1.5228802e+00
   2.4867553e+02   3.3030951e-02
   2.4877556e+02   2.7463392e+00
   2.4887559e+02   5.4989866e-01
   2.4897562e+02   6.0830209e+00
   2.4907565e+02   1.1054268e+00
   2.4917568e+02   5.7253415e+00
   2.4927571e+02   3.5085706e-01
   2.4937574e+02   7.9519172e-01
   2.4947577e+02   8.8575515e-01
   2.4957581e+02   1.1523432e+00
   2.4967584e+02   7.4480157e-01
   2.4977587e+02   2.1985024e+01
   2.4987590e+02   5.1525471e-01
   2.4997593e+02   6.4030723e+00
   2.5007596e+02   4.4554394e-01


==> figures/Data_spectrum_spec.txt <==
   nu   spec
   0.0000000e+00   2.8524102e-01
   1.0002738e-01   4.4708316e-01
   2.0005476e-01   3.7529530e-01
   3.0008214e-01   5.6989044e-01
   4.0010952e-01   2.8864395e-01
   5.0013690e-01   4.5816685e-01
   6.0016427e-01   8.1788036e-01
   7.0019165e-01   1.8238610e+00
   8.0021903e-01   2.2348095e+00
   9.0024641e-01   2.1391192e+00
   1.0002738e+00   3.1720480e+00
   1.1003012e+00   3.2631406e+00
   1.2003285e+00   3.7328426e+00
   1.3003559e+00   4.0337804e+00
   1.4003833e+00   4.5277595e+00
   1.5004107e+00   5.4280097e+00
   1.6004381e+00   6.3797446e+00
   1.7004654e+00   4.9588930e+00
   1.8004928e+00   8.3897222e+00
   1.9005202e+00   8.0001079e+00
   2.0005476e+00   9.7472447e+00
   2.1005750e+00   1.1672129e+01
   2.2006023e+00   9.8761539e+00
   2.3006297e+00   1.3658109e+01
   2.4006571e+00   1.0511555e+01
   2.5006845e+00   1.3824690e+01
   2.6007119e+00   1.2322929e+01
   2.7007392e+00   1.7213159e+01
   2.8007666e+00   1.4390581e+01
   2.9007940e+00   1.5411893e+01
   3.0008214e+00   8.3911926e+00
   3.1008488e+00   1.7412154e+01
   3.2008761e+00   2.0016853e+01
   3.3009035e+00   2.0542455e+01
   3.4009309e+00   2.3748627e+01
   3.5009583e+00   2.0889302e+01
   3.6009856e+00   1.7435380e+01
   3.7010130e+00   2.3724990e+01
   3.8010404e+00   1.4071796e+01
   3.9010678e+00   2.7996576e+01
   4.0010952e+00   2.3808848e+01
   4.1011225e+00   2.9383439e+01
   4.2011499e+00   2.2603122e+01
   4.3011773e+00   3.4445258e+01
   4.4012047e+00   2.8837583e+01
   4.5012321e+00   1.4957144e+01
   4.6012594e+00   2.5653726e+01
   4.7012868e+00   3.1491148e+01
   4.8013142e+00   4.2807008e+01
   4.9013416e+00   4.4610463e+01
   5.0013690e+00   3.6696094e+01
   5.1013963e+00   2.1254638e+01
   5.2014237e+00   3.8569088e+01
   5.3014511e+00   2.8984457e+01
   5.4014785e+00   4.5816557e+01
   5.5015059e+00   5.1453574e+01
   5.6015332e+00   4.6697088e+01
   5.7015606e+00   5.1024448e+01
   5.8015880e+00   3.7619202e+01
   5.9016154e+00   4.5337128e+01
   6.0016427e+00   3.4209320e+01
   6.1016701e+00   2.4596216e+01
   6.2016975e+00   5.4076134e+01
   6.3017249e+00   5.2739459e+01
   6.4017523e+00   5.0405874e+01
   6.5017796e+00   5.8087374e+01
   6.6018070e+00   5.4128985e+01
   6.7018344e+00   5.0433535e+01
   6.8018618e+00   3.4994175e+01
   6.9018892e+00   5.8775826e+01
   7.0019165e+00   6.3320390e+01
   7.1019439e+00   6.4485317e+01
   7.2019713e+00   6.5682128e+01
   7.3019987e+00   5.9956089e+01
   7.4020261e+00   5.0770779e+01
   7.5020534e+00   6.5914267e+01
   7.6020808e+00   3.4831081e+01
   7.7021082e+00   6.9668996e+01
   7.8021356e+00   7.5769587e+01
   7.9021629e+00   7.6316397e+01
   8.0021903e+00   6.7211044e+01
   8.1022177e+00   7.4113973e+01
   8.2022451e+00   6.7609816e+01
   8.3022725e+00   5.9560893e+01
   8.4022998e+00   6.9195898e+01
   8.5023272e+00   6.8420762e+01
   8.6023546e+00   7.8605107e+01
   8.7023820e+00   7.0188496e+01
   8.8024094e+00   7.8153958e+01
   8.9024367e+00   7.7838856e+01
   9.0024641e+00   7.3589961e+01
   9.1024915e+00   4.9727985e+01
   9.2025189e+00   8.1856759e+01
   9.3025463e+00   8.6167070e+01
   9.4025736e+00   8.8446473e+01
   9.5026010e+00   8.5873344e+01
   9.6026284e+00   8.3018876e+01
   9.7026558e+00   6.8335372e+01
   9.8026832e+00   7.0135257e+01
   9.9027105e+00   8.7710749e+01
   1.0002738e+01   8.5139038e+01
   1.0102765e+01   8.7932980e+01
   1.0202793e+01   8.9349434e+01
   1.0302820e+01   8.7407991e+01
   1.0402847e+01   8.3982585e+01
   1.0502875e+01   7.5775223e+01
   1.0602902e+01   8.2803197e+01
   1.0702930e+01   8.5722072e+01
   1.0802957e+01   8.7451621e+01
   1.0902984e+01   9.1773259e+01
   1.1003012e+01   9.1264515e+01
   1.1103039e+01   8.8026305e+01
   1.1203066e+01   8.1425887e+01
   1.1303094e+01   8.6521576e+01
   1.1403121e+01   8.6387495e+01
   1.1503149e+01   8.7010394e+01
   1.1603176e+01   8.7751479e+01
   1.1703203e+01   8.8166676e+01
   1.1803231e+01   8.9531798e+01
   1.1903258e+01   8.7530688e+01
   1.2003285e+01   8.4690403e+01
   1.2103313e+01   8.7896814e+01
   1.2203340e+01   8.7356981e+01
   1.2303368e+01   8.9488304e+01
   1.2403395e+01   8.8152887e+01
   1.2503422e+01   8.9149056e+01
   1.2603450e+01   8.5332804e+01
   1.2703477e+01   8.4979457e+01
   1.2803505e+01   8.4908097e+01
   1.2903532e+01   8.6499326e+01
   1.3003559e+01   8.4921049e+01
   1.3103587e+01   8.6127815e+01
   1.3203614e+01   8.6794342e+01
   1.3303641e+01   8.7502672e+01
   1.3403669e+01   8.5755460e+01
   1.3503696e+01   8.4637646e+01
   1.3603724e+01   7.9481958e+01
   1.3703751e+01   8.2691463e+01
   1.3803778e+01   8.1734970e+01
   1.3903806e+01   8.1377600e+01
   1.4003833e+01   8.2336707e+01
   1.4103860e+01   8.4948727e+01
   1.4203888e+01   7.8891431e+01
   1.4303915e+01   8.0664103e+01
   1.4403943e+01   8.0526420e+01
   1.4503970e+01   7.9140247e+01
   1.4603997e+01   7.9125474e+01
   1.4704025e+01   8.0120468e+01
   1.4804052e+01   7.9737254e+01
   1.4904079e+01   7.6755676e+01
   1.5004107e+01   7.6125467e+01
   1.5104134e+01   7.6935443e+01
   1.5204162e+01   7.6176894e+01
   1.5304189e+01   7.7494401e+01
   1.5404216e+01   7.5193703e+01
   1.5504244e+01   7.5415231e+01
   1.5604271e+01   7.5575852e+01
   1.5704299e+01   7.4104551e+01
   1.5804326e+01   7.6355705e+01
   1.5904353e+01   7.1618111e+01
   1.6004381e+01   7.1914413e+01
   1.6104408e+01   7.3068357e+01
   1.6204435e+01   7.1093632e+01
   1.6304463e+01   7.1334933e+01
   1.6404490e+01   7.1037713e+01
   1.6504518e+01   6.9637564e+01
   1.6604545e+01   6.7301278e+01
   1.6704572e+01   6.8440935e+01
   1.6804600e+01   6.7826915e+01
   1.6904627e+01   6.7192508e+01
   1.7004654e+01   6.5547801e+01
   1.7104682e+01   6.5483952e+01
   1.7204709e+01   6.3658531e+01
   1.7304737e+01   6.6534622e+01
   1.7404764e+01   6.6186962e+01
   1.7504791e+01   6.3595644e+01
   1.7604819e+01   6.3096871e+01
   1.7704846e+01   6.1675518e+01
   1.7804873e+01   6.1919008e+01
   1.7904901e+01   6.0838086e+01
   1.8004928e+01   5.7716646e+01
   1.8104956e+01   5.6191408e+01
   1.8204983e+01   5.6327532e+01
   1.8305010e+01   5.6710026e+01
   1.8405038e+01   5.5115190e+01
   1.8505065e+01   5.5980390e+01
   1.8605093e+01   5.5238953e+01
   1.8705120e+01   5.5101399e+01
   1.8805147e+01   5.6265979e+01
   1.8905175e+01   5.7275585e+01
   1.9005202e+01   5.5482775e+01
   1.9105229e+01   5.4594148e+01
   1.9205257e+01   5.3573390e+01
   1.9305284e+01   5.3034704e+01
   1.9405312e+01   5.3525843e+01
   1.9505339e+01   5.1942983e+01
   1.9605366e+01   5.2384421e+01
   1.9705394e+01   5.1927519e+01
   1.9805421e+01   5.0083684e+01
   1.9905448e+01   4.9859506e+01
   2.0005476e+01   4.8041281e+01
   2.0105503e+01   4.6777151e+01
   2.0205531e+01   4.6942426e+01
   2.0305558e+01   4.6374758e+01
   2.0405585e+01   4.7966440e+01
   2.0505613e+01   4.3913237e+01
   2.0605640e+01   4.5112754e+01
   2.0705667e+01   4.4651410e+01
   2.0805695e+01   4.3678102e+01
   2.0905722e+01   4.2602749e+01
   2.1005750e+01   4.2928840e+01
   2.1105777e+01   4.1214945e+01
   2.1205804e+01   4.0697304e+01
   2.1305832e+01   4.1210910e+01
   2.1405859e+01   4.1270322e+01
   2.1505887e+01   3.7798420e+01
   2.1605914e+01   3.8798223e+01
   2.1705941e+01   3.8705370e+01
   2.1805969e+01   3.9655416e+01
   2.1905996e+01   3.7273485e+01
   2.2006023e+01   3.6288252e+01
   2.2106051e+01   3.4648431e+01
   2.2206078e+01   3.4792260e+01
   2.2306106e+01   3.4201648e+01
   2.2406133e+01   3.3072133e+01
   2.2506160e+01   3.3263144e+01
   2.2606188e+01   3.3744174e+01
   2.2706215e+01   3.2844531e+01
   2.2806242e+01   3.2970050e+01
   2.2906270e+01   3.0689009e+01
   2.3006297e+01   3.0316412e+01
   2.3106325e+01   2.9503532e+01
   2.3206352e+01   2.9674770e+01
   2.3306379e+01   2.9960914e+01
   2.3406407e+01   2.8539968e+01
   2.3506434e+01   2.8394178e+01
   2.3606461e+01   2.7028155e+01
   2.3706489e+01   2.7055813e+01
   2.3806516e+01   2.6656592e+01
   2.3906544e+01   2.6464488e+01
   2.4006571e+01   2.5537378e+01
   2.4106598e+01   2.4628741e+01
   2.4206626e+01   2.5391352e+01
   2.4306653e+01   2.5433038e+01
   2.4406680e+01   2.3518134e+01
   2.4506708e+01   2.2535067e+01
   2.4606735e+01   2.3502535e+01
   2.4706763e+01   2.2850323e+01
   2.4806790e+01   2.1650024e+01
   2.4906817e+01   2.1042711e+01
   2.5006845e+01   2.1614079e+01
   2.5106872e+01   2.0241435e+01
   2.5206900e+01   2.0286671e+01
   2.5306927e+01   1.9593124e+01
   2.5406954e+01   1.9404269e+01
   2.5506982e+01   1.8970602e+01
   2.5607009e+01   1.9180954e+01
   2.5707036e+01   1.6913355e+01
   2.5807064e+01   1.7562292e+01
   2.5907091e+01   1.8613853e+01
   2.6007119e+01   1.7055026e+01
   2.6107146e+01   1.6323634e+01
   2.6207173e+01   1.5857480e+01
   2.6307201e+01   1.5880411e+01
   2.6407228e+01   1.5407370e+01
   2.6507255e+01   1.4481303e+01
   2.6607283e+01   1.6046659e+01
   2.6707310e+01   1.4826292e+01
   2.6807338e+01   1.3917757e+01
   2.6907365e+01   1.3880644e+01
   2.7007392e+01   1.3713350e+01
   2.7107420e+01   1.3966278e+01
   2.7207447e+01   1.3151850e+01
   2.7307474e+01   1.2757068e+01
   2.7407502e+01   1.3205356e+01
   2.7507529e+01   1.2819529e+01
   2.7607557e+01   1.2964219e+01
   2.7707584e+01   1.2022573e+01
   2.7807611e+01   1.1130474e+01
   2.7907639e+01   1.1626914e+01
   2.8007666e+01   1.1469470e+01
   2.8107694e+01   1.1385897e+01
   2.8207721e+01   1.1671840e+01
   2.8307748e+01   1.1758654e+01
   2.8407776e+01   9.6657197e+00
   2.8507803e+01   1.0193234e+01
   2.8607830e+01   9.9103734e+00
   2.8707858e+01   9.3983177e+00
   2.8807885e+01   9.5244815e+00
   2.8907913e+01   8.9295397e+00
   2.9007940e+01   9.5653483e+00
   2.9107967e+01   9.7181371e+00
   2.9207995e+01   9.4682208e+00
   2.9308022e+01   8.0034907e+00
   2.9408049e+01   9.1426431e+00
   2.9508077e+01   8.5751635e+00
   2.9608104e+01   8.5893860e+00
   2.9708132e+01   8.5951962e+00
   2.9808159e+01   8.0128098e+00
   2.9908186e+01   7.3653926e+00
   3.0008214e+01   7.2597728e+00
   3.0108241e+01   7.3672557e+00
   3.0208268e+01   6.9526614e+00
   3.0308296e+01   7.2965661e+00
   3.0408323e+01   7.0058289e+00
   3.0508351e+01   7.1255959e+00
   3.0608378e+01   7.2621410e+00
   3.0708405e+01   6.6724458e+00
   3.0808433e+01   6.5603897e+00
   3.0908460e+01   6.0267625e+00
   3.1008488e+01   6.6062275e+00
   3.1108515e+01   5.9693836e+00
   3.1208542e+01   5.6245865e+00
   3.1308570e+01   6.2309519e+00
   3.1408597e+01   5.8885567e+00
   3.1508624e+01   5.7459557e+00
   3.1608652e+01   4.5477658e+00
   3.1708679e+01   5.7537660e+00
   3.1808707e+01   5.2735136e+00
   3.1908734e+01   5.1405035e+00
   3.2008761e+01   4.6749772e+00
   3.2108789e+01   5.0364336e+00
   3.2208816e+01   4.0977681e+00
   3.2308843e+01   4.3721903e+00
   3.2408871e+01   4.6623395e+00
   3.2508898e+01   4.8009812e+00
   3.2608926e+01   4.0920773e+00
   3.2708953e+01   4.0684356e+00
   3.2808980e+01   3.7089953e+00
   3.2909008e+01   3.8266289e+00
   3.3009035e+01   3.7778142e+00
   3.3109062e+01   3.9464365e+00
   3.3209090e+01   3.6631784e+00
   3.3309117e+01   3.6990520e+00
   3.3409145e+01   3.8573267e+00
   3.3509172e+01   3.4415341e+00
   3.3609199e+01   3.0809131e+00
   3.3709227e+01   3.0378032e+00
   3.3809254e+01   3.3782252e+00
   3.3909282e+01   2.6390456e+00
   3.4009309e+01   3.2417857e+00
   3.4109336e+01   2.9966170e+00
   3.4209364e+01   2.9145360e+00
   3.4309391e+01   2.4095005e+00
   3.4409418e+01   2.7588691e+00
   3.4509446e+01   2.5609093e+00
   3.4609473e+01   2.6323214e+00
   3.4709501e+01   2.1231380e+00
   3.4809528e+01   2.4596911e+00
   3.4909555e+01   2.2615431e+00
   3.5009583e+01   2.4013612e+00
   3.5109610e+01   2.4107049e+00
   3.5209637e+01   2.2500078e+00
   3.5309665e+01   2.0627115e+00
   3.5409692e+01   1.6346257e+00
   3.5509720e+01   1.8670667e+00
   3.5609747e+01   1.9270373e+00
   3.5709774e+01   1.8080993e+00
   3.5809802e+01   1.7200249e+00
   3.5909829e+01   1.8965962e+00
   3.6009856e+01   1.5729419e+00
   3.6109884e+01   1.7370378e+00
   3.6209911e+01   1.7270088e+00
   3.6309939e+01   1.7635415e+00
   3.6409966e+01   1.4872190e+00
   3.6509993e+01   1.7178275e+00
   3.6610021e+01   1.9799907e+00
   3.6710048e+01   1.1766249e+00
   3.6810076e+01   1.4275393e+00
   3.6910103e+01   1.0955199e+00
   3.7010130e+01   1.4897493e+00
   3.7110158e+01   1.5250048e+00
   3.7210185e+01   1.5466146e+00
   3.7310212e+01   1.7101260e+00
   3.7410240e+01   1.5198955e+00
   3.7510267e+01   1.2509014e+00
   3.7610295e+01   1.7213694e+00
   3.7710322e+01   1.1230402e+00
   3.7810349e+01   1.3527902e+00
   3.7910377e+01   1.0091960e+00
   3.8010404e+01   1.0661767e+00
   3.8110431e+01   1.1191054e+00
   3.8210459e+01   1.1983622e+00
   3.8310486e+01   1.0482632e+00
   3.8410514e+01   1.0111982e+00
   3.8510541e+01   1.0464371e+00
   3.8610568e+01   1.1705988e+00
   3.8710596e+01   8.6095300e-01
   3.8810623e+01   1.0299512e+00
   3.8910650e+01   9.7463583e-01
   3.9010678e+01   7.9541348e-01
   3.9110705e+01   8.5337758e-01
   3.9210733e+01   6.1527384e-01
   3.9310760e+01   5.2447741e-01
   3.9410787e+01   8.9361226e-01
   3.9510815e+01   9.1221101e-01
   3.9610842e+01   8.3822430e-01
   3.9710870e+01   7.7928891e-01
   3.9810897e+01   7.6805076e-01
   3.9910924e+01   5.1502487e-01
   4.0010952e+01   6.1617282e-01
   4.0110979e+01   7.8628874e-01
   4.0211006e+01   4.9018388e-01
   4.0311034e+01   6.6651093e-01
   4.0411061e+01   6.0351465e-01
   4.0511089e+01   6.3544612e-01
   4.0611116e+01   6.1543362e-01
   4.0711143e+01   6.3025897e-01
   4.0811171e+01   5.0340415e-01
   4.0911198e+01   5.6625396e-01
   4.1011225e+01   5.9973195e-01
   4.1111253e+01   5.0338670e-01
   4.1211280e+01   3.0783406e-01
   4.1311308e+01   3.0091484e-01
   4.1411335e+01   5.1203209e-01
   4.1511362e+01   3.7408696e-01
   4.1611390e+01   2.4568064e-01
   4.1711417e+01   4.3339260e-01
   4.1811444e+01   4.1321715e-01
   4.1911472e+01   4.1654274e-01
   4.2011499e+01   3.6252178e-01
   4.2111527e+01   4.4321619e-01
   4.2211554e+01   3.1201779e-01
   4.2311581e+01   4.6630967e-01
   4.2411609e+01   3.7114764e-01
   4.2511636e+01   4.1967337e-01
   4.2611663e+01   3.1076504e-01
   4.2711691e+01   2.6831108e-01
   4.2811718e+01   2.1666736e-01
   4.2911746e+01   3.6036409e-01
   4.3011773e+01   3.0082791e-01
   4.3111800e+01   3.0565696e-01
   4.3211828e+01   2.4349181e-01
   4.3311855e+01   1.9394877e-01
   4.3411883e+01   3.3204361e-01
   4.3511910e+01   2.4466015e-01
   4.3611937e+01   1.9803282e-01
   4.3711965e+01   2.1410141e-01
   4.3811992e+01   1.7596001e-01
   4.3912019e+01   2.2908915e-01
   4.4012047e+01   2.3431458e-01
   4.4112074e+01   2.5610124e-01
   4.4212102e+01   1.9760117e-01
   4.4312129e+01   2.2391977e-01
   4.4412156e+01   1.5000073e-01
   4.4512184e+01   1.6900184e-01
   4.4612211e+01   1.7573244e-01
   4.4712238e+01   2.0416192e-01
   4.4812266e+01   9.1931630e-02
   4.4912293e+01   2.6608553e-01
   4.5012321e+01   1.8049434e-01
   4.5112348e+01   2.7714484e-01
   4.5212375e+01   1.9510584e-01
   4.5312403e+01   1.9763202e-01
   4.5412430e+01   1.3477226e-01
   4.5512457e+01   9.2480101e-02
   4.5612485e+01   9.8291961e-02
   4.5712512e+01   1.2634328e-01
   4.5812540e+01   1.2886601e-01
   4.5912567e+01   8.3676235e-02
   4.6012594e+01   1.0947112e-01
   4.6112622e+01   1.6527082e-01
   4.6212649e+01   1.0021219e-01
   4.6312677e+01   1.1787268e-01
   4.6412704e+01   2.0521852e-01
   4.6512731e+01   1.8859389e-01
   4.6612759e+01   1.5598497e-01
   4.6712786e+01   1.1376356e-01
   4.6812813e+01   1.0977070e-01
   4.6912841e+01   1.3183567e-01
   4.7012868e+01   2.5749171e-01
   4.7112896e+01   6.5389743e-02
   4.7212923e+01   1.2753402e-01
   4.7312950e+01   1.6521112e-01
   4.7412978e+01   1.4221920e-01
   4.7513005e+01   8.0071718e-02
   4.7613032e+01   1.6645733e-01
   4.7713060e+01   1.5263331e-01
   4.7813087e+01   1.4775626e-01
   4.7913115e+01   8.5662185e-02
   4.8013142e+01   1.1109822e-01
   4.8113169e+01   2.5729476e-01
   4.8213197e+01   1.5856180e-01
   4.8313224e+01   2.4660300e-01
   4.8413251e+01   2.0394647e-01
   4.8513279e+01   1.7024038e-01
   4.8613306e+01   1.4971817e-01
   4.8713334e+01   2.6198878e-01
   4.8813361e+01   1.7531980e-01
   4.8913388e+01   1.7882261e-01
   4.9013416e+01   1.0791654e-01
   4.9113443e+01   1.8059367e-01
   4.9213471e+01   1.0670012e-01
   4.9313498e+01   1.1857454e-01
   4.9413525e+01   2.4308698e-01
   4.9513553e+01   2.1110542e-01
   4.9613580e+01   3.0070736e-01
   4.9713607e+01   1.2908492e-01
   4.9813635e+01   2.5328073e-01
   4.9913662e+01   6.0228296e-02
   5.0013690e+01   1.8828475e-01
   5.0113717e+01   1.6199910e-01
   5.0213744e+01   1.4203338e-01
   5.0313772e+01   2.0034774e-01
   5.0413799e+01   2.1978562e-01
   5.0513826e+01   1.0594298e-01
   5.0613854e+01   1.4728503e-01
   5.0713881e+01   1.3844389e-01
   5.0813909e+01   1.4773898e-01
   5.0913936e+01   1.2254354e-01
   5.1013963e+01   1.0660834e-01
   5.1113991e+01   1.9723612e-01
   5.1214018e+01   2.7287499e-01
   5.1314045e+01   1.1872501e-01
   5.1414073e+01   1.3400440e-01
   5.1514100e+01   2.2714281e-01
   5.1614128e+01   2.0468389e-01
   5.1714155e+01   1.1811825e-01
   5.1814182e+01   2.1695873e-01
   5.1914210e+01   2.8780396e-01
   5.2014237e+01   1.5348057e-01
   5.2114265e+01   2.2518894e-01
   5.2214292e+01   1.9920035e-01
   5.2314319e+01   1.2169775e-01
   5.2414347e+01   1.3734947e-01
   5.2514374e+01   3.1545195e-01
   5.2614401e+01   1.0754412e-01
   5.2714429e+01   2.2826165e-01
   5.2814456e+01   1.5062934e-01
   5.2914484e+01   1.8643314e-01
   5.3014511e+01   2.3943781e-01
   5.3114538e+01   2.2623848e-01
   5.3214566e+01   1.8940884e-01
   5.3314593e+01   2.3964315e-01
   5.3414620e+01   2.4357451e-01
   5.3514648e+01   2.6471277e-01
   5.3614675e+01   3.7464900e-01
   5.3714703e+01   2.3348700e-01
   5.3814730e+01   3.3310539e-01
   5.3914757e+01   3.0291338e-01
   5.4014785e+01   3.0610516e-01
   5.4114812e+01   3.3756676e-01
   5.4214839e+01   2.1365785e-01
   5.4314867e+01   2.7121292e-01
   5.4414894e+01   2.5363129e-01
   5.4514922e+01   4.5791888e-01
   5.4614949e+01   2.1975498e-01
   5.4714976e+01   4.5128026e-01
   5.4815004e+01   3.8950817e-01
   5.4915031e+01   4.0492309e-01
   5.5015059e+01   2.6575059e-01
   5.5115086e+01   3.0311031e-01
   5.5215113e+01   3.8755767e-01
   5.5315141e+01   2.4290508e-01
   5.5415168e+01   4.1236810e-01
   5.5515195e+01   2.4374595e-01
   5.5615223e+01   3.2594030e-01
   5.5715250e+01   3.0736931e-01
   5.5815278e+01   2.8525328e-01
   5.5915305e+01   3.0690248e-01
   5.6015332e+01   2.9736499e-01
   5.6115360e+01   4.3647499e-01
   5.6215387e+01   2.5483562e-01
   5.6315414e+01   3.4725369e-01
   5.6415442e+01   3.5584373e-01
   5.6515469e+01   3.1701420e-01
   5.6615497e+01   3.4156306e-01
   5.6715524e+01   4.1329487e-01
   5.6815551e+01   4.7846824e-01
   5.6915579e+01   4.7118872e-01
   5.7015606e+01   4.5277513e-01
   5.7115633e+01   3.8239246e-01
   5.7215661e+01   3.0612451e-01
   5.7315688e+01   2.9830737e-01
   5.7415716e+01   3.9815918e-01
   5.7515743e+01   5.8790049e-01
   5.7615770e+01   4.6123211e-01
   5.7715798e+01   5.0805772e-01
   5.7815825e+01   3.9010337e-01
   5.7915852e+01   4.1935823e-01
   5.8015880e+01   5.1033664e-01
   5.8115907e+01   5.1748285e-01
   5.8215935e+01   3.7180730e-01
   5.8315962e+01   4.5906323e-01
   5.8415989e+01   4.1755488e-01
   5.8516017e+01   2.4507701e-01
   5.8616044e+01   3.5334969e-01
   5.8716072e+01   4.2084323e-01
   5.8816099e+01   5.1662819e-01
   5.8916126e+01   6.1433396e-01
   5.9016154e+01   3.0945352e-01
   5.9116181e+01   4.6897311e-01
   5.9216208e+01   4.4077686e-01
   5.9316236e+01   3.2798228e-01
   5.9416263e+01   6.8382592e-01
   5.9516291e+01   5.1873331e-01
   5.9616318e+01   4.3618116e-01
   5.9716345e+01   5.0626771e-01
   5.9816373e+01   4.1869921e-01
   5.9916400e+01   6.6131837e-01
   6.0016427e+01   5.1135749e-01
   6.0116455e+01   4.3175952e-01
   6.0216482e+01   5.0723154e-01
   6.0316510e+01   4.1981373e-01
   6.0416537e+01   4.3272805e-01
   6.0516564e+01   4.5160762e-01
   6.0616592e+01   5.5714531e-01
   6.0716619e+01   5.0515774e-01
   6.0816646e+01   4.7573893e-01
   6.0916674e+01   4.5327988e-01
   6.1016701e+01   5.9249179e-01
   6.1116729e+01   4.2029099e-01
   6.1216756e+01   4.7145443e-01
   6.1316783e+01   3.3171197e-01
   6.1416811e+01   5.2103131e-01
   6.1516838e+01   6.1448593e-01
   6.1616866e+01   5.5366969e-01
   6.1716893e+01   5.6128100e-01
   6.1816920e+01   2.6504759e-01
   6.1916948e+01   4.6011996e-01
   6.2016975e+01   4.4914861e-01
   6.2117002e+01   3.0428718e-01
   6.2217030e+01   6.3057427e-01
   6.2317057e+01   8.0208686e-01
   6.2417085e+01   3.8754740e-01
   6.2517112e+01   4.9048184e-01
   6.2617139e+01   4.2438397e-01
   6.2717167e+01   4.7276953e-01
   6.2817194e+01   6.8876657e-01
   6.2917221e+01   5.0124710e-01
   6.3017249e+01   6.2015102e-01
   6.3117276e+01   4.5922688e-01
   6.3217304e+01   5.0922683e-01
   6.3317331e+01   6.0613977e-01
   6.3417358e+01   5.7189633e-01
   6.3517386e+01   6.8947770e-01
   6.3617413e+01   6.0898976e-01
   6.3717440e+01   4.0727745e-01
   6.3817468e+01   5.8328301e-01
   6.3917495e+01   5.7214949e-01
   6.4017523e+01   3.9555718e-01
   6.4117550e+01   3.8374872e-01
   6.4217577e+01   2.9913423e-01
   6.4317605e+01   8.1801434e-01
   6.4417632e+01   7.5320631e-01
   6.4517660e+01   5.7757767e-01
   6.4617687e+01   6.1754551e-01
   6.4717714e+01   7.2426309e-01
   6.4817742e+01   4.1577736e-01
   6.4917769e+01   4.9736356e-01
   6.5017796e+01   7.4058453e-01
   6.5117824e+01   4.7617055e-01
   6.5217851e+01   4.9589511e-01
   6.5317879e+01   6.4948947e-01
   6.5417906e+01   8.7175397e-01
   6.5517933e+01   5.9225103e-01
   6.5617961e+01   4.7505238e-01
   6.5717988e+01   7.1157887e-01
   6.5818015e+01   5.3754869e-01
   6.5918043e+01   7.1675110e-01
   6.6018070e+01   4.0812198e-01
   6.6118098e+01   8.3274695e-01
   6.6218125e+01   4.6603624e-01
   6.6318152e+01   4.1430593e-01
   6.6418180e+01   4.5534625e-01
   6.6518207e+01   5.4312227e-01
   6.6618234e+01   4.8355508e-01
   6.6718262e+01   7.0746165e-01
   6.6818289e+01   6.2959497e-01
   6.6918317e+01   3.5784392e-01
   6.7018344e+01   4.9880174e-01
   6.7118371e+01   4.5711545e-01
   6.7218399e+01   4.7346716e-01
   6.7318426e+01   2.5615653e-01
   6.7418454e+01   2.3450809e-01
   6.7518481e+01   5.1620243e-01
   6.7618508e+01   4.2288815e-01
   6.7718536e+01   5.0514138e-01
   6.7818563e+01   6.1824836e-01
   6.7918590e+01   3.9887694e-01
   6.8018618e+01   6.5013995e-01
   6.8118645e+01   4.2759093e-01
   6.8218673e+01   6.0540576e-01
   6.8318700e+01   4.4762148e-01
   6.8418727e+01   4.8036092e-01
   6.8518755e+01   3.4834054e-01
   6.8618782e+01   3.8777376e-01
   6.8718809e+01   4.4848173e-01
   6.8818837e+01   3.5894584e-01
   6.8918864e+01   7.9897242e-01
   6.9018892e+01   3.8278548e-01
   6.9118919e+01   2.4380315e-01
   6.9218946e+01   2.7058874e-01
   6.9318974e+01   4.7434061e-01
   6.9419001e+01   4.7715360e-01
   6.9519028e+01   3.3519743e-01
   6.9619056e+01   4.8781674e-01
   6.9719083e+01   2.6210854e-01
   6.9819111e+01   2.2755576e-01
   6.9919138e+01   4.0278578e-01
   7.0019165e+01   5.0904976e-01
   7.0119193e+01   3.8279971e-01
   7.0219220e+01   4.3516254e-01
   7.0319248e+01   4.9955546e-01
   7.0419275e+01   2.6916861e-01
   7.0519302e+01   5.0143117e-01
   7.0619330e+01   3.7182321e-01
   7.0719357e+01   2.5864917e-01
   7.0819384e+01   2.6947192e-01
   7.0919412e+01   5.4910525e-01
   7.1019439e+01   3.8417991e-01
   7.1119467e+01   3.8128367e-01
   7.1219494e+01   6.1240925e-01
   7.1319521e+01   3.3639685e-01
   7.1419549e+01   3.1251704e-01
   7.1519576e+01   4.0436813e-01
   7.1619603e+01   4.0151129e-01
   7.1719631e+01   1.8924360e-01
   7.1819658e+01   2.2187771e-01
   7.1919686e+01   1.7703152e-01
   7.2019713e+01   3.3068162e-01
   7.2119740e+01   2.2784568e-01
   7.2219768e+01   1.9809422e-01
   7.2319795e+01   1.4043374e-01
   7.2419822e+01   1.7251466e-01
   7.2519850e+01   1.9407229e-01
   7.2619877e+01   2.6243371e-01
   7.2719905e+01   1.2838667e-01
   7.2819932e+01   2.3161092e-01
   7.2919959e+01   2.7851381e-01
   7.3019987e+01   1.6201857e-01
   7.3120014e+01   4.0496601e-01
   7.3220041e+01   1.3670033e-01
   7.3320069e+01   9.1866913e-02
   7.3420096e+01   1.6863944e-01
   7.3520124e+01   2.2711934e-01
   7.3620151e+01   1.4714177e-01
   7.3720178e+01   2.2351381e-01
   7.3820206e+01   2.3706496e-01
   7.3920233e+01   1.2715552e-01
   7.4020261e+01   6.9095718e-02
   7.4120288e+01   3.3508267e-01
   7.4220315e+01   1.5280130e-01
   7.4320343e+01   1.6474245e-01
   7.4420370e+01   3.4104401e-01
   7.4520397e+01   2.0318751e-01
   7.4620425e+01   2.2617315e-01
   7.4720452e+01   1.5872661e-01
   7.4820480e+01   5.6803981e-02
   7.4920507e+01   1.0542253e-01
   7.5020534e+01   1.4018117e-01
   7.5120562e+01   2.3876214e-01
   7.5220589e+01   3.6229986e-01
   7.5320616e+01   1.9165346e-01
   7.5420644e+01   1.5204421e-01
   7.5520671e+01   2.4165972e-01
   7.5620699e+01   1.9483225e-01
   7.5720726e+01   1.0808028e-01
   7.5820753e+01   2.2916729e-01
   7.5920781e+01   1.2288569e-01
   7.6020808e+01   1.5872875e-01
   7.6120835e+01   1.7240863e-01
   7.6220863e+01   1.6747367e-02
   7.6320890e+01   3.2985550e-01
   7.6420918e+01   2.0565315e-01
   7.6520945e+01   1.6771442e-01
   7.6620972e+01   6.0738547e-02
   7.6721000e+01   1.6886432e-01
   7.6821027e+01   1.5753438e-01
   7.6921055e+01   1.2472696e-01
   7.7021082e+01   1.2801658e-01
   7.7121109e+01   2.0462822e-01
   7.7221137e+01   6.4000242e-02
   7.7321164e+01   3.9012304e-02
   7.7421191e+01   7.3923063e-02
   7.7521219e+01   6.6070812e-02
   7.7621246e+01   7.8739344e-02
   7.7721274e+01   4.5621238e-02
   7.7821301e+01   1.0960158e-01
   7.7921328e+01   1.1570005e-01
   7.8021356e+01   7.1766016e-02
   7.8121383e+01   6.6493944e-02
   7.8221410e+01   9.6572918e-02
   7.8321438e+01   4.7959853e-02
   7.8421465e+01   1.3560215e-01
   7.8521493e+01   3.8506646e-02
   7.8621520e+01   7.5404129e-02
   7.8721547e+01   1.0259355e-01
   7.8821575e+01   3.0731829e-02
   7.8921602e+01   1.4792321e-01
   7.9021629e+01   9.8307229e-02
   7.9121657e+01   7.8925839e-02
   7.9221684e+01   7.0347264e-02
   7.9321712e+01   8.5965179e-02
   7.9421739e+01   8.8462280e-02
   7.9521766e+01   3.9506806e-02
   7.9621794e+01   6.5814428e-02
   7.9721821e+01   7.9041765e-02
   7.9821849e+01   1.3048683e-01
   7.9921876e+01   7.3896458e-02
   8.0021903e+01   2.7146028e-03
   8.0121931e+01   8.0137008e-02
   8.0221958e+01   3.4765588e-02
   8.0321985e+01   6.8059022e-02
   8.0422013e+01   5.0692422e-02
   8.0522040e+01   1.3998816e-01
   8.0622068e+01   4.7838473e-02
   8.0722095e+01   1.3365385e-01
   8.0822122e+01   7.4139550e-02
   8.0922150e+01   1.1852217e-01
   8.1022177e+01   7.3604097e-02
   8.1122204e+01   5.4387641e-02
   8.1222232e+01   2.5737463e-02
   8.1322259e+01   1.9205164e-03
   8.1422287e+01   1.2018723e-01
   8.1522314e+01   3.2850557e-02
   8.1622341e+01   4.1776313e-02
   8.1722369e+01   1.0083860e-01
   8.1822396e+01   1.0974576e-01
   8.1922423e+01   1.3855949e-02
   8.2022451e+01   2.3338763e-02
   8.2122478e+01   6.9881930e-02
   8.2222506e+01   6.2404679e-02
   8.2322533e+01   1.2277999e-01
   8.2422560e+01   9.3873541e-02
   8.2522588e+01   3.9620373e-02
   8.2622615e+01   6.5646289e-02
   8.2722643e+01   1.2068262e-01
   8.2822670e+01   7.6021012e-02
   8.2922697e+01   1.2028381e-02
   8.3022725e+01   2.1818278e-02
   8.3122752e+01   1.1513001e-01
   8.3222779e+01   1.0966242e-01
   8.3322807e+01   7.1350273e-02
   8.3422834e+01   6.6743809e-02
   8.3522862e+01   9.0789613e-02
   8.3622889e+01   8.3852388e-02
   8.3722916e+01   1.9422568e-01
   8.3822944e+01   9.8961988e-02
   8.3922971e+01   5.0068136e-02
   8.4022998e+01   6.8062440e-02
   8.4123026e+01   4.3215518e-02
   8.4223053e+01   5.7650387e-02
   8.4323081e+01   1.2580607e-01
   8.4423108e+01   8.0764248e-02
   8.4523135e+01   1.8449527e-02
   8.4623163e+01   8.9195440e-02
   8.4723190e+01   9.2915705e-02
   8.4823217e+01   1.4326994e-01
   8.4923245e+01   3.7086933e-02
   8.5023272e+01   9.9901198e-02
   8.5123300e+01   1.0696718e-01
   8.5223327e+01   5.0929225e-02
   8.5323354e+01   2.7588596e-02
   8.5423382e+01   7.7121735e-02
   8.5523409e+01   2.1595835e-02
   8.5623437e+01   4.4553616e-02
   8.5723464e+01   8.4604495e-02
   8.5823491e+01   6.7915359e-02
   8.5923519e+01   1.4736078e-01
   8.6023546e+01   5.8215051e-02
   8.6123573e+01   4.5289988e-02
   8.6223601e+01   5.6040640e-02
   8.6323628e+01   3.9618689e-02
   8.6423656e+01   5.7171371e-02
   8.6523683e+01   1.9540111e-02
   8.6623710e+01   3.1751999e-02
   8.6723738e+01   1.1501522e-01
   8.6823765e+01   6.0263810e-02
   8.6923792e+01   9.7021774e-02
   8.7023820e+01   1.0059423e-01
   8.7123847e+01   4.1616852e-03
   8.7223875e+01   7.6682843e-02
   8.7323902e+01   1.2925579e-02
   8.7423929e+01   8.2988500e-02
   8.7523957e+01   4.6492118e-02
   8.7623984e+01   1.4766722e-01
   8.7724011e+01   1.3243991e-01
   8.7824039e+01   7.1036649e-02
   8.7924066e+01   2.6042208e-02
   8.8024094e+01   1.1679493e-01
   8.8124121e+01   5.1651079e-02
   8.8224148e+01   1.6528405e-01
   8.8324176e+01   1.0253002e-01
   8.8424203e+01   3.5988286e-02
   8.8524231e+01   6.2325014e-02
   8.8624258e+01   6.6207681e-02
   8.8724285e+01   1.2141823e-01
   8.8824313e+01   8.9330107e-02
   8.8924340e+01   8.6779195e-02
   8.9024367e+01   1.1178895e-01
   8.9124395e+01   5.8475414e-02
   8.9224422e+01   1.4859114e-01
   8.9324450e+01   1.2201450e-01
   8.9424477e+01   4.0284024e-02
   8.9524504e+01   9.7531380e-02
   8.9624532e+01   5.1447559e-02
   8.9724559e+01   7.7982445e-02
   8.9824586e+01   1.0236135e-01
   8.9924614e+01   8.9143891e-02
   9.0024641e+01   7.2721641e-02
   9.0124669e+01   6.2574542e-02
   9.0224696e+01   9.2420312e-02
   9.0324723e+01   1.2034484e-01
   9.0424751e+01   4.8794430e-02
   9.0524778e+01   9.0250696e-02
   9.0624805e+01   1.0110236e-01
   9.0724833e+01   1.2984439e-01
   9.0824860e+01   8.6751975e-02
   9.0924888e+01   1.2039859e-01
   9.1024915e+01   1.1277581e-01
   9.1124942e+01   1.0592236e-01
   9.1224970e+01   6.5854388e-02
   9.1324997e+01   1.5300903e-01
   9.1425024e+01   1.0021319e-01
   9.1525052e+01   6.5474589e-02
   9.1625079e+01   6.4950090e-02
   9.1725107e+01   1.3515661e-01
   9.1825134e+01   7.8731747e-02
   9.1925161e+01   7.8293656e-02
   9.2025189e+01   5.9270996e-02
   9.2125216e+01   9.2815312e-02
   9.2225244e+01   1.9075903e-01
   9.2325271e+01   5.9074784e-02
   9.2425298e+01   5.3338775e-02
   9.2525326e+01   4.1483402e-02
   9.2625353e+01   1.8555616e-01
   9.2725380e+01   1.3003477e-01
   9.2825408e+01   1.2498327e-01
   9.2925435e+01   3.7367389e-02
   9.3025463e+01   3.5722141e-02
   9.3125490e+01   6.4275908e-02
   9.3225517e+01   6.4333032e-02
   9.3325545e+01   4.3953125e-02
   9.3425572e+01   8.4224087e-02
   9.3525599e+01   9.5527739e-02
   9.3625627e+01   2.5376809e-01
   9.3725654e+01   1.4135125e-01
   9.3825682e+01   7.6930735e-02
   9.3925709e+01   7.4216472e-02
   9.4025736e+01   1.2905427e-01
   9.4125764e+01   5.3511017e-02
   9.4225791e+01   3.6928874e-02
   9.4325818e+01   4.1014833e-02
   9.4425846e+01   1.1667224e-01
   9.4525873e+01   4.5138162e-02
   9.4625901e+01   4.2623706e-02
   9.4725928e+01   2.3584022e-02
   9.4825955e+01   1.1130535e-01
   9.4925983e+01   8.0492900e-02
   9.5026010e+01   7.6936852e-02
   9.5126038e+01   9.4789529e-02
   9.5226065e+01   7.7334899e-02
   9.5326092e+01   3.5249573e-02
   9.5426120e+01   8.8865196e-02
   9.5526147e+01   1.9198099e-02
   9.5626174e+01   7.7094468e-02
   9.5726202e+01   2.8517516e-02
   9.5826229e+01   1.3371677e-01
   9.5926257e+01   8.8893768e-02
   9.6026284e+01   5.2903268e-02
   9.6126311e+01   7.2944044e-02
   9.6226339e+01   6.1342060e-02
   9.6326366e+01   1.0049762e-01
   9.6426393e+01   1.0020343e-01
   9.6526421e+01   3.7982304e-02
   9.6626448e+01   8.6900310e-02
   9.6726476e+01   9.6922384e-02
   9.6826503e+01   7.1522804e-02
   9.6926530e+01   8.1174003e-02
   9.7026558e+01   8.2067141e-02
   9.7126585e+01   7.1392941e-02
   9.7226612e+01   5.8013299e-02
   9.7326640e+01   5.0744207e-02
   9.7426667e+01   1.5597567e-01
   9.7526695e+01   1.0127289e-01
   9.7626722e+01   7.3665414e-02
   9.7726749e+01   6.5160496e-02
   9.7826777e+01   1.2464087e-01
   9.7926804e+01   1.2539430e-01
   9.8026832e+01   5.6297028e-02
   9.8126859e+01   7.8939764e-02
   9.8226886e+01   4.8608047e-02
   9.8326914e+01   5.4930868e-02
   9.8426941e+01   5.0752787e-02
   9.8526968e+01   9.3882142e-02
   9.8626996e+01   1.3751521e-01
   9.8727023e+01   7.6418354e-02
   9.8827051e+01   8.4163924e-02
   9.8927078e+01   1.0422480e-01
   9.9027105e+01   1.0828297e-01
   9.9127133e+01   8.4074140e-02
   9.9227160e+01   1.1131267e-01
   9.9327187e+01   1.0991593e-01
   9.9427215e+01   9.9722711e-02
   9.9527242e+01   1.5100767e-01
   9.9627270e+01   1.1244355e-01
   9.9727297e+01   1.1290357e-01
   9.9827324e+01   1.1903069e-01
   9.9927352e+01   5.0882119e-02
   1.0002738e+02   1.1926171e-01
   1.0012741e+02   6.5888941e-02
   1.0022743e+02   1.1255494e-01
   1.0032746e+02   1.2774128e-01
   1.0042749e+02   7.0725650e-02
   1.0052752e+02   1.4066739e-01
   1.0062754e+02   6.2180756e-02
   1.0072757e+02   6.2692285e-02
   1.0082760e+02   9.5286125e-02
   1.0092763e+02   1.3584917e-01
   1.0102765e+02   5.2813755e-02
   1.0112768e+02   1.2125991e-01
   1.0122771e+02   1.3778506e-01
   1.0132774e+02   1.5198373e-01
   1.0142776e+02   8.4882374e-02
   1.0152779e+02   1.3933547e-01
   1.0162782e+02   1.3372639e-01
   1.0172784e+02   2.0795998e-01
   1.0182787e+02   1.0381847e-01
   1.0192790e+02   1.0604646e-01
   1.0202793e+02   1.1098890e-01
   1.0212795e+02   8.5873968e-02
   1.0222798e+02   7.3607464e-02
   1.0232801e+02   2.1940362e-02
   1.0242804e+02   1.0623447e-01
   1.0252806e+02   1.2814176e-01
   1.0262809e+02   1.2030650e-01
   1.0272812e+02   9.9261245e-02
   1.0282815e+02   9.8349188e-02
   1.0292817e+02   1.5262061e-01
   1.0302820e+02   1.5110999e-01
   1.0312823e+02   1.2154357e-01
   1.0322826e+02   1.1002854e-01
   1.0332828e+02   1.5544888e-01
   1.0342831e+02   1.5912974e-01
   1.0352834e+02   1.2301514e-01
   1.0362836e+02   1.8168242e-01
   1.0372839e+02   1.7762620e-01
   1.0382842e+02   6.7102415e-02
   1.0392845e+02   8.6906228e-02
   1.0402847e+02   1.7268713e-01
   1.0412850e+02   1.5511405e-01
   1.0422853e+02   1.7700360e-01
   1.0432856e+02   3.1950844e-01
   1.0442858e+02   3.0569076e-01
   1.0452861e+02   3.0067518e-01
   1.0462864e+02   1.4268513e-01
   1.0472867e+02   1.6984531e-01
   1.0482869e+02   1.8181511e-01
   1.0492872e+02   1.7974050e-01
   1.0502875e+02   1.7898951e-01
   1.0512878e+02   3.0490416e-01
   1.0522880e+02   2.6454859e-01
   1.0532883e+02   3.3113180e-01
   1.0542886e+02   2.5406382e-01
   1.0552888e+02   2.3900387e-01
   1.0562891e+02   2.5988574e-01
   1.0572894e+02   3.5611129e-01
   1.0582897e+02   4.3391320e-01
   1.0592899e+02   1.2211456e-01
   1.0602902e+02   2.1365365e-01
   1.0612905e+02   1.8882439e-01
   1.0622908e+02   2.1044407e-01
   1.0632910e+02   2.4375153e-01
   1.0642913e+02   3.0324263e-01
   1.0652916e+02   2.9226040e-01
   1.0662919e+02   2.1201344e-01
   1.0672921e+02   2.4897732e-01
   1.0682924e+02   3.2803665e-01
   1.0692927e+02   1.9984372e-01
   1.0702930e+02   3.1836241e-01
   1.0712932e+02   2.1629066e-01
   1.0722935e+02   2.2339080e-01
   1.0732938e+02   1.6096335e-01
   1.0742941e+02   1.5361172e-01
   1.0752943e+02   4.7495132e-01
   1.0762946e+02   1.9074568e-01
   1.0772949e+02   2.0051454e-01
   1.0782951e+02   2.2597804e-01
   1.0792954e+02   2.9304999e-01
   1.0802957e+02   2.6694529e-01
   1.0812960e+02   2.2834325e-01
   1.0822962e+02   3.2100698e-01
   1.0832965e+02   3.1612127e-01
   1.0842968e+02   3.0462487e-01
   1.0852971e+02   3.6559498e-01
   1.0862973e+02   2.7016034e-01
   1.0872976e+02   3.4260088e-01
   1.0882979e+02   4.2722452e-01
   1.0892982e+02   2.5447006e-01
   1.0902984e+02   2.3855043e-01
   1.0912987e+02   1.4932516e-01
   1.0922990e+02   5.7189290e-01
   1.0932993e+02   2.3862128e-01
   1.0942995e+02   2.7183647e-01
   1.0952998e+02   2.7318207e-01
   1.0963001e+02   2.8361076e-01
   1.0973003e+02   4.2843497e-01
   1.0983006e+02   2.0398574e-01
   1.0993009e+02   2.5798919e-01
   1.1003012e+02   2.0948289e-01
   1.1013014e+02   2.0354452e-01
   1.1023017e+02   1.9756190e-01
   1.1033020e+02   2.4550740e-01
   1.1043023e+02   1.9592909e-01
   1.1053025e+02   3.1988763e-01
   1.1063028e+02   3.6670863e-01
   1.1073031e+02   3.4380167e-01
   1.1083034e+02   2.6355507e-01
   1.1093036e+02   2.8919831e-01
   1.1103039e+02   2.8187152e-01
   1.1113042e+02   2.7431921e-01
   1.1123045e+02   3.7093790e-01
   1.1133047e+02   4.6349907e-01
   1.1143050e+02   1.2299983e-01
   1.1153053e+02   3.0079832e-01
   1.1163056e+02   3.4967456e-01
   1.1173058e+02   2.9357638e-01
   1.1183061e+02   3.6476657e-01
   1.1193064e+02   2.8110006e-01
   1.1203066e+02   1.6073762e-01
   1.1213069e+02   2.6911918e-01
   1.1223072e+02   1.5450995e-01
   1.1233075e+02   2.9948879e-01
   1.1243077e+02   2.4727154e-01
   1.1253080e+02   1.4791652e-01
   1.1263083e+02   2.3164066e-01
   1.1273086e+02   2.2337880e-01
   1.1283088e+02   1.7017601e-01
   1.1293091e+02   4.0085068e-01
   1.1303094e+02   2.9523825e-01
   1.1313097e+02   3.3317377e-01
   1.1323099e+02   2.0218278e-01
   1.1333102e+02   2.3005884e-01
   1.1343105e+02   1.8484686e-01
   1.1353108e+02   2.7571514e-01
   1.1363110e+02   1.8397506e-01
   1.1373113e+02   2.3843104e-01
   1.1383116e+02   2.5153917e-01
   1.1393118e+02   2.3749359e-01
   1.1403121e+02   2.0100667e-01
   1.1413124e+02   1.5121195e-01
   1.1423127e+02   2.1813556e-01
   1.1433129e+02   3.0037683e-01
   1.1443132e+02   1.7832650e-01
   1.1453135e+02   2.8461872e-01
   1.1463138e+02   1.8470515e-01
   1.1473140e+02   1.3712148e-01
   1.1483143e+02   2.1531757e-01
   1.1493146e+02   1.4420066e-01
   1.1503149e+02   1.9461578e-01
   1.1513151e+02   2.5082211e-01
   1.1523154e+02   3.3325973e-01
   1.1533157e+02   1.4417373e-01
   1.1543160e+02   1.7240925e-01
   1.1553162e+02   1.3604157e-01
   1.1563165e+02   1.5259325e-01
   1.1573168e+02   2.1167929e-01
   1.1583170e+02   1.4293345e-01
   1.1593173e+02   2.4767477e-01
   1.1603176e+02   8.6378011e-02
   1.1613179e+02   1.9223667e-01
   1.1623181e+02   2.6107642e-01
   1.1633184e+02   2.1178233e-01
   1.1643187e+02   1.0648330e-01
   1.1653190e+02   1.2352133e-01
   1.1663192e+02   2.1768677e-01
   1.1673195e+02   1.6588566e-01
   1.1683198e+02   1.4399252e-01
   1.1693201e+02   1.1122125e-01
   1.1703203e+02   2.1348286e-01
   1.1713206e+02   2.5214955e-01
   1.1723209e+02   1.8241230e-01
   1.1733212e+02   1.9929439e-01
   1.1743214e+02   1.6375025e-01
   1.1753217e+02   2.0271027e-01
   1.1763220e+02   2.6048367e-01
   1.1773223e+02   1.3624215e-01
   1.1783225e+02   1.5025220e-01
   1.1793228e+02   1.0679445e-01
   1.1803231e+02   1.9887496e-01
   1.1813233e+02   2.0396103e-01
   1.1823236e+02   2.1598534e-01
   1.1833239e+02   1.7588228e-01
   1.1843242e+02   1.4719392e-01
   1.1853244e+02   2.1120463e-01
   1.1863247e+02   1.6451510e-01
   1.1873250e+02   1.2899792e-01
   1.1883253e+02   9.0838535e-02
   1.1893255e+02   7.4277289e-02
   1.1903258e+02   1.7713893e-01
   1.1913261e+02   2.1859959e-01
   1.1923264e+02   3.5318464e-01
   1.1933266e+02   7.3234057e-02
   1.1943269e+02   1.4046251e-01
   1.1953272e+02   1.2787736e-01
   1.1963275e+02   1.2052632e-01
   1.1973277e+02   1.3253564e-01
   1.1983280e+02   5.8098980e-02
   1.1993283e+02   9.4536531e-02
   1.2003285e+02   2.6263224e-01
   1.2013288e+02   4.5388361e-02
   1.2023291e+02   8.5350828e-02
   1.2033294e+02   2.0425160e-01
   1.2043296e+02   1.2620751e-01
   1.2053299e+02   6.3904205e-02
   1.2063302e+02   1.2512296e-01
   1.2073305e+02   1.0226389e-01
   1.2083307e+02   9.4876271e-02
   1.2093310e+02   3.6221907e-02
   1.2103313e+02   5.0990066e-02
   1.2113316e+02   1.0470589e-01
   1.2123318e+02   1.3441036e-01
   1.2133321e+02   1.9431246e-01
   1.2143324e+02   1.1879220e-01
   1.2153327e+02   1.0273108e-01
   1.2163329e+02   1.2043837e-01
   1.2173332e+02   5.8437634e-02
   1.2183335e+02   1.3220460e-01
   1.2193338e+02   1.0645421e-01
   1.2203340e+02   6.8014803e-02
   1.2213343e+02   1.4306186e-01
   1.2223346e+02   9.6206013e-02
   1.2233348e+02   6.8158221e-02
   1.2243351e+02   1.7578581e-01
   1.2253354e+02   9.5706233e-02
   1.2263357e+02   1.4891844e-01
   1.2273359e+02   4.4904796e-02
   1.2283362e+02   1.0120711e-01
   1.2293365e+02   8.8891969e-02
   1.2303368e+02   7.7121958e-02
   1.2313370e+02   2.5425097e-02
   1.2323373e+02   5.5079853e-02
   1.2333376e+02   8.9227723e-02
   1.2343379e+02   2.3063934e-02
   1.2353381e+02   5.4415828e-02
   1.2363384e+02   1.2778838e-01
   1.2373387e+02   8.6049900e-02
   1.2383390e+02   4.3300742e-02
   1.2393392e+02   7.1751594e-02
   1.2403395e+02   2.6214981e-02
   1.2413398e+02   9.6411055e-02
   1.2423400e+02   6.4212276e-02
   1.2433403e+02   2.0994953e-02
   1.2443406e+02   5.0253311e-02
   1.2453409e+02   5.8427561e-02
   1.2463411e+02   8.6961048e-02
   1.2473414e+02   6.7748677e-02
   1.2483417e+02   4.2522623e-02
   1.2493420e+02   3.3075117e-02
   1.2503422e+02   4.8008871e-02
   1.2513425e+02   7.2558466e-02
   1.2523428e+02   8.8949863e-02
   1.2533431e+02   8.2947674e-02
   1.2543433e+02   3.6410321e-02
   1.2553436e+02   9.9809676e-02
   1.2563439e+02   8.6610519e-02
   1.2573442e+02   1.0589511e-01
   1.2583444e+02   4.8562339e-02
   1.2593447e+02   3.4790690e-02
   1.2603450e+02   1.2941627e-01
   1.2613453e+02   5.6481884e-02
   1.2623455e+02   1.1655528e-01
   1.2633458e+02   7.0263153e-02
   1.2643461e+02   4.4258352e-02
   1.2653463e+02   2.0814285e-02
   1.2663466e+02   8.1654878e-02
   1.2673469e+02   1.0955724e-01
   1.2683472e+02   7.8298048e-02
   1.2693474e+02   1.1029396e-01
   1.2703477e+02   2.6410437e-02
   1.2713480e+02   1.2048657e-02
   1.2723483e+02   3.8182646e-02
   1.2733485e+02   8.5772824e-02
   1.2743488e+02   7.4581596e-02
   1.2753491e+02   7.1503581e-02
   1.2763494e+02   7.8200235e-02
   1.2773496e+02   9.8720915e-02
   1.2783499e+02   8.1860181e-02
   1.2793502e+02   3.8258689e-02
   1.2803505e+02   3.2065988e-02
   1.2813507e+02   4.6199870e-02
   1.2823510e+02   4.5208980e-02
   1.2833513e+02   6.2699931e-02
   1.2843515e+02   1.0213419e-01
   1.2853518e+02   3.4292489e-02
   1.2863521e+02   3.2815914e-02
   1.2873524e+02   5.5479752e-02
   1.2883526e+02   3.2124813e-02
   1.2893529e+02   3.7269830e-02
   1.2903532e+02   3.0107630e-02
   1.2913535e+02   5.1557852e-02
   1.2923537e+02   4.5049616e-02
   1.2933540e+02   4.7248323e-02
   1.2943543e+02   4.1323652e-02
   1.2953546e+02   6.0363619e-02
   1.2963548e+02   1.1342436e-02
   1.2973551e+02   2.2792367e-02
   1.2983554e+02   5.3378787e-02
   1.2993557e+02   3.5158922e-02
   1.3003559e+02   1.0321997e-02
   1.3013562e+02   6.7130774e-02
   1.3023565e+02   1.2922146e-01
   1.3033567e+02   5.0864698e-02
   1.3043570e+02   4.6997835e-02
   1.3053573e+02   1.9234926e-02
   1.3063576e+02   3.7763890e-02
   1.3073578e+02   4.0501629e-02
   1.3083581e+02   3.9976319e-02
   1.3093584e+02   2.4615777e-02
   1.3103587e+02   3.0223707e-02
   1.3113589e+02   3.1591117e-02
   1.3123592e+02   1.9093625e-02
   1.3133595e+02   1.0522266e-02
   1.3143598e+02   7.7185221e-02
   1.3153600e+02   5.9968503e-02
   1.3163603e+02   5.2426613e-02
   1.3173606e+02   1.0372495e-01
   1.3183609e+02   5.8088304e-02
   1.3193611e+02   3.4904414e-02
   1.3203614e+02   2.0411179e-02
   1.3213617e+02   6.0278053e-02
   1.3223620e+02   1.7339311e-02
   1.3233622e+02   3.6882444e-02
   1.3243625e+02   1.0122704e-02
   1.3253628e+02   4.3328758e-02
   1.3263630e+02   3.6449978e-02
   1.3273633e+02   2.9522203e-02
   1.3283636e+02   4.2289361e-02
   1.3293639e+02   6.9024571e-02
   1.3303641e+02   3.1953935e-02
   1.3313644e+02   2.3448340e-02
   1.3323647e+02   5.1332908e-02
   1.3333650e+02   2.7752889e-02
   1.3343652e+02   5.9382403e-02
   1.3353655e+02   2.0184500e-02
   1.3363658e+02   5.6864852e-02
   1.3373661e+02   3.4295717e-02
   1.3383663e+02   5.2085598e-02
   1.3393666e+02   3.3912957e-02
   1.3403669e+02   3.4516527e-02
   1.3413672e+02   1.1953539e-02
   1.3423674e+02   2.9902925e-02
   1.3433677e+02   3.4002068e-02
   1.3443680e+02   5.5232860e-02
   1.3453682e+02   1.6860762e-02
   1.3463685e+02   2.4160206e-02
   1.3473688e+02   1.0843990e-02
   1.3483691e+02   6.3443888e-02
   1.3493693e+02   8.9187273e-03
   1.3503696e+02   4.7576591e-02
   1.3513699e+02   3.6257709e-02
   1.3523702e+02   1.8801641e-02
   1.3533704e+02   1.8430667e-02
   1.3543707e+02   7.8164608e-03
   1.3553710e+02   2.0775165e-02
   1.3563713e+02   4.1211099e-02
   1.3573715e+02   2.3615583e-02
   1.3583718e+02   4.6728833e-03
   1.3593721e+02   1.3121338e-03
   1.3603724e+02   2.3494208e-02
   1.3613726e+02   3.6862520e-02
   1.3623729e+02   4.1261053e-02
   1.3633732e+02   4.5069695e-03
   1.3643735e+02   8.4250333e-03
   1.3653737e+02   3.0099565e-02
   1.3663740e+02   2.2594419e-02
   1.3673743e+02   3.1806969e-03
   1.3683745e+02   2.2707346e-02
   1.3693748e+02   7.3196110e-02
   1.3703751e+02   2.4434665e-02
   1.3713754e+02   5.1111801e-03
   1.3723756e+02   1.8572931e-02
   1.3733759e+02   3.8134227e-02
   1.3743762e+02   2.5536691e-02
   1.3753765e+02   3.7116077e-02
   1.3763767e+02   1.1782778e-02
   1.3773770e+02   6.3185298e-03
   1.3783773e+02   1.7422907e-02
   1.3793776e+02   3.0745078e-03
   1.3803778e+02   3.5799107e-02
   1.3813781e+02   1.7092450e-02
   1.3823784e+02   1.9116302e-02
   1.3833787e+02   1.0503131e-02
   1.3843789e+02   7.8539164e-03
   1.3853792e+02   3.6169516e-02
   1.3863795e+02   5.8522088e-03
   1.3873797e+02   1.2940525e-02
   1.3883800e+02   7.3421065e-03
   1.3893803e+02   3.2565606e-03
   1.3903806e+02   1.8693097e-02
   1.3913808e+02   1.3699773e-02
   1.3923811e+02   6.3657019e-03
   1.3933814e+02   1.4459469e-02
   1.3943817e+02   2.4084014e-02
   1.3953819e+02   2.1652988e-02
   1.3963822e+02   1.9164224e-02
   1.3973825e+02   3.9204433e-03
   1.3983828e+02   1.3995334e-02
   1.3993830e+02   8.4990055e-03
   1.4003833e+02   1.8322032e-03
   1.4013836e+02   4.1695991e-03
   1.4023839e+02   2.7289760e-02
   1.4033841e+02   9.6973507e-04
   1.4043844e+02   1.7011350e-02
   1.4053847e+02   3.5465741e-03
   1.4063850e+02   1.3558162e-02
   1.4073852e+02   7.5990086e-04
   1.4083855e+02   1.7569180e-02
   1.4093858e+02   5.2151554e-03
   1.4103860e+02   5.1380552e-03
   1.4113863e+02   3.4959961e-02
   1.4123866e+02   3.6065131e-03
   1.4133869e+02   1.4273484e-02
   1.4143871e+02   1.0907613e-02
   1.4153874e+02   2.6220510e-03
   1.4163877e+02   8.4768246e-02
   1.4173880e+02   3.7213526e-02
   1.4183882e+02   4.2529073e-03
   1.4193885e+02   6.0117667e-02
   1.4203888e+02   3.4689892e-03
   1.4213891e+02   7.0099183e-02
   1.4223893e+02   1.1367530e-02
   1.4233896e+02   1.0221485e-02
   1.4243899e+02   1.0206758e-01
   1.4253902e+02   1.8439744e-02
   1.4263904e+02   1.4473895e-02
   1.4273907e+02   5.5620805e-02
   1.4283910e+02   2.2732955e-02
   1.4293912e+02   1.1139980e-01
   1.4303915e+02   5.0805150e-02
   1.4313918e+02   1.4271750e-02
   1.4323921e+02   1.8904577e-02
   1.4333923e+02   1.1675377e-03
   1.4343926e+02   5.2492273e-03
   1.4353929e+02   5.2221997e-03
   1.4363932e+02   2.4017186e-02
   1.4373934e+02   1.2237781e-02
   1.4383937e+02   2.0526548e-02
   1.4393940e+02   5.4134667e-03
   1.4403943e+02   5.6048478e-03
   1.4413945e+02   1.9183877e-02
   1.4423948e+02   3.7633026e-02
   1.4433951e+02   6.7546788e-03
   1.4443954e+02   2.1328423e-02
   1.4453956e+02   2.1939566e-02
   1.4463959e+02   6.3506083e-02
   1.4473962e+02   2.2096403e-02
   1.4483964e+02   4.4008219e-02
   1.4493967e+02   4.6579027e-02
   1.4503970e+02   2.2517463e-02
   1.4513973e+02   9.4545669e-03
   1.4523975e+02   5.0323343e-03
   1.4533978e+02   1.4805463e-02
   1.4543981e+02   2.2071866e-02
   1.4553984e+02   4.5962396e-03
   1.4563986e+02   4.2492199e-02
   1.4573989e+02   3.8295400e-03
   1.4583992e+02   5.2459097e-03
   1.4593995e+02   1.4003287e-02
   1.4603997e+02   5.0537406e-03
   1.4614000e+02   3.6375103e-03
   1.4624003e+02   1.1158623e-02
   1.4634006e+02   3.6869573e-02
   1.4644008e+02   1.6588996e-02
   1.4654011e+02   3.1180170e-02
   1.4664014e+02   4.4048859e-02
   1.4674017e+02   1.7979488e-02
   1.4684019e+02   2.8031604e-02
   1.4694022e+02   1.9624439e-02
   1.4704025e+02   1.6235445e-02
   1.4714027e+02   9.1921437e-02
   1.4724030e+02   1.0827091e-02
   1.4734033e+02   5.6852337e-02
   1.4744036e+02   2.0063826e-02
   1.4754038e+02   5.0341153e-03
   1.4764041e+02   1.0793430e-01
   1.4774044e+02   2.3588462e-03
   1.4784047e+02   1.1983017e-01
   1.4794049e+02   1.0411591e-01
   1.4804052e+02   2.6459384e-03
   1.4814055e+02   1.3496823e-01
   1.4824058e+02   9.2330397e-03
   1.4834060e+02   2.6745142e-03
   1.4844063e+02   3.5492816e-02
   1.4854066e+02   2.1116509e-02
   1.4864069e+02   1.2635110e-01
   1.4874071e+02   2.5275952e-02
   1.4884074e+02   5.4966153e-03
   1.4894077e+02   6.9060308e-03
   1.4904079e+02   1.0946156e-01
   1.4914082e+02   1.0552013e-01
   1.4924085e+02   9.7060291e-02
   1.4934088e+02   1.4411592e-01
   1.4944090e+02   1.1574666e-02
   1.4954093e+02   1.1862081e-02
   1.4964096e+02   1.1534075e-01
   1.4974099e+02   2.9755663e-02
   1.4984101e+02   2.9626004e-03
   1.4994104e+02   5.6898706e-02
   1.5004107e+02   9.5253235e-02
   1.5014110e+02   1.9429436e-01
   1.5024112e+02   1.8429524e-02
   1.5034115e+02   2.9972310e-02
   1.5044118e+02   9.0374806e-03
   1.5054121e+02   1.7306729e-01
   1.5064123e+02   7.1053402e-02
   1.5074126e+02   7.6517197e-02
   1.5084129e+02   1.2728123e-01
   1.5094132e+02   6.0610603e-02
   1.5104134e+02   2.8050158e-02
   1.5114137e+02   2.9769580e-02
   1.5124140e+02   8.8843278e-02
   1.5134142e+02   1.7655371e-01
   1.5144145e+02   1.3316165e-01
   1.5154148e+02   1.9946040e-01
   1.5164151e+02   3.1864154e-02
   1.5174153e+02   1.6650226e-01
   1.5184156e+02   1.1542862e-03
   1.5194159e+02   7.7882878e-02
   1.5204162e+02   1.3907108e-02
   1.5214164e+02   1.3535926e-01
   1.5224167e+02   8.1177523e-03
   1.5234170e+02   7.2861042e-02
   1.5244173e+02   1.2277720e-02
   1.5254175e+02   5.7840218e-02
   1.5264178e+02   1.6749540e-01
   1.5274181e+02   4.2873895e-04
   1.5284184e+02   4.9876879e-02
   1.5294186e+02   1.9150405e-01
   1.5304189e+02   1.2775106e-01
   1.5314192e+02   1.6738479e-01
   1.5324194e+02   2.2270328e-01
   1.5334197e+02   1.6249469e-02
   1.5344200e+02   4.5889147e-02
   1.5354203e+02   2.2067411e-01
   1.5364205e+02   2.3185340e-03
   1.5374208e+02   1.7070532e-01
   1.5384211e+02   1.8973414e-01
   1.5394214e+02   2.7084113e-01
   1.5404216e+02   1.4686936e-01
   1.5414219e+02   2.3755219e-03
   1.5424222e+02   8.3845557e-02
   1.5434225e+02   1.2062080e-01
   1.5444227e+02   9.5828408e-02
   1.5454230e+02   1.6754641e-01
   1.5464233e+02   4.8448360e-02
   1.5474236e+02   4.3551443e-02
   1.5484238e+02   3.2050484e-02
   1.5494241e+02   2.6478767e-01
   1.5504244e+02   1.2860323e-01
   1.5514246e+02   3.4000890e-02
   1.5524249e+02   2.4743312e-02
   1.5534252e+02   1.7289961e-01
   1.5544255e+02   1.4022009e-01
   1.5554257e+02   7.5435062e-02
   1.5564260e+02   4.0549011e-02
   1.5574263e+02   2.0858270e-01
   1.5584266e+02   1.0339416e-01
   1.5594268e+02   2.4826075e-01
   1.5604271e+02   6.3077869e-02
   1.5614274e+02   1.2281706e-01
   1.5624277e+02   7.2106463e-02
   1.5634279e+02   1.0143194e-01
   1.5644282e+02   7.1949472e-02
   1.5654285e+02   8.0491252e-02
   1.5664288e+02   2.1445159e-01
   1.5674290e+02   1.3322610e-01
   1.5684293e+02   1.2734584e-01
   1.5694296e+02   5.4769162e-02
   1.5704299e+02   4.7937459e-02
   1.5714301e+02   7.1109044e-02
   1.5724304e+02   1.8009776e-02
   1.5734307e+02   1.3210656e-01
   1.5744309e+02   2.2130056e-01
   1.5754312e+02   9.0302253e-02
   1.5764315e+02   4.0697280e-02
   1.5774318e+02   1.0090062e-01
   1.5784320e+02   5.7447288e-02
   1.5794323e+02   9.8810034e-02
   1.5804326e+02   7.7146242e-02
   1.5814329e+02   7.8714142e-02
   1.5824331e+02   1.2829429e-01
   1.5834334e+02   7.7096613e-02
   1.5844337e+02   1.4953949e-01
   1.5854340e+02   2.3075261e-01
   1.5864342e+02   1.3395841e-01
   1.5874345e+02   8.4655383e-02
   1.5884348e+02   1.4492838e-01
   1.5894351e+02   3.9527814e-01
   1.5904353e+02   9.9496643e-02
   1.5914356e+02   1.7764737e-01
   1.5924359e+02   1.0906989e-01
   1.5934361e+02   7.3620769e-02
   1.5944364e+02   2.1521324e-01
   1.5954367e+02   1.3220941e-01
   1.5964370e+02   1.3665546e-01
   1.5974372e+02   1.2377512e-01
   1.5984375e+02   1.1686770e-01
   1.5994378e+02   1.0258212e-01
   1.6004381e+02   7.9049032e-02
   1.6014383e+02   1.3521199e-01
   1.6024386e+02   1.1942486e-01
   1.6034389e+02   1.5129138e-01
   1.6044392e+02   1.6617482e-01
   1.6054394e+02   1.8269124e-01
   1.6064397e+02   1.1097172e-01
   1.6074400e+02   1.4571247e-01
   1.6084403e+02   2.1200428e-01
   1.6094405e+02   1.2873100e-01
   1.6104408e+02   1.6719970e-01
   1.6114411e+02   1.8998162e-01
   1.6124414e+02   1.3304065e-01
   1.6134416e+02   2.0332292e-01
   1.6144419e+02   1.5949897e-01
   1.6154422e+02   1.1119264e-01
   1.6164424e+02   1.3949981e-01
   1.6174427e+02   1.8716928e-01
   1.6184430e+02   2.5567901e-01
   1.6194433e+02   2.6457835e-01
   1.6204435e+02   1.6569087e-01
   1.6214438e+02   9.9534515e-02
   1.6224441e+02   1.6486416e-01
   1.6234444e+02   1.6176270e-01
   1.6244446e+02   1.4107547e-01
   1.6254449e+02   1.5291205e-01
   1.6264452e+02   1.8432286e-01
   1.6274455e+02   2.1069718e-01
   1.6284457e+02   1.3687646e-01
   1.6294460e+02   1.6255189e-01
   1.6304463e+02   1.6140894e-01
   1.6314466e+02   1.9108683e-01
   1.6324468e+02   1.5362136e-01
   1.6334471e+02   2.0169032e-01
   1.6344474e+02   9.7999529e-02
   1.6354476e+02   1.5536677e-01
   1.6364479e+02   1.0497325e-01
   1.6374482e+02   1.0877960e-01
   1.6384485e+02   1.2836568e-01
   1.6394487e+02   1.6922522e-01
   1.6404490e+02   2.1081987e-01
   1.6414493e+02   1.6897017e-01
   1.6424496e+02   3.0737710e-01
   1.6434498e+02   1.0337945e-01
   1.6444501e+02   1.7925515e-01
   1.6454504e+02   2.0442305e-01
   1.6464507e+02   8.9272728e-02
   1.6474509e+02   1.3429023e-01
   1.6484512e+02   1.7801089e-01
   1.6494515e+02   2.8112330e-01
   1.6504518e+02   1.1080805e-01
   1.6514520e+02   1.2763878e-01
   1.6524523e+02   1.5111272e-01
   1.6534526e+02   1.7868183e-01
   1.6544529e+02   1.5911479e-01
   1.6554531e+02   2.7658188e-01
   1.6564534e+02   7.5252094e-02
   1.6574537e+02   1.7751000e-01
   1.6584539e+02   2.5830317e-01
   1.6594542e+02   1.7793633e-01
   1.6604545e+02   1.2990134e-01
   1.6614548e+02   1.7694776e-01
   1.6624550e+02   1.6211326e-01
   1.6634553e+02   1.4179571e-01
   1.6644556e+02   1.8243981e-01
   1.6654559e+02   2.3832037e-01
   1.6664561e+02   1.6916285e-01
   1.6674564e+02   2.0903370e-01
   1.6684567e+02   1.0311458e-01
   1.6694570e+02   3.0712234e-01
   1.6704572e+02   1.2877696e-01
   1.6714575e+02   2.7735369e-01
   1.6724578e+02   1.4520172e-01
   1.6734581e+02   1.5819449e-01
   1.6744583e+02   3.1492454e-01
   1.6754586e+02   2.7655567e-01
   1.6764589e+02   3.4740991e-01
   1.6774591e+02   1.3912191e-01
   1.6784594e+02   2.0561875e-01
   1.6794597e+02   1.2637051e-01
   1.6804600e+02   1.6307091e-01
   1.6814602e+02   2.0640950e-01
   1.6824605e+02   1.9655983e-01
   1.6834608e+02   1.2524022e-01
   1.6844611e+02   4.8070329e-01
   1.6854613e+02   3.2101419e-01
   1.6864616e+02   1.4898804e-01
   1.6874619e+02   2.3882927e-01
   1.6884622e+02   2.1666650e-01
   1.6894624e+02   1.3873058e-01
   1.6904627e+02   1.6851973e-01
   1.6914630e+02   2.4944995e-01
   1.6924633e+02   3.3600013e-01
   1.6934635e+02   2.1565664e-01
   1.6944638e+02   2.5188619e-01
   1.6954641e+02   2.0019873e-01
   1.6964643e+02   1.7197673e-01
   1.6974646e+02   2.3868748e-01
   1.6984649e+02   2.9156539e-01
   1.6994652e+02   2.0714638e-01
   1.7004654e+02   2.8825577e-01
   1.7014657e+02   2.7108190e-01
   1.7024660e+02   2.1103589e-01
   1.7034663e+02   1.3674359e-01
   1.7044665e+02   1.7253799e-01
   1.7054668e+02   2.0473579e-01
   1.7064671e+02   2.4460235e-01
   1.7074674e+02   2.5021816e-01
   1.7084676e+02   7.3505390e-02
   1.7094679e+02   1.7114933e-01
   1.7104682e+02   3.7944891e-01
   1.7114685e+02   1.8428415e-01
   1.7124687e+02   1.5922188e-01
   1.7134690e+02   1.5556499e-01
   1.7144693e+02   3.6709407e-01
   1.7154696e+02   2.5420297e-01
   1.7164698e+02   1.6601137e-01
   1.7174701e+02   1.0642331e-01
   1.7184704e+02   2.4982770e-01
   1.7194706e+02   3.1834644e-01
   1.7204709e+02   1.2843025e-01
   1.7214712e+02   1.8984662e-01
   1.7224715e+02   3.8063014e-01
   1.7234717e+02   2.4297584e-01
   1.7244720e+02   1.9693239e-01
   1.7254723e+02   2.2558358e-01
   1.7264726e+02   2.3553951e-01
   1.7274728e+02   1.6753549e-01
   1.7284731e+02   2.7006173e-01
   1.7294734e+02   2.2840346e-01
   1.7304737e+02   1.6446513e-01
   1.7314739e+02   1.6222710e-01
   1.7324742e+02   1.3515497e-01
   1.7334745e+02   1.7536266e-01
   1.7344748e+02   2.4679751e-01
   1.7354750e+02   1.9234455e-01
   1.7364753e+02   2.2986101e-01
   1.7374756e+02   2.1866054e-01
   1.7384758e+02   9.2880874e-02
   1.7394761e+02   2.1329942e-01
   1.7404764e+02   2.0953817e-01
   1.7414767e+02   1.0642780e-01
   1.7424769e+02   2.4673946e-01
   1.7434772e+02   3.1732508e-01
   1.7444775e+02   2.1118228e-01
   1.7454778e+02   2.1322623e-01
   1.7464780e+02   1.2474559e-01
   1.7474783e+02   1.7432671e-01
   1.7484786e+02   1.7279136e-01
   1.7494789e+02   1.5664403e-01
   1.7504791e+02   2.4630202e-01
   1.7514794e+02   2.0544252e-01
   1.7524797e+02   1.3222527e-01
   1.7534800e+02   1.6928720e-01
   1.7544802e+02   2.1378572e-01
   1.7554805e+02   2.3559860e-01
   1.7564808e+02   1.1512327e-01
   1.7574811e+02   1.7443453e-01
   1.7584813e+02   2.7249743e-01
   1.7594816e+02   2.8035564e-01
   1.7604819e+02   1.1326486e-01
   1.7614821e+02   2.3595082e-01
   1.7624824e+02   1.9441855e-01
   1.7634827e+02   7.4130666e-02
   1.7644830e+02   4.7864147e-02
   1.7654832e+02   2.2597435e-01
   1.7664835e+02   2.2404516e-01
   1.7674838e+02   2.1314440e-01
   1.7684841e+02   2.2371076e-01
   1.7694843e+02   1.1958356e-01
   1.7704846e+02   2.0863439e-01
   1.7714849e+02   2.6143717e-01
   1.7724852e+02   2.0232163e-01
   1.7734854e+02   1.5713766e-01
   1.7744857e+02   1.1107431e-01
   1.7754860e+02   1.3242971e-01
   1.7764863e+02   8.3176183e-02
   1.7774865e+02   1.4540907e-01
   1.7784868e+02   1.0632158e-01
   1.7794871e+02   1.0138189e-01
   1.7804873e+02   1.7669003e-01
   1.7814876e+02   9.4827111e-02
   1.7824879e+02   1.5250673e-01
   1.7834882e+02   1.9125199e-01
   1.7844884e+02   2.4640287e-01
   1.7854887e+02   1.2738782e-01
   1.7864890e+02   1.9523814e-01
   1.7874893e+02   1.2178916e-01
   1.7884895e+02   2.0970950e-01
   1.7894898e+02   3.0697279e-01
   1.7904901e+02   1.0855568e-01
   1.7914904e+02   2.7774492e-01
   1.7924906e+02   1.4821187e-01
   1.7934909e+02   1.6742293e-01
   1.7944912e+02   1.6434300e-01
   1.7954915e+02   1.8668217e-01
   1.7964917e+02   7.2521546e-02
   1.7974920e+02   7.0157077e-02
   1.7984923e+02   1.1549685e-01
   1.7994925e+02   2.1582248e-01
   1.8004928e+02   1.4266072e-01
   1.8014931e+02   8.1498063e-02
   1.8024934e+02   1.4167928e-01
   1.8034936e+02   1.4942466e-01
   1.8044939e+02   1.7151427e-01
   1.8054942e+02   1.1250245e-01
   1.8064945e+02   1.5425239e-01
   1.8074947e+02   8.4218498e-02
   1.8084950e+02   6.4029531e-02
   1.8094953e+02   1.3072232e-01
   1.8104956e+02   1.1108420e-01
   1.8114958e+02   1.4442039e-01
   1.8124961e+02   7.1149346e-02
   1.8134964e+02   1.3834509e-01
   1.8144967e+02   1.3083594e-01
   1.8154969e+02   1.0511817e-01
   1.8164972e+02   1.0253773e-01
   1.8174975e+02   9.9761631e-02
   1.8184978e+02   1.7243434e-01
   1.8194980e+02   9.2713157e-02
   1.8204983e+02   8.8937136e-02
   1.8214986e+02   1.1546845e-01
   1.8224988e+02   1.6064203e-01
   1.8234991e+02   7.8201924e-02
   1.8244994e+02   1.1270002e-01
   1.8254997e+02   1.9434883e-02
   1.8264999e+02   1.1082514e-01
   1.8275002e+02   1.1140611e-01
   1.8285005e+02   7.1276727e-02
   1.8295008e+02   1.3289775e-01
   1.8305010e+02   5.1189990e-02
   1.8315013e+02   9.2747492e-02
   1.8325016e+02   7.1873571e-02
   1.8335019e+02   6.5745875e-02
   1.8345021e+02   7.9325716e-02
   1.8355024e+02   1.1827311e-01
   1.8365027e+02   5.8274860e-02
   1.8375030e+02   1.2054627e-01
   1.8385032e+02   1.2807873e-01
   1.8395035e+02   2.2611295e-02
   1.8405038e+02   1.0484329e-01
   1.8415040e+02   7.6341859e-02
   1.8425043e+02   6.8939162e-02
   1.8435046e+02   5.5217226e-02
   1.8445049e+02   1.3495777e-01
   1.8455051e+02   5.8223390e-02
   1.8465054e+02   5.4729850e-02
   1.8475057e+02   5.0848130e-02
   1.8485060e+02   1.9311950e-02
   1.8495062e+02   5.9328811e-02
   1.8505065e+02   5.1118761e-02
   1.8515068e+02   1.4332932e-01
   1.8525071e+02   9.2912954e-02
   1.8535073e+02   6.3409744e-02
   1.8545076e+02   1.0476271e-01
   1.8555079e+02   1.6277518e-01
   1.8565082e+02   5.0896470e-02
   1.8575084e+02   5.2931293e-02
   1.8585087e+02   9.1841022e-02
   1.8595090e+02   6.4186906e-02
   1.8605093e+02   3.9385598e-02
   1.8615095e+02   1.1192122e-01
   1.8625098e+02   9.8618959e-02
   1.8635101e+02   4.4027369e-02
   1.8645103e+02   1.1275442e-01
   1.8655106e+02   2.1526080e-02
   1.8665109e+02   7.2325614e-02
   1.8675112e+02   5.6843452e-02
   1.8685114e+02   6.8241708e-02
   1.8695117e+02   4.4130199e-02
   1.8705120e+02   7.4135503e-02
   1.8715123e+02   5.4403669e-02
   1.8725125e+02   3.6223607e-02
   1.8735128e+02   7.0798630e-02
   1.8745131e+02   1.3878396e-01
   1.8755134e+02   7.3840420e-02
   1.8765136e+02   7.2967885e-02
   1.8775139e+02   1.1242836e-01
   1.8785142e+02   1.6157829e-02
   1.8795145e+02   5.9677842e-02
   1.8805147e+02   4.8260268e-02
   1.8815150e+02   4.8394870e-02
   1.8825153e+02   8.8039702e-02
   1.8835155e+02   8.5992425e-02
   1.8845158e+02   9.3722697e-02
   1.8855161e+02   3.1499105e-02
   1.8865164e+02   5.8104955e-02
   1.8875166e+02   7.1968796e-02
   1.8885169e+02   3.3792373e-02
   1.8895172e+02   1.0328908e-01
   1.8905175e+02   5.4343076e-02
   1.8915177e+02   3.9452323e-02
   1.8925180e+02   1.1043274e-01
   1.8935183e+02   5.3891710e-02
   1.8945186e+02   6.1594966e-02
   1.8955188e+02   3.7574428e-02
   1.8965191e+02   6.0372579e-02
   1.8975194e+02   3.6586808e-02
   1.8985197e+02   7.0674238e-02
   1.8995199e+02   3.0838965e-02
   1.9005202e+02   5.4077822e-02
   1.9015205e+02   2.4368674e-02
   1.9025208e+02   1.1242134e-01
   1.9035210e+02   4.0626696e-02
   1.9045213e+02   4.2717744e-02
   1.9055216e+02   3.0922643e-02
   1.9065218e+02   1.6314735e-02
   1.9075221e+02   2.6791721e-02
   1.9085224e+02   7.3824143e-02
   1.9095227e+02   2.5096708e-02
   1.9105229e+02   1.0735039e-02
   1.9115232e+02   5.2352309e-02
   1.9125235e+02   2.7683746e-02
   1.9135238e+02   6.4010767e-02
   1.9145240e+02   7.1898111e-02
   1.9155243e+02   1.3231809e-02
   1.9165246e+02   5.1337076e-02
   1.9175249e+02   2.4803502e-02
   1.9185251e+02   6.3044080e-02
   1.9195254e+02   3.7883985e-02
   1.9205257e+02   1.1941415e-02
   1.9215260e+02   3.9383355e-02
   1.9225262e+02   2.1934815e-02
   1.9235265e+02   3.3760696e-02
   1.9245268e+02   5.8293127e-02
   1.9255270e+02   1.8432322e-02
   1.9265273e+02   3.7898217e-02
   1.9275276e+02   2.0228878e-02
   1.9285279e+02   1.1577799e-02
   1.9295281e+02   1.5878762e-02
   1.9305284e+02   6.4210551e-02
   1.9315287e+02   5.4710502e-02
   1.9325290e+02   3.0269557e-02
   1.9335292e+02   2.5234274e-02
   1.9345295e+02   3.9262531e-02
   1.9355298e+02   2.1345030e-02
   1.9365301e+02   9.4986248e-03
   1.9375303e+02   9.7340618e-03
   1.9385306e+02   1.6189548e-02
   1.9395309e+02   4.3308606e-02
   1.9405312e+02   2.4684437e-02
   1.9415314e+02   2.1179824e-02
   1.9425317e+02   3.1866083e-02
   1.9435320e+02   6.2120669e-02
   1.9445322e+02   4.8670289e-02
   1.9455325e+02   6.9459036e-02
   1.9465328e+02   4.0313926e-02
   1.9475331e+02   3.2970222e-02
   1.9485333e+02   2.2422654e-02
   1.9495336e+02   2.0771610e-02
   1.9505339e+02   2.1483364e-02
   1.9515342e+02   3.1741865e-02
   1.9525344e+02   1.7381443e-02
   1.9535347e+02   5.6351751e-02
   1.9545350e+02   4.9699963e-02
   1.9555353e+02   2.6966345e-02
   1.9565355e+02   5.2832190e-02
   1.9575358e+02   1.5437031e-02
   1.9585361e+02   1.6575364e-02
   1.9595364e+02   3.8087992e-02
   1.9605366e+02   3.8551488e-02
   1.9615369e+02   1.5824876e-02
   1.9625372e+02   4.8749999e-02
   1.9635375e+02   4.4107555e-02
   1.9645377e+02   1.9365174e-02
   1.9655380e+02   7.1928268e-02
   1.9665383e+02   9.1488091e-03
   1.9675385e+02   9.3335717e-03
   1.9685388e+02   5.2967184e-02
   1.9695391e+02   4.7362399e-02
   1.9705394e+02   3.4376555e-02
   1.9715396e+02   1.6551841e-02
   1.9725399e+02   5.0042676e-02
   1.9735402e+02   2.9245977e-02
   1.9745405e+02   2.4573007e-03
   1.9755407e+02   2.0831057e-02
   1.9765410e+02   7.7778461e-02
   1.9775413e+02   5.8034398e-02
   1.9785416e+02   3.6994235e-02
   1.9795418e+02   6.4526161e-03
   1.9805421e+02   2.8678171e-02
   1.9815424e+02   3.6335711e-02
   1.9825427e+02   2.9536487e-02
   1.9835429e+02   7.5505764e-02
   1.9845432e+02   1.3754217e-02
   1.9855435e+02   2.6010689e-02
   1.9865437e+02   3.1688219e-02
   1.9875440e+02   5.0745991e-02
   1.9885443e+02   2.0797952e-02
   1.9895446e+02   1.3292870e-02
   1.9905448e+02   2.4355845e-02
   1.9915451e+02   9.9468807e-02
   1.9925454e+02   5.5473217e-02
   1.9935457e+02   2.9939621e-02
   1.9945459e+02   1.4899050e-02
   1.9955462e+02   2.0022299e-02
   1.9965465e+02   4.4803767e-02
   1.9975468e+02   1.5235495e-02
   1.9985470e+02   4.5151344e-02
   1.9995473e+02   2.8871566e-02
   2.0005476e+02   3.0911224e-02
   2.0015479e+02   1.1294741e-02
   2.0025481e+02   1.4839784e-02
   2.0035484e+02   8.8623959e-02
   2.0045487e+02   2.2764938e-02
   2.0055490e+02   1.7221842e-02
   2.0065492e+02   7.0248425e-02
   2.0075495e+02   3.8801616e-02
   2.0085498e+02   3.6847465e-02
   2.0095500e+02   6.0718957e-03
   2.0105503e+02   1.8204628e-02
   2.0115506e+02   1.2167634e-03
   2.0125509e+02   7.7383930e-02
   2.0135511e+02   2.8747908e-02
   2.0145514e+02   7.6452395e-03
   2.0155517e+02   6.1489310e-02
   2.0165520e+02   5.3830310e-03
   2.0175522e+02   6.3337065e-02
   2.0185525e+02   1.8538241e-02
   2.0195528e+02   3.9370869e-02
   2.0205531e+02   3.9694095e-02
   2.0215533e+02   2.9633782e-02
   2.0225536e+02   8.0711435e-02
   2.0235539e+02   2.1939650e-02
   2.0245542e+02   7.7315912e-02
   2.0255544e+02   3.3803955e-02
   2.0265547e+02   5.2510856e-03
   2.0275550e+02   7.8799046e-02
   2.0285552e+02   2.1206890e-02
   2.0295555e+02   6.2706031e-02
   2.0305558e+02   5.3021800e-02
   2.0315561e+02   1.5631642e-02
   2.0325563e+02   1.0830919e-01
   2.0335566e+02   9.2205829e-02
   2.0345569e+02   1.3808164e-01
   2.0355572e+02   3.8007067e-02
   2.0365574e+02   8.2664907e-02
   2.0375577e+02   2.0005980e-02
   2.0385580e+02   9.2334803e-02
   2.0395583e+02   7.1774408e-02
   2.0405585e+02   5.0526882e-02
   2.0415588e+02   1.5412741e-02
   2.0425591e+02   2.7648496e-02
   2.0435594e+02   5.5521310e-02
   2.0445596e+02   1.2783910e-01
   2.0455599e+02   5.5267170e-02
   2.0465602e+02   9.7964764e-02
   2.0475605e+02   8.2653969e-02
   2.0485607e+02   8.7562122e-02
   2.0495610e+02   5.9706994e-02
   2.0505613e+02   3.8084245e-02
   2.0515615e+02   3.3391335e-02
   2.0525618e+02   6.2536766e-02
   2.0535621e+02   6.6725913e-02
   2.0545624e+02   9.1303260e-02
   2.0555626e+02   1.2429169e-01
   2.0565629e+02   4.8927555e-02
   2.0575632e+02   7.2991903e-02
   2.0585635e+02   3.8030924e-02
   2.0595637e+02   4.4293409e-02
   2.0605640e+02   6.1781878e-02
   2.0615643e+02   9.1445991e-02
   2.0625646e+02   1.0074233e-01
   2.0635648e+02   1.0139762e-01
   2.0645651e+02   9.5860658e-02
   2.0655654e+02   5.3528177e-02
   2.0665657e+02   5.3747242e-02
   2.0675659e+02   7.5933943e-02
   2.0685662e+02   3.9342133e-02
   2.0695665e+02   7.5658413e-02
   2.0705667e+02   9.1118908e-02
   2.0715670e+02   1.0982189e-01
   2.0725673e+02   7.8305298e-02
   2.0735676e+02   7.7411086e-02
   2.0745678e+02   3.5420771e-02
   2.0755681e+02   7.9906190e-02
   2.0765684e+02   1.0837442e-01
   2.0775687e+02   5.8010168e-02
   2.0785689e+02   9.2932005e-02
   2.0795692e+02   6.3979630e-02
   2.0805695e+02   7.9398452e-02
   2.0815698e+02   7.3678981e-02
   2.0825700e+02   7.6889951e-02
   2.0835703e+02   8.9551036e-02
   2.0845706e+02   1.1626601e-01
   2.0855709e+02   6.7633968e-02
   2.0865711e+02   8.3586518e-02
   2.0875714e+02   1.2518604e-01
   2.0885717e+02   2.9715139e-02
   2.0895719e+02   4.6924580e-02
   2.0905722e+02   1.4262706e-01
   2.0915725e+02   9.5208628e-02
   2.0925728e+02   7.1410308e-02
   2.0935730e+02   7.7121920e-02
   2.0945733e+02   8.4851876e-02
   2.0955736e+02   5.9165589e-02
   2.0965739e+02   1.4656329e-01
   2.0975741e+02   6.4834167e-02
   2.0985744e+02   9.8168826e-02
   2.0995747e+02   8.5459629e-02
   2.1005750e+02   7.0270934e-02
   2.1015752e+02   6.1523274e-02
   2.1025755e+02   2.6229345e-02
   2.1035758e+02   7.3842653e-02
   2.1045761e+02   9.1134313e-02
   2.1055763e+02   1.3287817e-01
   2.1065766e+02   7.1995694e-02
   2.1075769e+02   8.2573142e-02
   2.1085772e+02   9.6109264e-02
   2.1095774e+02   5.2210897e-02
   2.1105777e+02   1.0106564e-01
   2.1115780e+02   1.5014818e-01
   2.1125782e+02   5.2077818e-02
   2.1135785e+02   9.0214897e-02
   2.1145788e+02   1.3838554e-01
   2.1155791e+02   1.2641028e-01
   2.1165793e+02   6.8232933e-02
   2.1175796e+02   9.7974857e-02
   2.1185799e+02   1.1106305e-01
   2.1195802e+02   4.9539029e-02
   2.1205804e+02   5.3012761e-02
   2.1215807e+02   7.9359548e-02
   2.1225810e+02   1.3575427e-01
   2.1235813e+02   3.5012356e-02
   2.1245815e+02   1.6042169e-01
   2.1255818e+02   9.8961251e-02
   2.1265821e+02   1.2264941e-01
   2.1275824e+02   1.0368434e-01
   2.1285826e+02   1.0339826e-01
   2.1295829e+02   1.0173450e-01
   2.1305832e+02   5.4113216e-02
   2.1315834e+02   6.6734244e-02
   2.1325837e+02   1.5208344e-01
   2.1335840e+02   8.5681048e-02
   2.1345843e+02   6.2130215e-02
   2.1355845e+02   1.0083724e-01
   2.1365848e+02   6.0763152e-02
   2.1375851e+02   1.0467318e-01
   2.1385854e+02   9.4983735e-02
   2.1395856e+02   9.0114281e-02
   2.1405859e+02   1.0324096e-01
   2.1415862e+02   1.1563303e-01
   2.1425865e+02   1.2049652e-01
   2.1435867e+02   1.3120572e-01
   2.1445870e+02   7.9403658e-02
   2.1455873e+02   1.1468047e-01
   2.1465876e+02   1.2445843e-01
   2.1475878e+02   1.0332825e-01
   2.1485881e+02   1.2305538e-01
   2.1495884e+02   6.2604990e-02
   2.1505887e+02   1.1338183e-01
   2.1515889e+02   8.9917514e-02
   2.1525892e+02   1.0430992e-01
   2.1535895e+02   1.2556704e-01
   2.1545897e+02   5.7178554e-02
   2.1555900e+02   1.0298375e-01
   2.1565903e+02   6.1670917e-02
   2.1575906e+02   6.9962262e-02
   2.1585908e+02   4.4709053e-02
   2.1595911e+02   6.2128844e-02
   2.1605914e+02   1.2651525e-01
   2.1615917e+02   9.7309625e-02
   2.1625919e+02   1.2717911e-01
   2.1635922e+02   8.7204369e-02
   2.1645925e+02   4.9477927e-02
   2.1655928e+02   4.0671845e-02
   2.1665930e+02   7.3124885e-02
   2.1675933e+02   7.0749526e-02
   2.1685936e+02   3.6238139e-02
   2.1695939e+02   1.0114304e-01
   2.1705941e+02   5.5697906e-02
   2.1715944e+02   8.8860217e-02
   2.1725947e+02   4.1599370e-02
   2.1735949e+02   7.7611329e-02
   2.1745952e+02   6.0413343e-02
   2.1755955e+02   7.1262104e-02
   2.1765958e+02   2.6366432e-02
   2.1775960e+02   1.0709024e-01
   2.1785963e+02   2.0725388e-02
   2.1795966e+02   3.7307957e-02
   2.1805969e+02   6.8300048e-02
   2.1815971e+02   5.0298494e-02
   2.1825974e+02   9.8997961e-02
   2.1835977e+02   2.0990066e-02
   2.1845980e+02   3.0960921e-02
   2.1855982e+02   2.7082735e-02
   2.1865985e+02   2.7047731e-02
   2.1875988e+02   3.9025503e-02
   2.1885991e+02   6.9745626e-02
   2.1895993e+02   2.9663502e-02
   2.1905996e+02   5.8714443e-02
   2.1915999e+02   6.0268512e-02
   2.1926001e+02   2.5933286e-02
   2.1936004e+02   2.4187775e-02
   2.1946007e+02   5.4719986e-02
   2.1956010e+02   4.7640576e-02
   2.1966012e+02   7.5202891e-02
   2.1976015e+02   1.0371693e-02
   2.1986018e+02   5.4941766e-02
   2.1996021e+02   7.8294098e-02
   2.2006023e+02   4.1537770e-02
   2.2016026e+02   7.1032094e-03
   2.2026029e+02   5.1438645e-02
   2.2036032e+02   5.0949479e-02
   2.2046034e+02   4.0447284e-02
   2.2056037e+02   3.9217336e-02
   2.2066040e+02   3.8627085e-02
   2.2076043e+02   2.2991939e-02
   2.2086045e+02   2.6406022e-02
   2.2096048e+02   5.3636480e-02
   2.2106051e+02   1.7716605e-02
   2.2116054e+02   2.5583818e-02
   2.2126056e+02   4.3590370e-02
   2.2136059e+02   2.2373074e-02
   2.2146062e+02   3.9395248e-02
   2.2156064e+02   4.1921073e-02
   2.2166067e+02   6.4127930e-02
   2.2176070e+02   7.3827029e-03
   2.2186073e+02   3.9996029e-02
   2.2196075e+02   2.6552474e-02
   2.2206078e+02   9.3247683e-03
   2.2216081e+02   1.3235374e-02
   2.2226084e+02   2.0660783e-02
   2.2236086e+02   6.8772256e-03
   2.2246089e+02   2.1540685e-02
   2.2256092e+02   3.6583110e-02
   2.2266095e+02   2.9321965e-02
   2.2276097e+02   1.7808637e-02
   2.2286100e+02   1.4329679e-02
   2.2296103e+02   1.2383501e-02
   2.2306106e+02   4.4601983e-02
   2.2316108e+02   4.2692119e-02
   2.2326111e+02   2.0628358e-02
   2.2336114e+02   2.1478766e-02
   2.2346116e+02   2.9224789e-02
   2.2356119e+02   4.6150973e-02
   2.2366122e+02   1.8405623e-03
   2.2376125e+02   1.4860132e-02
   2.2386127e+02   2.0977315e-02
   2.2396130e+02   1.9633497e-02
   2.2406133e+02   3.0371115e-02
   2.2416136e+02   2.6413275e-02
   2.2426138e+02   1.3386731e-02
   2.2436141e+02   3.1289757e-02
   2.2446144e+02   1.8386325e-02
   2.2456147e+02   1.2993231e-02
   2.2466149e+02   3.2425000e-02
   2.2476152e+02   1.6288037e-03
   2.2486155e+02   3.2725360e-03
   2.2496158e+02   5.7551487e-03
   2.2506160e+02   2.8454134e-02
   2.2516163e+02   1.6498470e-02
   2.2526166e+02   1.9700172e-02
   2.2536169e+02   1.5053390e-02
   2.2546171e+02   3.3241321e-02
   2.2556174e+02   4.5487146e-03
   2.2566177e+02   1.0888315e-02
   2.2576179e+02   1.1832037e-02
   2.2586182e+02   4.9621066e-03
   2.2596185e+02   1.1580716e-02
   2.2606188e+02   7.8674842e-03
   2.2616190e+02   3.5153629e-03
   2.2626193e+02   1.0235186e-02
   2.2636196e+02   1.4687160e-03
   2.2646199e+02   1.8434764e-02
   2.2656201e+02   4.9661776e-03
   2.2666204e+02   5.5506353e-03
   2.2676207e+02   7.5745994e-03
   2.2686210e+02   6.2568605e-03
   2.2696212e+02   5.4925628e-03
   2.2706215e+02   9.8679115e-03
   2.2716218e+02   1.7606464e-02
   2.2726221e+02   4.9427640e-03
   2.2736223e+02   8.7998998e-03
   2.2746226e+02   9.7921975e-03
   2.2756229e+02   2.8484055e-02
   2.2766231e+02   1.2850129e-02
   2.2776234e+02   1.3402776e-03
   2.2786237e+02   3.6651325e-03
   2.2796240e+02   1.3553501e-02
   2.2806242e+02   8.5459143e-03
   2.2816245e+02   5.7222881e-03
   2.2826248e+02   6.7130773e-03
   2.2836251e+02   2.1608435e-03
   2.2846253e+02   1.6988418e-03
   2.2856256e+02   1.5089818e-02
   2.2866259e+02   1.1662301e-02
   2.2876262e+02   1.3344260e-02
   2.2886264e+02   3.7916566e-03
   2.2896267e+02   9.1084067e-04
   2.2906270e+02   6.3745341e-03
   2.2916273e+02   9.0054248e-04
   2.2926275e+02   2.3088536e-02
   2.2936278e+02   1.4201614e-03
   2.2946281e+02   3.4149224e-03
   2.2956284e+02   6.2980597e-03
   2.2966286e+02   2.3027521e-02
   2.2976289e+02   7.3643540e-03
   2.2986292e+02   1.0177397e-03
   2.2996294e+02   3.4906665e-03
   2.3006297e+02   9.9917328e-04
   2.3016300e+02   1.1576047e-02
   2.3026303e+02   1.0902334e-02
   2.3036305e+02   6.0659251e-03
   2.3046308e+02   3.7679586e-03
   2.3056311e+02   3.8473005e-03
   2.3066314e+02   8.5836475e-03
   2.3076316e+02   1.0739413e-02
   2.3086319e+02   1.4989147e-04
   2.3096322e+02   1.9554134e-03
   2.3106325e+02   3.0418746e-03
   2.3116327e+02   5.4099461e-03
   2.3126330e+02   1.1537923e-02
   2.3136333e+02   1.8356337e-03
   2.3146336e+02   2.6198216e-03
   2.3156338e+02   1.4444291e-03
   2.3166341e+02   6.1150917e-03
   2.3176344e+02   1.6177167e-03
   2.3186346e+02   3.0441459e-03
   2.3196349e+02   1.6639454e-03
   2.3206352e+02   1.2260307e-02
   2.3216355e+02   1.8187316e-02
   2.3226357e+02   6.6537122e-03
   2.3236360e+02   2.4254257e-03
   2.3246363e+02   6.4838928e-03
   2.3256366e+02   2.5255681e-04
   2.3266368e+02   1.6671814e-02
   2.3276371e+02   2.0748346e-02
   2.3286374e+02   1.0305464e-02
   2.3296377e+02   1.2113198e-03
   2.3306379e+02   1.1945641e-02
   2.3316382e+02   7.6049053e-03
   2.3326385e+02   1.1864176e-04
   2.3336388e+02   1.2653022e-02
   2.3346390e+02   3.0058710e-03
   2.3356393e+02   2.7907780e-03
   2.3366396e+02   1.9980722e-03
   2.3376398e+02   1.9588860e-03
   2.3386401e+02   1.9268838e-03
   2.3396404e+02   6.4437894e-03
   2.3406407e+02   2.5028333e-03
   2.3416409e+02   1.0636090e-02
   2.3426412e+02   1.7452151e-02
   2.3436415e+02   2.3427932e-03
   2.3446418e+02   2.6690779e-03
   2.3456420e+02   7.5665903e-03
   2.3466423e+02   6.5157340e-03
   2.3476426e+02   1.0723172e-03
   2.3486429e+02   1.6365468e-02
   2.3496431e+02   9.9950527e-04
   2.3506434e+02   6.7384148e-04
   2.3516437e+02   7.8644224e-03
   2.3526440e+02   1.9191398e-03
   2.3536442e+02   1.0274501e-04
   2.3546445e+02   5.5578060e-03
   2.3556448e+02   8.0410827e-03
   2.3566451e+02   5.4182553e-03
   2.3576453e+02   8.2155855e-03
   2.3586456e+02   3.8361339e-03
   2.3596459e+02   1.9340079e-03
   2.3606461e+02   1.9083386e-03
   2.3616464e+02   2.3167196e-03
   2.3626467e+02   1.1988179e-02
   2.3636470e+02   3.1391189e-03
   2.3646472e+02   9.4266360e-04
   2.3656475e+02   3.5377059e-03
   2.3666478e+02   2.3644106e-02
   2.3676481e+02   1.0740376e-02
   2.3686483e+02   1.6849764e-03
   2.3696486e+02   9.5744475e-04
   2.3706489e+02   1.4740221e-03
   2.3716492e+02   6.2710899e-03
   2.3726494e+02   3.0048493e-03
   2.3736497e+02   1.4585595e-02
   2.3746500e+02   3.2080672e-03
   2.3756503e+02   2.3096279e-03
   2.3766505e+02   1.1544216e-02
   2.3776508e+02   4.0640194e-03
   2.3786511e+02   4.5640408e-03
   2.3796513e+02   8.1263771e-03
   2.3806516e+02   2.6643995e-03
   2.3816519e+02   2.0381973e-03
   2.3826522e+02   1.7274056e-03
   2.3836524e+02   1.0613959e-03
   2.3846527e+02   7.6696961e-03
   2.3856530e+02   3.0128939e-04
   2.3866533e+02   4.5879702e-03
   2.3876535e+02   2.0686785e-03
   2.3886538e+02   6.8216941e-03
   2.3896541e+02   7.3086026e-03
   2.3906544e+02   4.2126145e-03
   2.3916546e+02   6.1201116e-03
   2.3926549e+02   4.6839633e-03
   2.3936552e+02   4.4381981e-03
   2.3946555e+02   4.0996113e-04
   2.3956557e+02   2.9283729e-03
   2.3966560e+02   3.2036088e-03
   2.3976563e+02   3.2549960e-02
   2.3986566e+02   8.4306805e-03
   2.3996568e+02   3.5853206e-04
   2.4006571e+02   1.2510562e-04
   2.4016574e+02   6.2338213e-04
   2.4026576e+02   1.8163574e-04
   2.4036579e+02   2.1561623e-03
   2.4046582e+02   1.5670231e-02
   2.4056585e+02   1.5102408e-02
   2.4066587e+02   6.4368189e-04
   2.4076590e+02   1.5383810e-03
   2.4086593e+02   7.9275653e-03
   2.4096596e+02   1.4151918e-03
   2.4106598e+02   9.0187272e-03
   2.4116601e+02   1.7711470e-03
   2.4126604e+02   9.4497006e-03
   2.4136607e+02   2.7436336e-03
   2.4146609e+02   9.6320581e-03
   2.4156612e+02   7.1525399e-03
   2.4166615e+02   7.6832207e-04
   2.4176618e+02   3.2629168e-03
   2.4186620e+02   5.9144281e-03
   2.4196623e+02   8.5723713e-03
   2.4206626e+02   2.0809969e-03
   2.4216628e+02   5.7061815e-03
   2.4226631e+02   6.6662827e-03
   2.4236634e+02   4.7665679e-03
   2.4246637e+02   1.0298499e-04
   2.4256639e+02   1.0572615e-02
   2.4266642e+02   8.5382175e-03
   2.4276645e+02   2.2063394e-03
   2.4286648e+02   1.2766619e-02
   2.4296650e+02   1.2343685e-02
   2.4306653e+02   2.6926494e-03
   2.4316656e+02   3.4956077e-04
   2.4326659e+02   4.5585761e-04
   2.4336661e+02   8.2828165e-03
   2.4346664e+02   1.0356992e-02
   2.4356667e+02   9.2111984e-03
   2.4366670e+02   6.4628767e-03
   2.4376672e+02   4.1171200e-03
   2.4386675e+02   6.0388434e-03
   2.4396678e+02   2.8276182e-03
   2.4406680e+02   1.5369954e-03
   2.4416683e+02   2.1477174e-04
   2.4426686e+02   1.3771108e-04
   2.4436689e+02   8.3009166e-03
   2.4446691e+02   1.0852097e-02
   2.4456694e+02   2.7552605e-03
   2.4466697e+02   3.9967088e-03
   2.4476700e+02   1.9149130e-03
   2.4486702e+02   9.7680507e-03
   2.4496705e+02   4.1501555e-03
   2.4506708e+02   1.6871062e-02
   2.4516711e+02   3.6907186e-03
   2.4526713e+02   5.6396973e-03
   2.4536716e+02   4.1265188e-03
   2.4546719e+02   2.2985197e-03
   2.4556722e+02   5.3398332e-03
   2.4566724e+02   7.1676291e-03
   2.4576727e+02   1.0870731e-02
   2.4586730e+02   1.1770236e-02
   2.4596733e+02   4.4605742e-03
   2.4606735e+02   9.5476348e-04
   2.4616738e+02   8.6290981e-04
   2.4626741e+02   6.1759887e-03
   2.4636743e+02   8.2907553e-03
   2.4646746e+02   4.8453917e-03
   2.4656749e+02   2.8029744e-03
   2.4666752e+02   2.4532250e-02
   2.4676754e+02   4.4482901e-04
   2.4686757e+02   1.4923491e-02
   2.4696760e+02   1.1540842e-02
   2.4706763e+02   2.8657008e-04
   2.4716765e+02   1.1254812e-02
   2.4726768e+02   2.3850988e-02
   2.4736771e+02   4.6460544e-03
   2.4746774e+02   3.0994018e-03
   2.4756776e+02   8.8531388e-03
   2.4766779e+02   5.8964380e-03
   2.4776782e+02   1.4551147e-02
   2.4786785e+02   5.0509319e-03
   2.4796787e+02   2.6347205e-03
   2.4806790e+02   1.8611077e-03
   2.4816793e+02   9.0185940e-03
   2.4826795e+02   8.3440342e-03
   2.4836798e+02   5.6150266e-04
   2.4846801e+02   1.0792543e-03
   2.4856804e+02   2.6727437e-03
   2.4866806e+02   3.5934776e-02
   2.4876809e+02   1.3025219e-03
   2.4886812e+02   2.6004387e-02
   2.4896815e+02   1.5146503e-04
   2.4906817e+02   7.9681584e-03
   2.4916820e+02   3.2983444e-04
   2.4926823e+02   5.9628227e-03
   2.4936826e+02   3.1401896e-03
   2.4946828e+02   8.2918956e-03
   2.4956831e+02   2.7017902e-03
   2.4966834e+02   3.5474725e-02
   2.4976837e+02   4.2437312e-05
   2.4986839e+02   2.9179725e-02
   2.4996842e+02   6.0765782e-04
   2.5006845e+02   6.6937876e-03


==> figures/Data_spectrum_temp.txt <==
   delay   sig
  -9.9860417e-01   5.9772271e-04
  -9.9460527e-01   3.3027047e-03
  -9.9060636e-01   2.4177034e-04
  -9.8660746e-01  -3.9530624e-04
  -9.8260855e-01  -5.5526835e-04
  -9.7860965e-01   2.3696648e-04
  -9.7461074e-01   1.8439836e-03
  -9.7061184e-01   6.4869691e-04
  -9.6661293e-01  -9.9305593e-04
  -9.6261403e-01   2.9906431e-03
  -9.5861512e-01  -6.8895505e-04
  -9.5461622e-01   1.4155084e-04
  -9.5061731e-01   3.0000784e-04
  -9.4661841e-01   2.9913151e-04
  -9.4261950e-01  -1.7844079e-03
  -9.3862060e-01   1.3414815e-03
  -9.3462169e-01   4.0031453e-04
  -9.3062279e-01  -1.6918156e-04
  -9.2662388e-01   2.5020311e-03
  -9.2262498e-01  -3.0941412e-04
  -9.1862607e-01   2.1554757e-04
  -9.1462717e-01   1.7843607e-03
  -9.1062826e-01  -5.6644792e-04
  -9.0662936e-01  -3.2794056e-03
  -9.0263045e-01  -6.4520826e-05
  -8.9863155e-01  -7.7924277e-05
  -8.9463264e-01  -2.6478866e-03
  -8.9063374e-01   8.4367865e-04
  -8.8663483e-01   2.2772778e-03
  -8.8263593e-01  -2.8936978e-03
  -8.7863702e-01   1.5524783e-03
  -8.7463812e-01  -4.1833369e-03
  -8.7063921e-01   2.0513710e-03
  -8.6664030e-01   1.6782677e-03
  -8.6264140e-01  -8.2969604e-04
  -8.5864249e-01   2.1174095e-03
  -8.5464359e-01  -1.8653251e-03
  -8.5064468e-01  -4.1747156e-04
  -8.4664578e-01  -6.7975228e-04
  -8.4264687e-01  -1.7320685e-03
  -8.3864797e-01   2.0022299e-03
  -8.3464906e-01   3.4650768e-04
  -8.3065016e-01   5.6013379e-04
  -8.2665125e-01   1.2414068e-03
  -8.2265235e-01  -9.8928628e-04
  -8.1865344e-01  -3.0012721e-05
  -8.1465454e-01   2.6902582e-04
  -8.1065563e-01   3.7162081e-04
  -8.0665673e-01   5.8683377e-04
  -8.0265782e-01  -1.3716553e-03
  -7.9865892e-01  -3.7476953e-04
  -7.9466001e-01   1.5575587e-03
  -7.9066111e-01  -3.0846040e-04
  -7.8666220e-01  -1.5710797e-03
  -7.8266330e-01   9.9127479e-04
  -7.7866439e-01  -5.9741334e-04
  -7.7466549e-01   2.9122877e-03
  -7.7066658e-01  -1.3168608e-03
  -7.6666768e-01   1.4934075e-04
  -7.6266877e-01  -6.3009830e-04
  -7.5866987e-01   1.7753734e-03
  -7.5467096e-01   1.8350397e-03
  -7.5067206e-01  -6.5442259e-04
  -7.4667315e-01  -6.7489124e-04
  -7.4267425e-01   2.2607513e-03
  -7.3867534e-01  -1.9614126e-03
  -7.3467644e-01   8.5614833e-04
  -7.3067753e-01  -1.9899311e-03
  -7.2667863e-01  -5.5519491e-04
  -7.2267972e-01  -1.0001237e-03
  -7.1868081e-01   3.0318505e-03
  -7.1468191e-01  -3.2997270e-04
  -7.1068300e-01  -2.2022511e-03
  -7.0668410e-01   2.3958636e-03
  -7.0268519e-01   7.6742222e-04
  -6.9868629e-01  -6.8734808e-04
  -6.9468738e-01   1.2280910e-03
  -6.9068848e-01   1.5098826e-03
  -6.8668957e-01  -1.0795701e-03
  -6.8269067e-01   2.9939190e-04
  -6.7869176e-01  -2.2527011e-03
  -6.7469286e-01   1.0592337e-03
  -6.7069395e-01  -2.7202846e-04
  -6.6669505e-01   6.7800651e-04
  -6.6269614e-01   1.1241967e-03
  -6.5869724e-01   6.0457733e-04
  -6.5469833e-01  -1.8043061e-03
  -6.5069943e-01   1.3424808e-03
  -6.4670052e-01  -1.1302762e-03
  -6.4270162e-01   8.2416360e-07
  -6.3870271e-01  -1.6619315e-03
  -6.3470381e-01   2.5526622e-03
  -6.3070490e-01  -1.1661792e-03
  -6.2670600e-01  -1.1063527e-03
  -6.2270709e-01   2.5116165e-03
  -6.1870819e-01   9.5501374e-04
  -6.1470928e-01  -1.3352537e-03
  -6.1071038e-01  -2.5397494e-04
  -6.0671147e-01  -2.5953848e-04
  -6.0271257e-01   7.6204179e-04
  -5.9871366e-01  -4.0775192e-04
  -5.9471476e-01  -1.0369729e-03
  -5.9071585e-01   4.6411993e-04
  -5.8671695e-01  -5.5044114e-04
  -5.8271804e-01   7.6163937e-04
  -5.7871914e-01   7.6081135e-04
  -5.7472023e-01  -8.8902279e-05
  -5.7072132e-01   6.1068557e-04
  -5.6672242e-01   1.1590081e-04
  -5.6272351e-01  -2.7046675e-04
  -5.5872461e-01  -4.6602943e-04
  -5.5472570e-01  -8.1952746e-04
  -5.5072680e-01   1.0020744e-03
  -5.4672789e-01   2.0545919e-03
  -5.4272899e-01  -1.0795390e-03
  -5.3873008e-01  -1.1095973e-03
  -5.3473118e-01   1.7504062e-03
  -5.3073227e-01   2.1512812e-04
  -5.2673337e-01  -6.7811326e-04
  -5.2273446e-01   2.1826589e-03
  -5.1873556e-01   1.1128364e-03
  -5.1473665e-01   5.4093478e-04
  -5.1073775e-01  -8.2431903e-04
  -5.0673884e-01   5.6730080e-05
  -5.0273994e-01  -1.0486576e-03
  -4.9874103e-01   1.8057049e-03
  -4.9474213e-01   3.0180287e-06
  -4.9074322e-01  -8.0581356e-04
  -4.8674432e-01  -2.6965223e-04
  -4.8274541e-01  -3.9788352e-04
  -4.7874651e-01  -3.6085610e-05
  -4.7474760e-01   2.7148965e-04
  -4.7074870e-01   2.0433653e-03
  -4.6674979e-01   8.4772780e-04
  -4.6275089e-01  -1.2390594e-03
  -4.5875198e-01  -7.1894053e-04
  -4.5475308e-01   2.1802220e-03
  -4.5075417e-01  -6.1862514e-04
  -4.4675527e-01  -9.2814486e-04
  -4.4275636e-01   1.3281555e-03
  -4.3875746e-01  -1.1423101e-03
  -4.3475855e-01  -8.5168075e-04
  -4.3075965e-01   1.4826822e-03
  -4.2676074e-01   1.9594458e-03
  -4.2276183e-01  -1.2806782e-03
  -4.1876293e-01  -7.4562787e-04
  -4.1476402e-01   2.8015474e-03
  -4.1076512e-01  -9.6448660e-04
  -4.0676621e-01  -1.9382014e-04
  -4.0276731e-01   2.1727498e-03
  -3.9876840e-01  -8.8688600e-06
  -3.9476950e-01  -2.1298435e-03
  -3.9077059e-01   6.4135150e-04
  -3.8677169e-01  -1.9422650e-03
  -3.8277278e-01  -4.6619732e-04
  -3.7877388e-01   2.2342576e-05
  -3.7477497e-01  -7.5562700e-04
  -3.7077607e-01   1.4208952e-04
  -3.6677716e-01   2.4317181e-03
  -3.6277826e-01  -6.0087605e-04
  -3.5877935e-01  -9.0338060e-04
  -3.5478045e-01   1.1605678e-04
  -3.5078154e-01   1.8251731e-03
  -3.4678264e-01  -2.6862692e-04
  -3.4278373e-01  -3.1543773e-03
  -3.3878483e-01  -3.6216859e-04
  -3.3478592e-01  -3.6247271e-04
  -3.3078702e-01   2.1042614e-04
  -3.2678811e-01  -7.4276690e-04
  -3.2278921e-01  -5.0022706e-04
  -3.1879030e-01  -1.4204208e-03
  -3.1479140e-01  -4.0694152e-04
  -3.1079249e-01  -2.1972267e-03
  -3.0679359e-01  -5.9184375e-04
  -3.0279468e-01   1.7022593e-03
  -2.9879578e-01  -1.5664781e-04
  -2.9479687e-01  -1.4308799e-03
  -2.9079797e-01   1.1087180e-03
  -2.8679906e-01  -2.5499580e-03
  -2.8280016e-01   1.7865007e-03
  -2.7880125e-01   2.9008120e-04
  -2.7480234e-01   5.9916986e-04
  -2.7080344e-01  -8.7325261e-04
  -2.6680453e-01  -8.5395309e-04
  -2.6280563e-01  -1.2403667e-03
  -2.5880672e-01  -1.2027767e-03
  -2.5480782e-01  -6.5332433e-04
  -2.5080891e-01   3.3065310e-05
  -2.4681001e-01  -1.7776626e-04
  -2.4281110e-01   5.9949774e-04
  -2.3881220e-01  -5.9119605e-04
  -2.3481329e-01  -1.9186183e-03
  -2.3081439e-01  -5.3900503e-04
  -2.2681548e-01   1.8848897e-03
  -2.2281658e-01  -3.6880254e-04
  -2.1881767e-01   6.0490232e-04
  -2.1481877e-01   3.8047033e-04
  -2.1081986e-01  -2.0171760e-04
  -2.0682096e-01   4.5901192e-04
  -2.0282205e-01  -1.6998316e-03
  -1.9882315e-01  -5.9511646e-04
  -1.9482424e-01  -6.3454518e-04
  -1.9082534e-01  -1.8123573e-03
  -1.8682643e-01   1.3713050e-03
  -1.8282753e-01   5.9490175e-04
  -1.7882862e-01  -1.1067880e-03
  -1.7482972e-01  -3.1229943e-03
  -1.7083081e-01   2.1826328e-04
  -1.6683191e-01   2.1219826e-03
  -1.6283300e-01  -1.4924863e-03
  -1.5883410e-01   5.5476098e-04
  -1.5483519e-01   7.0706364e-07
  -1.5083629e-01  -1.0670393e-03
  -1.4683738e-01   4.4778035e-04
  -1.4283848e-01   1.2894897e-04
  -1.3883957e-01   4.2982452e-04
  -1.3484067e-01   7.7950267e-05
  -1.3084176e-01  -1.7380355e-03
  -1.2684285e-01   1.9789905e-03
  -1.2284395e-01  -1.0155708e-03
  -1.1884504e-01   9.6145261e-04
  -1.1484614e-01  -3.3447752e-03
  -1.1084723e-01  -4.7077821e-03
  -1.0684833e-01  -1.5910436e-03
  -1.0284942e-01  -2.0968628e-03
  -9.8850519e-02  -3.8073709e-03
  -9.4851614e-02   1.1353863e-03
  -9.0852709e-02  -1.6519776e-03
  -8.6853803e-02  -3.7983571e-03
  -8.2854898e-02  -3.7656261e-04
  -7.8855993e-02  -2.6043869e-03
  -7.4857088e-02   7.8590997e-04
  -7.0858183e-02   2.9080420e-03
  -6.6859278e-02  -3.4019236e-05
  -6.2860373e-02   6.7360884e-03
  -5.8861467e-02   2.7648329e-03
  -5.4862562e-02   5.3813792e-03
  -5.0863657e-02   7.9502940e-03
  -4.6864752e-02   9.5998434e-03
  -4.2865847e-02   1.9636074e-02
  -3.8866942e-02   1.5624842e-02
  -3.4868037e-02   3.5547182e-02
  -3.0869131e-02   6.2172074e-02
  -2.6870226e-02   8.3633169e-02
  -2.2871321e-02   1.8571169e-01
  -1.8872416e-02   4.0956956e-01
  -1.4873511e-02   6.3983946e-01
  -1.0874606e-02   5.7273613e-01
  -6.8757007e-03   7.0929968e-01
  -2.8767955e-03   4.3927334e-01
   1.1221096e-03   1.6117515e-01
   5.1210148e-03  -1.6404367e-01
   9.1199199e-03  -4.4717862e-01
   1.3118825e-02  -4.6148638e-01
   1.7117730e-02  -4.6197585e-01
   2.1116635e-02  -4.2839070e-01
   2.5115540e-02  -3.5855941e-01
   2.9114446e-02  -2.3734152e-01
   3.3113351e-02  -1.6854665e-01
   3.7112256e-02  -1.0400144e-01
   4.1111161e-02  -5.4092947e-02
   4.5110066e-02  -2.7515921e-02
   4.9108971e-02  -1.6925300e-02
   5.3107876e-02  -1.5878224e-02
   5.7106782e-02  -3.0666206e-03
   6.1105687e-02  -2.1139889e-03
   6.5104592e-02   2.2125767e-03
   6.9103497e-02   5.0631667e-03
   7.3102402e-02   2.6087826e-03
   7.7101307e-02   4.7304322e-03
   8.1100212e-02   3.2178447e-04
   8.5099117e-02   1.7396842e-03
   8.9098023e-02   2.2235253e-03
   9.3096928e-02  -4.0469099e-03
   9.7095833e-02  -6.0156785e-03
   1.0109474e-01  -1.3188197e-02
   1.0509364e-01  -1.1314987e-02
   1.0909255e-01  -1.9833299e-02
   1.1309145e-01  -1.9325142e-02
   1.1709036e-01  -9.9518160e-03
   1.2108926e-01  -8.0162091e-03
   1.2508817e-01  -5.4273867e-03
   1.2908707e-01  -5.2542542e-03
   1.3308598e-01  -1.1224511e-02
   1.3708488e-01  -6.9211801e-03
   1.4108379e-01  -6.8919345e-03
   1.4508269e-01  -4.7806127e-03
   1.4908160e-01  -5.9063606e-03
   1.5308050e-01  -3.0558848e-03
   1.5707941e-01  -4.8848312e-03
   1.6107832e-01  -1.0867939e-03
   1.6507722e-01  -4.6954673e-03
   1.6907613e-01  -4.0626865e-03
   1.7307503e-01  -6.0001577e-04
   1.7707394e-01  -4.5120161e-03
   1.8107284e-01  -5.2973585e-04
   1.8507175e-01  -2.5433884e-04
   1.8907065e-01  -1.3896040e-03
   1.9306956e-01  -7.1931784e-03
   1.9706846e-01  -2.0154800e-03
   2.0106737e-01  -2.2450634e-03
   2.0506627e-01  -4.1104349e-03
   2.0906518e-01  -2.7237002e-03
   2.1306408e-01  -5.1008151e-03
   2.1706299e-01  -4.7984097e-03
   2.2106189e-01  -3.3368669e-03
   2.2506080e-01   2.8236961e-04
   2.2905970e-01  -1.6789365e-03
   2.3305861e-01   9.5201041e-04
   2.3705751e-01  -2.0880146e-04
   2.4105642e-01   9.8068786e-04
   2.4505532e-01   4.2915697e-04
   2.4905423e-01  -9.8854285e-04
   2.5305313e-01  -1.1090682e-03
   2.5705204e-01  -1.0522545e-03
   2.6105094e-01  -3.1858847e-03
   2.6504985e-01  -2.0532631e-03
   2.6904875e-01  -4.1791885e-03
   2.7304766e-01  -2.7980159e-03
   2.7704656e-01  -4.3415040e-05
   2.8104547e-01   1.9031656e-05
   2.8504437e-01   1.4709392e-03
   2.8904328e-01   2.2059951e-03
   2.9304218e-01  -1.8479937e-04
   2.9704109e-01   1.4366148e-03
   3.0103999e-01  -1.5805829e-03
   3.0503890e-01   2.1390257e-03
   3.0903781e-01   5.9490066e-04
   3.1303671e-01  -8.8033048e-04
   3.1703562e-01   4.0524220e-04
   3.2103452e-01  -2.0833736e-03
   3.2503343e-01   5.2337860e-04
   3.2903233e-01  -7.0201957e-06
   3.3303124e-01   1.6102334e-03
   3.3703014e-01  -7.0510147e-04
   3.4102905e-01   1.5005968e-03
   3.4502795e-01   3.6414120e-03
   3.4902686e-01   1.1473020e-03
   3.5302576e-01   5.6054321e-03
   3.5702467e-01   1.0649338e-03
   3.6102357e-01  -4.3216880e-05
   3.6502248e-01   5.1278486e-03
   3.6902138e-01   2.5054510e-03
   3.7302029e-01   3.0260866e-04
   3.7701919e-01   2.4004145e-03
   3.8101810e-01   1.8640422e-03
   3.8501700e-01  -2.0078115e-03
   3.8901591e-01   1.3872473e-03
   3.9301481e-01   9.1124327e-04
   3.9701372e-01   5.5744607e-04
   4.0101262e-01   2.0538212e-04
   4.0501153e-01  -8.6456030e-05
   4.0901043e-01  -4.6531453e-04
   4.1300934e-01  -2.1592111e-03
   4.1700824e-01  -1.4597556e-03
   4.2100715e-01  -7.8461412e-04
   4.2500605e-01  -1.6809025e-03
   4.2900496e-01  -4.2288352e-03
   4.3300386e-01  -2.3385616e-03
   4.3700277e-01  -1.9757655e-03
   4.4100167e-01  -9.0433904e-04
   4.4500058e-01   3.5623604e-04
   4.4899948e-01  -2.1410081e-03
   4.5299839e-01   8.0332099e-04
   4.5699730e-01  -7.7063386e-04
   4.6099620e-01   1.3532147e-03
   4.6499511e-01   2.2365321e-04
   4.6899401e-01   7.1274411e-04
   4.7299292e-01   1.0115664e-03
   4.7699182e-01   2.7661615e-04
   4.8099073e-01  -1.6837370e-03
   4.8498963e-01  -8.5850609e-04
   4.8898854e-01   1.0532565e-03
   4.9298744e-01  -8.1348956e-04
   4.9698635e-01   4.3530652e-03
   5.0098525e-01   1.5981663e-03
   5.0498416e-01   2.3301944e-03
   5.0898306e-01   4.0806416e-03
   5.1298197e-01  -9.0590921e-04
   5.1698087e-01   2.8915356e-03
   5.2097978e-01   8.9186036e-04
   5.2497868e-01   3.1552008e-03
   5.2897759e-01  -2.8126159e-04
   5.3297649e-01   1.4926710e-03
   5.3697540e-01   1.6955191e-03
   5.4097430e-01   2.5717256e-03
   5.4497321e-01   1.7291302e-03
   5.4897211e-01  -2.2341635e-03
   5.5297102e-01   3.9618515e-03
   5.5696992e-01   2.7765976e-03
   5.6096883e-01   2.5369069e-04
   5.6496773e-01   2.5399826e-03
   5.6896664e-01   2.1184635e-03
   5.7296554e-01   1.5396257e-03
   5.7696445e-01  -7.6605747e-04
   5.8096335e-01   4.4634376e-04
   5.8496226e-01  -1.4405018e-03
   5.8896116e-01  -3.3629500e-03
   5.9296007e-01  -2.0908399e-03
   5.9695897e-01  -6.1613443e-04
   6.0095788e-01   3.3877778e-04
   6.0495679e-01  -3.3118181e-03
   6.0895569e-01  -2.6788764e-04
   6.1295460e-01  -1.1217045e-03
   6.1695350e-01  -3.6965795e-03
   6.2095241e-01  -2.1085988e-03
   6.2495131e-01  -1.9853829e-03
   6.2895022e-01  -2.7313012e-03
   6.3294912e-01  -2.1973095e-03
   6.3694803e-01  -4.0791934e-03
   6.4094693e-01  -2.9856375e-03
   6.4494584e-01  -4.1838779e-03
   6.4894474e-01  -6.9970436e-03
   6.5294365e-01  -2.0475637e-03
   6.5694255e-01  -5.7952369e-05
   6.6094146e-01  -3.2829186e-03
   6.6494036e-01   4.4990052e-04
   6.6893927e-01   9.5746016e-04
   6.7293817e-01   5.0389648e-04
   6.7693708e-01   3.8485739e-03
   6.8093598e-01   2.0447625e-03
   6.8493489e-01   7.0316823e-04
   6.8893379e-01   1.5766407e-03
   6.9293270e-01   3.5633352e-03
   6.9693160e-01   1.9151492e-03
   7.0093051e-01   2.7453006e-03
   7.0492941e-01   3.0973798e-03
   7.0892832e-01   3.1522262e-03
   7.1292722e-01   6.8062645e-03
   7.1692613e-01   3.5304481e-03
   7.2092503e-01   2.8352302e-03
   7.2492394e-01   3.8851633e-03
   7.2892284e-01   5.0497136e-03
   7.3292175e-01   9.5312443e-04
   7.3692065e-01   9.9658608e-04
   7.4091956e-01   2.9880759e-03
   7.4491846e-01   1.6121622e-03
   7.4891737e-01  -3.3521451e-04
   7.5291628e-01   1.6051788e-03
   7.5691518e-01  -5.6468296e-03
   7.6091409e-01  -5.0924567e-04
   7.6491299e-01  -1.5313999e-03
   7.6891190e-01   6.5505485e-04
   7.7291080e-01  -1.9116857e-03
   7.7690971e-01   1.9871639e-03
   7.8090861e-01  -1.2174949e-03
   7.8490752e-01  -2.7284847e-04
   7.8890642e-01  -2.6079275e-03
   7.9290533e-01  -1.6348186e-03
   7.9690423e-01   4.0846647e-04
   8.0090314e-01   2.1146955e-03
   8.0490204e-01  -5.1988347e-04
   8.0890095e-01   1.6403250e-03
   8.1289985e-01  -1.7921864e-03
   8.1689876e-01   3.0894296e-03
   8.2089766e-01   2.8585464e-03
   8.2489657e-01   4.2580999e-03
   8.2889547e-01   4.2401054e-03
   8.3289438e-01   1.9030929e-03
   8.3689328e-01   5.0829852e-03
   8.4089219e-01   5.7449141e-03
   8.4489109e-01   3.8937623e-03
   8.4889000e-01   3.1826240e-03
   8.5288890e-01   5.3589882e-03
   8.5688781e-01   3.0714193e-03
   8.6088671e-01   2.3846860e-03
   8.6488562e-01   3.3918431e-03
   8.6888452e-01   5.9679664e-03
   8.7288343e-01   1.2556756e-03
   8.7688233e-01   2.7196810e-03
   8.8088124e-01   4.1524150e-03
   8.8488014e-01   5.4598485e-04
   8.8887905e-01   1.9864714e-03
   8.9287795e-01   1.2063255e-03
   8.9687686e-01   2.6021763e-03
   9.0087577e-01   1.2792699e-03
   9.0487467e-01   2.1955861e-04
   9.0887358e-01  -1.9298027e-04
   9.1287248e-01  -4.8334861e-04
   9.1687139e-01  -2.1739494e-03
   9.2087029e-01  -5.0315088e-03
   9.2486920e-01   1.2174071e-03
   9.2886810e-01   9.0036331e-04
   9.3286701e-01  -2.7102095e-03
   9.3686591e-01  -4.1720522e-03
   9.4086482e-01   7.2449646e-04
   9.4486372e-01  -3.4587465e-03
   9.4886263e-01   1.7806565e-03
   9.5286153e-01   6.8403711e-04
   9.5686044e-01   4.6111334e-04
   9.6085934e-01  -8.9864020e-04
   9.6485825e-01   2.4427422e-03
   9.6885715e-01   2.1558656e-03
   9.7285606e-01   1.1270388e-04
   9.7685496e-01   1.0259265e-03
   9.8085387e-01  -4.7068486e-04
   9.8485277e-01   7.2532261e-04
   9.8885168e-01   4.2589758e-04
   9.9285058e-01  -4.0985990e-04
   9.9684949e-01   1.4207157e-03
   1.0008484e+00  -1.6011189e-03
   1.0048473e+00  -1.5047863e-03
   1.0088462e+00   1.1075590e-03
   1.0128451e+00  -2.0461982e-03
   1.0168440e+00   1.0255731e-03
   1.0208429e+00   1.5509440e-03
   1.0248418e+00  -3.5772155e-03
   1.0288407e+00   1.1910133e-03
   1.0328396e+00  -6.7861312e-04
   1.0368385e+00   1.1102213e-03
   1.0408374e+00  -9.3366859e-04
   1.0448364e+00  -3.3680368e-04
   1.0488353e+00   1.7694471e-03
   1.0528342e+00  -1.1800935e-03
   1.0568331e+00  -3.4820051e-06
   1.0608320e+00   1.1583405e-03
   1.0648309e+00  -8.8191313e-04
   1.0688298e+00  -1.1449381e-03
   1.0728287e+00  -1.0984187e-04
   1.0768276e+00   3.5316191e-03
   1.0808265e+00  -2.9118635e-03
   1.0848254e+00   6.5713380e-04
   1.0888243e+00   1.2190292e-03
   1.0928232e+00  -2.0087264e-03
   1.0968221e+00   6.2773850e-04
   1.1008210e+00   7.8331856e-04
   1.1048199e+00   1.2623609e-03
   1.1088188e+00  -1.3003827e-03
   1.1128177e+00   5.8424726e-06
   1.1168166e+00   5.2642315e-04
   1.1208155e+00  -3.6757967e-03
   1.1248145e+00  -5.3850069e-04
   1.1288134e+00  -2.1642996e-03
   1.1328123e+00   5.4566442e-04
   1.1368112e+00  -2.2320456e-03
   1.1408101e+00  -9.3623293e-04
   1.1448090e+00  -3.2451670e-03
   1.1488079e+00  -1.0066464e-03
   1.1528068e+00   1.3274737e-03
   1.1568057e+00  -2.5296562e-03
   1.1608046e+00  -8.3919623e-04
   1.1648035e+00  -1.3403167e-03
   1.1688024e+00   1.3325807e-03
   1.1728013e+00  -1.1894210e-03
   1.1768002e+00  -1.7052462e-03
   1.1807991e+00   3.2242403e-03
   1.1847980e+00   2.1266926e-04
   1.1887969e+00  -2.2854097e-04
   1.1927958e+00   6.0134776e-03
   1.1967947e+00   2.4874412e-03
   1.2007937e+00   7.3369842e-03
   1.2047926e+00   6.5828589e-03
   1.2087915e+00   5.5532024e-03
   1.2127904e+00   6.2438501e-03
   1.2167893e+00   6.2352811e-03
   1.2207882e+00   1.0180408e-02
   1.2247871e+00   8.8396007e-03
   1.2287860e+00   8.2140907e-03
   1.2327849e+00   6.9379830e-03
   1.2367838e+00   5.6728748e-03
   1.2407827e+00   8.6155103e-03
   1.2447816e+00   7.5142241e-03
   1.2487805e+00   1.6603202e-03
   1.2527794e+00   3.5163101e-03
   1.2567783e+00  -4.5266741e-04
   1.2607772e+00   1.1082211e-03
   1.2647761e+00  -6.5305748e-04
   1.2687750e+00  -4.4857786e-03
   1.2727739e+00  -4.1809307e-03
   1.2767728e+00  -6.5005099e-03
   1.2807718e+00  -1.1809460e-02
   1.2847707e+00  -7.7755483e-03
   1.2887696e+00  -9.3015124e-03
   1.2927685e+00  -1.9628064e-02
   1.2967674e+00  -2.0510493e-02
   1.3007663e+00  -1.5470853e-02
   1.3047652e+00  -1.2778346e-02
   1.3087641e+00  -1.1322791e-02
   1.3127630e+00  -1.2880045e-02
   1.3167619e+00  -1.3128841e-02
   1.3207608e+00  -9.4814002e-03
   1.3247597e+00  -1.0319339e-02
   1.3287586e+00  -2.5992295e-03
   1.3327575e+00   1.2604541e-03
   1.3367564e+00   3.3465759e-03
   1.3407553e+00   7.1331268e-03
   1.3447542e+00   6.6540806e-03
   1.3487531e+00   7.8373419e-03
   1.3527520e+00   1.4643105e-02
   1.3567510e+00   9.4518851e-03
   1.3607499e+00   1.1529647e-02
   1.3647488e+00   1.7045040e-02
   1.3687477e+00   1.1076584e-02
   1.3727466e+00   1.2503301e-02
   1.3767455e+00   9.9441979e-03
   1.3807444e+00   7.2596445e-03
   1.3847433e+00   8.4627757e-03
   1.3887422e+00   2.5439448e-03
   1.3927411e+00   3.1367052e-03
   1.3967400e+00   5.8341237e-04
   1.4007389e+00   7.5219753e-04
   1.4047378e+00  -6.7596288e-04
   1.4087367e+00  -4.6551830e-03
   1.4127356e+00   6.4408081e-04
   1.4167345e+00  -5.0972094e-03
   1.4207334e+00  -3.7970062e-03
   1.4247323e+00  -3.6422930e-03
   1.4287312e+00  -6.6861888e-03
   1.4327301e+00  -3.1663513e-03
   1.4367291e+00  -2.2697400e-03
   1.4407280e+00  -2.8939319e-03
   1.4447269e+00  -2.7740495e-03
   1.4487258e+00   3.6792507e-04
   1.4527247e+00  -4.5003054e-04
   1.4567236e+00  -1.0035561e-03
   1.4607225e+00   1.8927964e-03
   1.4647214e+00   2.9291585e-03
   1.4687203e+00   1.1526486e-03
   1.4727192e+00  -7.2552114e-04
   1.4767181e+00   2.2326135e-03
   1.4807170e+00   1.2367953e-03
   1.4847159e+00  -1.4152800e-05
   1.4887148e+00  -9.0993945e-04
   1.4927137e+00   1.4891563e-03
   1.4967126e+00  -8.5025120e-04
   1.5007115e+00  -2.0157636e-03
   1.5047104e+00   1.5967361e-03
   1.5087093e+00  -1.2068798e-03
   1.5127083e+00   3.1306706e-04
   1.5167072e+00  -1.5929835e-03
   1.5207061e+00  -1.4897676e-03
   1.5247050e+00  -7.6271166e-04
   1.5287039e+00  -7.4027219e-04
   1.5327028e+00  -8.1362486e-04
   1.5367017e+00  -2.4826880e-03
   1.5407006e+00  -4.4972881e-04
   1.5446995e+00  -1.1222581e-03
   1.5486984e+00  -1.4271056e-03
   1.5526973e+00  -6.5696522e-04
   1.5566962e+00  -3.5731075e-04
   1.5606951e+00   1.9635822e-04
   1.5646940e+00  -1.5211814e-04
   1.5686929e+00  -1.4020414e-03
   1.5726918e+00   1.8072976e-03
   1.5766907e+00  -1.1372504e-03
   1.5806896e+00   1.5448775e-04
   1.5846885e+00  -1.7083586e-03
   1.5886874e+00  -1.6727697e-03
   1.5926864e+00   4.1945416e-04
   1.5966853e+00  -1.1826459e-03
   1.6006842e+00  -6.6921916e-04
   1.6046831e+00  -3.0301743e-03
   1.6086820e+00  -1.7649776e-03
   1.6126809e+00   1.0463060e-03
   1.6166798e+00  -1.1741429e-03
   1.6206787e+00   1.4520010e-04
   1.6246776e+00  -1.7852057e-03
   1.6286765e+00  -4.0209998e-04
   1.6326754e+00  -2.4174652e-03
   1.6366743e+00  -4.7021310e-04
   1.6406732e+00   2.3970787e-03
   1.6446721e+00  -1.8809349e-03
   1.6486710e+00  -3.4033876e-03
   1.6526699e+00   2.1492842e-03
   1.6566688e+00   1.9982862e-03
   1.6606677e+00  -1.0255614e-03
   1.6646666e+00  -2.2498199e-04
   1.6686656e+00   2.3290138e-03
   1.6726645e+00  -1.1987122e-04
   1.6766634e+00   2.2333688e-03
   1.6806623e+00  -4.1547209e-04
   1.6846612e+00   2.6059271e-03
   1.6886601e+00   6.5544026e-04
   1.6926590e+00  -9.8214427e-04
   1.6966579e+00  -5.0889742e-05
   1.7006568e+00   5.6079487e-04
   1.7046557e+00  -1.1929359e-03
   1.7086546e+00  -3.0996000e-03
   1.7126535e+00  -1.9416915e-03
   1.7166524e+00  -4.8228975e-04
   1.7206513e+00  -2.3995481e-03
   1.7246502e+00  -4.2476924e-03
   1.7286491e+00  -2.3058860e-03
   1.7326480e+00  -4.8760598e-03
   1.7366469e+00  -6.9977131e-04
   1.7406458e+00  -2.6907958e-03
   1.7446447e+00  -7.2389284e-03
   1.7486437e+00  -1.7210421e-03
   1.7526426e+00  -2.6236809e-03
   1.7566415e+00  -5.4798211e-03
   1.7606404e+00  -1.8352724e-04
   1.7646393e+00  -7.9086856e-05
   1.7686382e+00  -1.4235210e-03
   1.7726371e+00   2.3170766e-03
   1.7766360e+00   2.8952405e-03
   1.7806349e+00   2.8257912e-03
   1.7846338e+00   2.7779126e-03
   1.7886327e+00   5.9670304e-03
   1.7926316e+00   3.5193335e-03
   1.7966305e+00   2.2044322e-03
   1.8006294e+00   5.9060618e-03
   1.8046283e+00   2.4468023e-03
   1.8086272e+00   4.6044700e-03
   1.8126261e+00   2.6078913e-03
   1.8166250e+00   2.2585244e-03
   1.8206239e+00   3.6029814e-03
   1.8246229e+00   4.4262262e-04
   1.8286218e+00   3.1117336e-03
   1.8326207e+00   4.0797492e-03
   1.8366196e+00   1.4755113e-03
   1.8406185e+00  -1.0222922e-03
   1.8446174e+00   2.3679835e-03
   1.8486163e+00  -2.6758016e-05
   1.8526152e+00  -2.3026035e-03
   1.8566141e+00   5.4249497e-04
   1.8606130e+00  -2.3865358e-03
   1.8646119e+00  -2.4593078e-03
   1.8686108e+00  -3.3622508e-03
   1.8726097e+00  -7.6534866e-04
   1.8766086e+00  -1.0958540e-03
   1.8806075e+00  -1.3145327e-03
   1.8846064e+00  -1.9948379e-03
   1.8886053e+00  -2.7588718e-03
   1.8926042e+00  -2.1661531e-03
   1.8966031e+00  -3.8615004e-04
   1.9006020e+00  -7.3088143e-04
   1.9046010e+00  -2.6879344e-03
   1.9085999e+00  -2.4616531e-03
   1.9125988e+00  -4.7175930e-04
   1.9165977e+00  -5.7049354e-04
   1.9205966e+00  -3.2101344e-03
   1.9245955e+00  -3.9177378e-03
   1.9285944e+00  -1.8535541e-03
   1.9325933e+00  -2.2648529e-03
   1.9365922e+00   9.8688122e-04
   1.9405911e+00  -5.4579634e-03
   1.9445900e+00  -2.0688040e-03
   1.9485889e+00  -3.4347207e-03
   1.9525878e+00  -1.7836174e-03
   1.9565867e+00   1.0459870e-03
   1.9605856e+00  -2.0402984e-03
   1.9645845e+00  -5.2125039e-04
   1.9685834e+00   1.1076965e-03
   1.9725823e+00  -2.1717593e-03
   1.9765812e+00   2.4836530e-03
   1.9805802e+00   7.4255348e-04
   1.9845791e+00   9.7074876e-04
   1.9885780e+00   3.0573237e-03
   1.9925769e+00   2.9698070e-03
   1.9965758e+00   9.8572926e-04
   2.0005747e+00   7.1070045e-03
   2.0045736e+00   3.3985480e-03
   2.0085725e+00   2.9365112e-03
   2.0125714e+00   5.7449864e-03
   2.0165703e+00   6.4067446e-03
   2.0205692e+00   3.8466066e-03
   2.0245681e+00   4.5594701e-03
   2.0285670e+00   7.8232598e-04
   2.0325659e+00   2.1496547e-03
   2.0365648e+00   4.9566072e-03
   2.0405637e+00   9.4733362e-04
   2.0445626e+00   4.2033450e-03
   2.0485615e+00   1.4055939e-03
   2.0525604e+00   1.9030701e-03
   2.0565593e+00   6.2655899e-04
   2.0605583e+00  -1.3234047e-03
   2.0645572e+00   2.2178351e-03
   2.0685561e+00   3.3702140e-04
   2.0725550e+00  -1.3669539e-03
   2.0765539e+00   1.5387756e-03
   2.0805528e+00  -2.7140234e-03
   2.0845517e+00   4.9068970e-04
   2.0885506e+00  -2.1593885e-04
   2.0925495e+00  -7.3161882e-04
   2.0965484e+00   2.0355573e-03
   2.1005473e+00  -3.9000162e-03
   2.1045462e+00  -8.3583381e-06
   2.1085451e+00  -7.2071159e-04
   2.1125440e+00  -1.7494483e-03
   2.1165429e+00  -7.8065457e-04
   2.1205418e+00  -3.8759913e-03
   2.1245407e+00  -4.1526396e-03
   2.1285396e+00  -2.3087318e-03
   2.1325385e+00   1.7773475e-04
   2.1365375e+00   8.2787047e-04
   2.1405364e+00  -4.2275950e-03
   2.1445353e+00  -1.3574143e-03
   2.1485342e+00  -2.1986436e-03
   2.1525331e+00  -2.4710269e-03
   2.1565320e+00  -1.0288055e-03
   2.1605309e+00  -3.1140514e-03
   2.1645298e+00  -2.0298167e-03
   2.1685287e+00  -8.9287202e-04
   2.1725276e+00  -1.0822268e-03
   2.1765265e+00  -2.0713296e-03
   2.1805254e+00  -3.0521543e-03
   2.1845243e+00  -1.2777443e-03
   2.1885232e+00  -2.9741269e-04
   2.1925221e+00  -1.4106837e-03
   2.1965210e+00  -1.0480714e-03
   2.2005199e+00  -3.8297616e-03
   2.2045188e+00  -3.5677730e-03
   2.2085177e+00  -6.9983257e-04
   2.2125166e+00  -1.5137255e-03
   2.2165156e+00   2.3639558e-04
   2.2205145e+00   7.7666997e-04
   2.2245134e+00  -3.4353389e-04
   2.2285123e+00   9.3095012e-05
   2.2325112e+00   1.5757011e-03
   2.2365101e+00   1.4007917e-04
   2.2405090e+00   1.0357306e-03
   2.2445079e+00   8.3049235e-05
   2.2485068e+00   1.9069149e-04
   2.2525057e+00   1.7638254e-04
   2.2565046e+00  -1.2904258e-03
   2.2605035e+00   1.1238746e-03
   2.2645024e+00   1.5714647e-03
   2.2685013e+00   4.9160112e-04
   2.2725002e+00   1.9100151e-03
   2.2764991e+00  -1.5476685e-03
   2.2804980e+00   2.3627641e-03
   2.2844969e+00  -9.5329553e-04
   2.2884958e+00  -1.7143878e-03
   2.2924948e+00  -1.9631770e-05
   2.2964937e+00  -8.8857736e-04
   2.3004926e+00  -2.4098529e-03
   2.3044915e+00   9.8268548e-05
   2.3084904e+00  -2.8854134e-03
   2.3124893e+00  -1.1125620e-03
   2.3164882e+00  -9.7215729e-04
   2.3204871e+00  -5.4071474e-04
   2.3244860e+00  -7.6859115e-04
   2.3284849e+00  -8.7183057e-04
   2.3324838e+00   9.0274283e-04
   2.3364827e+00   1.5672092e-03
   2.3404816e+00  -3.9044644e-04
   2.3444805e+00   5.8321215e-03
   2.3484794e+00  -2.3175714e-03
   2.3524783e+00   1.3918316e-03
   2.3564772e+00   1.9997996e-03
   2.3604761e+00  -1.4666325e-03
   2.3644750e+00   1.8174977e-03
   2.3684740e+00  -8.5516901e-04
   2.3724729e+00   6.8316088e-05
   2.3764718e+00  -3.3550450e-03
   2.3804707e+00   1.5688982e-03
   2.3844696e+00   3.7000043e-04
   2.3884685e+00  -1.8942623e-03
   2.3924674e+00   1.3188844e-03
   2.3964663e+00   1.3355896e-03
   2.4004652e+00  -1.6865203e-03
   2.4044641e+00   1.0838898e-03
   2.4084630e+00  -4.7955591e-04
   2.4124619e+00   2.2714275e-03
   2.4164608e+00  -2.2753343e-03
   2.4204597e+00   2.3656117e-03
   2.4244586e+00   4.7771124e-04
   2.4284575e+00   1.8674850e-03
   2.4324564e+00   6.2654984e-04
   2.4364553e+00  -3.4952628e-04
   2.4404542e+00  -1.0062684e-03
   2.4444531e+00  -1.7103213e-03
   2.4484521e+00  -2.3170908e-04
   2.4524510e+00   1.1013265e-03
   2.4564499e+00  -3.6844522e-04
   2.4604488e+00   1.1071167e-03
   2.4644477e+00  -1.8180810e-03
   2.4684466e+00  -4.2551245e-04
   2.4724455e+00  -8.2236731e-04
   2.4764444e+00  -2.8244809e-03
   2.4804433e+00  -1.6605780e-03
   2.4844422e+00   1.6332463e-03
   2.4884411e+00  -3.7977172e-03
   2.4924400e+00  -1.0303686e-03
   2.4964389e+00  -1.2922262e-03
   2.5004378e+00   5.8077146e-05
   2.5044367e+00   2.6496069e-03
   2.5084356e+00  -8.6103620e-04
   2.5124345e+00   1.5788447e-03
   2.5164334e+00  -1.0418865e-04
   2.5204323e+00   6.6636999e-05
   2.5244313e+00   1.7744913e-03
   2.5284302e+00   3.8198380e-03
   2.5324291e+00   1.4012183e-03
   2.5364280e+00   3.0170581e-03
   2.5404269e+00   5.0956108e-03
   2.5444258e+00   3.8803860e-03
   2.5484247e+00   2.5898785e-03
   2.5524236e+00   4.5645462e-03
   2.5564225e+00   2.0094352e-03
   2.5604214e+00  -1.2484304e-03
   2.5644203e+00   7.0554857e-04
   2.5684192e+00   2.9545245e-03
   2.5724181e+00   7.9726985e-04
   2.5764170e+00  -2.9672612e-03
   2.5804159e+00   1.3567166e-03
   2.5844148e+00  -3.2708834e-03
   2.5884137e+00  -3.6364752e-03
   2.5924126e+00  -5.8377757e-03
   2.5964115e+00  -3.9125086e-03
   2.6004104e+00  -1.8491389e-03
   2.6044094e+00  -1.8124745e-03
   2.6084083e+00  -7.2272079e-03
   2.6124072e+00  -4.8768929e-03
   2.6164061e+00  -2.4838439e-03
   2.6204050e+00  -4.4106301e-03
   2.6244039e+00  -2.3379018e-03
   2.6284028e+00  -2.3894551e-03
   2.6324017e+00  -6.9975922e-03
   2.6364006e+00  -1.8738030e-03
   2.6403995e+00  -6.4919605e-04
   2.6443984e+00   4.7685150e-04
   2.6483973e+00  -3.1944029e-04
   2.6523962e+00  -2.4035641e-04
   2.6563951e+00   6.2847138e-04
   2.6603940e+00   3.6658145e-03
   2.6643929e+00   2.4983239e-03
   2.6683918e+00   2.9306258e-03
   2.6723907e+00   4.9622431e-03
   2.6763896e+00   7.4252493e-03
   2.6803886e+00   4.8371380e-03
   2.6843875e+00   1.6130283e-03
   2.6883864e+00   6.5057690e-03
   2.6923853e+00   1.6549824e-03
   2.6963842e+00   2.8644487e-03
   2.7003831e+00   4.2785692e-03
   2.7043820e+00   4.8980507e-03
   2.7083809e+00  -4.2032060e-04
   2.7123798e+00   1.0368001e-03
   2.7163787e+00  -2.1866608e-03
   2.7203776e+00  -7.9127234e-04
   2.7243765e+00   4.2018853e-04
   2.7283754e+00  -4.2975790e-03
   2.7323743e+00  -2.6177695e-03
   2.7363732e+00  -1.8316504e-03
   2.7403721e+00  -1.8283936e-03
   2.7443710e+00  -6.0379748e-03
   2.7483699e+00  -2.3591785e-03
   2.7523688e+00  -5.2696424e-04
   2.7563677e+00  -3.1769036e-03
   2.7603667e+00  -3.6590651e-04
   2.7643656e+00   9.7839547e-04
   2.7683645e+00   5.3541687e-04
   2.7723634e+00   2.4264604e-03
   2.7763623e+00   1.0461344e-03
   2.7803612e+00   4.6375351e-03
   2.7843601e+00   2.6876308e-03
   2.7883590e+00   2.4224634e-03
   2.7923579e+00   5.8092005e-03
   2.7963568e+00   3.8727748e-03
   2.8003557e+00   4.8787387e-03
   2.8043546e+00   1.9856541e-03
   2.8083535e+00   9.1555763e-04
   2.8123524e+00   3.1545677e-03
   2.8163513e+00  -1.9001894e-03
   2.8203502e+00  -1.5057256e-03
   2.8243491e+00  -2.1153827e-03
   2.8283480e+00  -1.4102344e-03
   2.8323469e+00  -1.8647197e-03
   2.8363459e+00  -2.8184581e-03
   2.8403448e+00  -2.6588894e-03
   2.8443437e+00  -1.4788717e-03
   2.8483426e+00  -7.5771782e-03
   2.8523415e+00   1.2254797e-03
   2.8563404e+00   9.6578683e-04
   2.8603393e+00  -2.6310969e-04
   2.8643382e+00  -1.6138298e-04
   2.8683371e+00  -1.3301124e-03
   2.8723360e+00  -2.2663186e-03
   2.8763349e+00  -5.7487676e-04
   2.8803338e+00  -5.0288482e-03
   2.8843327e+00   2.1099477e-03
   2.8883316e+00   4.9364231e-03
   2.8923305e+00   2.0737713e-03
   2.8963294e+00   2.0665981e-03
   2.9003283e+00  -2.6778054e-03
   2.9043272e+00   2.3384016e-03
   2.9083261e+00   3.2013899e-03
   2.9123250e+00  -3.8364197e-03
   2.9163240e+00   5.5104728e-04
   2.9203229e+00   1.1350766e-04
   2.9243218e+00  -4.2370047e-04
   2.9283207e+00  -3.6027273e-03
   2.9323196e+00  -1.7331567e-03
   2.9363185e+00  -1.8792438e-03
   2.9403174e+00  -1.7387502e-03
   2.9443163e+00  -4.0077882e-03
   2.9483152e+00  -1.8493537e-03
   2.9523141e+00  -2.2302453e-03
   2.9563130e+00  -2.5474470e-03
   2.9603119e+00   2.9279369e-04
   2.9643108e+00  -3.7964737e-03
   2.9683097e+00   6.6844233e-05
   2.9723086e+00  -8.3376142e-04
   2.9763075e+00  -1.9179321e-03
   2.9803064e+00   1.0103241e-03
   2.9843053e+00   6.1838479e-04
   2.9883042e+00   1.8517003e-03
   2.9923032e+00   6.7778089e-04
   2.9963021e+00   3.3433483e-03
   3.0003010e+00   3.5587844e-03
   3.0042999e+00   3.4888019e-03
   3.0082988e+00   3.9962837e-03
   3.0122977e+00   4.2411252e-03
   3.0162966e+00   3.5274186e-03
   3.0202955e+00   4.7115490e-03
   3.0242944e+00   1.4134296e-03
   3.0282933e+00   2.4431082e-03
   3.0322922e+00   5.9647735e-03
   3.0362911e+00   1.4460654e-03
   3.0402900e+00   4.0142434e-03
   3.0442889e+00   1.5150263e-03
   3.0482878e+00  -2.6576698e-03
   3.0522867e+00   6.1757305e-04
   3.0562856e+00  -1.2026757e-03
   3.0602845e+00   8.3969844e-05
   3.0642834e+00   3.6980162e-04
   3.0682823e+00  -1.5073224e-03
   3.0722813e+00  -2.1686467e-03
   3.0762802e+00  -4.7809560e-03
   3.0802791e+00  -2.3499376e-03
   3.0842780e+00  -2.0055673e-03
   3.0882769e+00  -1.3475016e-03
   3.0922758e+00  -3.5572648e-03
   3.0962747e+00  -6.4113974e-03
   3.1002736e+00  -7.9213974e-04
   3.1042725e+00   1.1949473e-03
   3.1082714e+00  -5.2446620e-03
   3.1122703e+00  -2.9535254e-03
   3.1162692e+00   1.6668263e-03
   3.1202681e+00  -2.1547891e-03
   3.1242670e+00  -2.9232786e-03
   3.1282659e+00   2.1376350e-03
   3.1322648e+00  -1.2651661e-03
   3.1362637e+00  -7.5930657e-04
   3.1402626e+00  -4.8051861e-05
   3.1442615e+00   3.0618025e-03
   3.1482605e+00   2.5026350e-03
   3.1522594e+00   3.3479391e-03
   3.1562583e+00   1.4930537e-03
   3.1602572e+00   1.2259749e-03
   3.1642561e+00   5.0789896e-03
   3.1682550e+00   2.5454196e-03
   3.1722539e+00   4.1715253e-03
   3.1762528e+00   2.9891881e-03
   3.1802517e+00   1.9988291e-03
   3.1842506e+00   4.3735556e-03
   3.1882495e+00   2.0629277e-03
   3.1922484e+00   3.0508637e-03
   3.1962473e+00   2.5823977e-03
   3.2002462e+00   3.0048390e-03
   3.2042451e+00   2.8980920e-03
   3.2082440e+00   9.5784460e-04
   3.2122429e+00   1.4400471e-03
   3.2162418e+00   3.1448190e-03
   3.2202407e+00  -1.6441164e-03
   3.2242396e+00  -1.4387893e-03
   3.2282386e+00   1.0903382e-03
   3.2322375e+00  -8.7927297e-04
   3.2362364e+00   1.0596635e-03
   3.2402353e+00  -1.3609512e-03
   3.2442342e+00   1.8494108e-03
   3.2482331e+00  -1.8479958e-03
   3.2522320e+00  -2.2408039e-03
   3.2562309e+00  -2.5894094e-03
   3.2602298e+00  -9.0562648e-04
   3.2642287e+00  -2.0197783e-03
   3.2682276e+00  -2.3934121e-03
   3.2722265e+00  -3.6928400e-03
   3.2762254e+00  -2.8201132e-03
   3.2802243e+00  -1.6920594e-03
   3.2842232e+00  -2.0762796e-03
   3.2882221e+00  -5.5013004e-03
   3.2922210e+00  -1.4659963e-03
   3.2962199e+00  -2.8887460e-03
   3.3002188e+00  -3.1184689e-03
   3.3042178e+00  -2.2314265e-03
   3.3082167e+00  -4.4867704e-03
   3.3122156e+00  -3.9800515e-04
   3.3162145e+00  -3.2971339e-03
   3.3202134e+00  -3.6830421e-04
   3.3242123e+00  -1.8767035e-03
   3.3282112e+00  -7.6827682e-04
   3.3322101e+00  -1.1140575e-03
   3.3362090e+00  -4.6967321e-04
   3.3402079e+00  -3.4509682e-04
   3.3442068e+00  -3.2447398e-03
   3.3482057e+00  -5.8403091e-05
   3.3522046e+00  -4.3436442e-04
   3.3562035e+00  -1.5650324e-04
   3.3602024e+00  -4.5319382e-05
   3.3642013e+00  -1.6930986e-03
   3.3682002e+00   4.1727304e-04
   3.3721991e+00   1.7179159e-04
   3.3761980e+00  -6.2692316e-04
   3.3801969e+00   3.1062442e-04
   3.3841959e+00   1.7043107e-03
   3.3881948e+00   5.0685699e-04
   3.3921937e+00   4.4601067e-03
   3.3961926e+00   1.2170424e-03
   3.4001915e+00   2.9909266e-03
   3.4041904e+00   5.0141969e-03
   3.4081893e+00   1.8888953e-03
   3.4121882e+00   3.0352942e-03
   3.4161871e+00   2.5563728e-03
   3.4201860e+00   4.3162082e-03
   3.4241849e+00   6.8967143e-03
   3.4281838e+00   2.7535817e-03
   3.4321827e+00   4.8967282e-03
   3.4361816e+00   3.0201343e-03
   3.4401805e+00   1.0760020e-03
   3.4441794e+00   5.5153743e-03
   3.4481783e+00   2.9766272e-03
   3.4521772e+00   1.4006655e-03
   3.4561761e+00  -5.0840121e-04
   3.4601751e+00   4.2100988e-04
   3.4641740e+00   3.0387469e-03
   3.4681729e+00   2.5468953e-03
   3.4721718e+00  -3.3659868e-04
   3.4761707e+00  -3.2255291e-03
   3.4801696e+00  -3.1225658e-03
   3.4841685e+00  -1.6249102e-03
   3.4881674e+00  -4.2113806e-03
   3.4921663e+00  -8.1228485e-04
   3.4961652e+00  -2.3495030e-03
   3.5001641e+00  -5.8059510e-03
   3.5041630e+00  -5.8292652e-03
   3.5081619e+00  -4.6787665e-03
   3.5121608e+00  -4.8874523e-03
   3.5161597e+00  -2.3870568e-03
   3.5201586e+00  -4.4279084e-03
   3.5241575e+00  -4.4913483e-03
   3.5281564e+00  -5.4999100e-03
   3.5321553e+00  -2.6258572e-03
   3.5361542e+00  -1.3895928e-03
   3.5401532e+00  -2.7024463e-03
   3.5441521e+00  -3.6627949e-04
   3.5481510e+00  -2.1871198e-03
   3.5521499e+00  -1.3381157e-03
   3.5561488e+00   3.3626237e-04
   3.5601477e+00  -3.6092830e-03
   3.5641466e+00   2.4651423e-03
   3.5681455e+00   3.4636675e-04
   3.5721444e+00  -1.4740122e-03
   3.5761433e+00   7.8997857e-05
   3.5801422e+00  -6.4588823e-04
   3.5841411e+00  -7.8417689e-04
   3.5881400e+00  -8.7158303e-04
   3.5921389e+00   6.4566810e-04
   3.5961378e+00   4.6394436e-04
   3.6001367e+00   5.6359781e-05
   3.6041356e+00   9.4216254e-04
   3.6081345e+00  -3.2172415e-04
   3.6121334e+00  -3.8817061e-03
   3.6161324e+00  -6.5371174e-04
   3.6201313e+00  -8.2262069e-05
   3.6241302e+00  -1.8274338e-03
   3.6281291e+00   9.4461983e-04
   3.6321280e+00   1.0221013e-03
   3.6361269e+00   1.2753944e-03
   3.6401258e+00  -1.0174664e-05
   3.6441247e+00   2.0779763e-03
   3.6481236e+00  -1.8190647e-03
   3.6521225e+00   1.0867728e-03
   3.6561214e+00   2.5546740e-03
   3.6601203e+00   1.6089758e-03
   3.6641192e+00   2.2386427e-03
   3.6681181e+00   6.6305813e-03
   3.6721170e+00   2.8181570e-03
   3.6761159e+00   3.0936603e-03
   3.6801148e+00   1.4844798e-03
   3.6841137e+00   2.5202158e-03
   3.6881126e+00   3.2071047e-03
   3.6921116e+00   2.2831711e-03
   3.6961105e+00   2.5391793e-03
   3.7001094e+00   2.5951291e-03
   3.7041083e+00   2.0935268e-03
   3.7081072e+00   2.6948198e-03
   3.7121061e+00   1.5244086e-03
   3.7161050e+00  -1.0880256e-03
   3.7201039e+00   3.9472964e-03
   3.7241028e+00  -3.9896413e-03
   3.7281017e+00  -3.6583737e-04
   3.7321006e+00  -2.7626633e-04
   3.7360995e+00  -4.4721323e-03
   3.7400984e+00   5.2286282e-04
   3.7440973e+00  -3.4989413e-03
   3.7480962e+00  -1.4142521e-03
   3.7520951e+00  -3.8328177e-03
   3.7560940e+00  -3.5959476e-03
   3.7600929e+00  -2.3056819e-03
   3.7640918e+00  -7.2381798e-03
   3.7680907e+00  -6.4180117e-03
   3.7720897e+00  -4.2043362e-03
   3.7760886e+00  -1.1569231e-03
   3.7800875e+00  -1.2505868e-03
   3.7840864e+00  -3.5417754e-03
   3.7880853e+00  -9.7048602e-04
   3.7920842e+00   1.6967807e-03
   3.7960831e+00  -4.8687295e-03
   3.8000820e+00  -5.1512578e-04
   3.8040809e+00   2.0494239e-03
   3.8080798e+00   3.3666178e-04
   3.8120787e+00   4.6219843e-03
   3.8160776e+00   1.3281398e-03
   3.8200765e+00   4.7531814e-03
   3.8240754e+00   4.3112170e-03
   3.8280743e+00   3.2915262e-03
   3.8320732e+00   2.5911462e-03
   3.8360721e+00   5.4703483e-03
   3.8400710e+00   8.8972593e-03
   3.8440699e+00   1.3323906e-03
   3.8480689e+00   3.0317797e-03
   3.8520678e+00   4.2000270e-03
   3.8560667e+00   4.8281044e-03
   3.8600656e+00   5.5542527e-03
   3.8640645e+00   2.0113756e-03
   3.8680634e+00   5.4684571e-03
   3.8720623e+00   2.0612509e-03
   3.8760612e+00   4.3110980e-03
   3.8800601e+00  -1.7117059e-03
   3.8840590e+00   2.6203620e-04
   3.8880579e+00   1.0113530e-03
   3.8920568e+00  -8.1899140e-04
   3.8960557e+00   1.1047797e-03
   3.9000546e+00  -2.7159398e-03
   3.9040535e+00  -1.6361510e-03
   3.9080524e+00  -2.5219473e-04
   3.9120513e+00  -4.2550397e-03
   3.9160502e+00  -1.9064692e-03
   3.9200491e+00  -2.4095607e-03
   3.9240480e+00  -3.9054429e-03
   3.9280470e+00  -4.2890497e-03
   3.9320459e+00  -4.2934192e-03
   3.9360448e+00  -2.1227502e-03
   3.9400437e+00  -3.3554185e-03
   3.9440426e+00  -7.2173679e-03
   3.9480415e+00  -2.0486043e-03
   3.9520404e+00   7.2234189e-05
   3.9560393e+00  -1.5756351e-03
   3.9600382e+00  -2.6211897e-03
   3.9640371e+00   5.9457751e-04
   3.9680360e+00   2.5531613e-03
   3.9720349e+00  -1.6553613e-03
   3.9760338e+00   3.6679093e-03
   3.9800327e+00   2.3414816e-03
   3.9840316e+00   1.8457314e-03
   3.9880305e+00   2.0205677e-03
   3.9920294e+00  -9.7829529e-04
   3.9960283e+00   2.8232107e-03
   4.0000272e+00   5.7166537e-04
   4.0040262e+00   2.1060553e-03
   4.0080251e+00   3.0355139e-03
   4.0120240e+00   8.2964111e-05
   4.0160229e+00  -4.1062026e-04
   4.0200218e+00   1.4053930e-04
   4.0240207e+00  -1.9388202e-03
   4.0280196e+00  -9.0277399e-04
   4.0320185e+00  -3.7748797e-04
   4.0360174e+00  -3.4019293e-03
   4.0400163e+00  -2.8349783e-03
   4.0440152e+00  -1.5336862e-03
   4.0480141e+00  -4.6466998e-03
   4.0520130e+00  -1.8150904e-03
   4.0560119e+00  -4.4172595e-03
   4.0600108e+00  -2.7654023e-03
   4.0640097e+00  -6.3815040e-04
   4.0680086e+00  -5.0247972e-03
   4.0720075e+00  -1.1344250e-03
   4.0760064e+00  -4.9425042e-03
   4.0800053e+00  -2.9620857e-03
   4.0840043e+00  -2.1635636e-04
   4.0880032e+00   1.0600268e-03
   4.0920021e+00   6.4124262e-04
   4.0960010e+00   1.5619644e-03
   4.0999999e+00  -1.2444840e-03
   4.1039988e+00   2.3155147e-03
   4.1079977e+00  -1.8677323e-03
   4.1119966e+00   3.3802541e-03
   4.1159955e+00   1.5196362e-03
   4.1199944e+00  -1.9884194e-04
   4.1239933e+00   4.2154175e-03
   4.1279922e+00   1.0590141e-04
   4.1319911e+00   1.3412758e-03
   4.1359900e+00  -1.4068509e-03
   4.1399889e+00  -5.0614905e-04
   4.1439878e+00   1.0175535e-03
   4.1479867e+00  -2.7302456e-03
   4.1519856e+00   1.1530622e-03
   4.1559845e+00  -2.6513257e-03
   4.1599835e+00  -1.3513938e-03
   4.1639824e+00  -7.6203049e-04
   4.1679813e+00  -1.6576167e-03
   4.1719802e+00  -1.7924869e-03
   4.1759791e+00  -4.2525619e-03
   4.1799780e+00  -2.2008704e-03
   4.1839769e+00  -2.8630986e-03
   4.1879758e+00  -8.7669574e-06
   4.1919747e+00  -1.2262726e-04
   4.1959736e+00   2.0699961e-03
   4.1999725e+00  -2.2522002e-03
   4.2039714e+00   2.2175729e-03
   4.2079703e+00   1.9733549e-03
   4.2119692e+00   2.6340589e-03
   4.2159681e+00  -3.8672496e-04
   4.2199670e+00   1.0611423e-03
   4.2239659e+00  -2.9607870e-04
   4.2279648e+00  -1.4652416e-03
   4.2319637e+00   1.1478283e-03
   4.2359626e+00   9.3417519e-04
   4.2399616e+00   2.1287920e-03
   4.2439605e+00   6.6400469e-04
   4.2479594e+00  -1.2792892e-03
   4.2519583e+00  -4.6300546e-04
   4.2559572e+00  -8.9666271e-04
   4.2599561e+00  -3.5753690e-03
   4.2639550e+00  -1.9250941e-03
   4.2679539e+00  -5.1020210e-03
   4.2719528e+00  -7.5932991e-04
   4.2759517e+00  -4.6459165e-03
   4.2799506e+00   1.0792331e-04
   4.2839495e+00  -3.2349360e-03
   4.2879484e+00  -4.0764619e-03
   4.2919473e+00   1.0985003e-03
   4.2959462e+00   1.6623706e-03
   4.2999451e+00  -1.0017864e-03
   4.3039440e+00   5.0938453e-04
   4.3079429e+00   7.3694904e-04
   4.3119418e+00   2.1121906e-03
   4.3159408e+00   3.5232419e-03
   4.3199397e+00   8.8553216e-04
   4.3239386e+00   2.5737750e-03
   4.3279375e+00   2.4443293e-04
   4.3319364e+00   1.2140873e-03
   4.3359353e+00   3.9675392e-03
   4.3399342e+00   3.1106967e-03
   4.3439331e+00   3.4442470e-03
   4.3479320e+00   2.6739261e-03
   4.3519309e+00   1.3025454e-03
   4.3559298e+00   1.4107143e-03
   4.3599287e+00   1.1227748e-03
   4.3639276e+00   2.3117315e-03
   4.3679265e+00   2.1743300e-03
   4.3719254e+00   3.7847608e-03
   4.3759243e+00  -4.9086005e-04
   4.3799232e+00   2.9973116e-04
   4.3839221e+00   2.3945418e-03
   4.3879210e+00  -7.4702165e-04
   4.3919199e+00  -3.1542658e-03
   4.3959189e+00   4.7550216e-04
   4.3999178e+00  -1.3223108e-03
   4.4039167e+00  -1.7928069e-03
   4.4079156e+00   5.8562544e-04
   4.4119145e+00  -1.1074055e-03
   4.4159134e+00   9.0104889e-04
   4.4199123e+00  -4.6114826e-03
   4.4239112e+00  -3.9846390e-03
   4.4279101e+00  -3.4587713e-03
   4.4319090e+00  -1.3066955e-03
   4.4359079e+00  -3.7504315e-03
   4.4399068e+00  -1.7463456e-03
   4.4439057e+00  -7.0575897e-04
   4.4479046e+00  -3.7499313e-03
   4.4519035e+00  -2.5094795e-03
   4.4559024e+00   6.5137585e-04
   4.4599013e+00  -5.8132135e-03
   4.4639002e+00  -1.7104722e-03
   4.4678991e+00  -2.7245783e-03
   4.4718981e+00  -2.1763359e-03
   4.4758970e+00   1.6910882e-03
   4.4798959e+00  -2.4842125e-03
   4.4838948e+00  -1.8429120e-03
   4.4878937e+00   7.4327640e-04
   4.4918926e+00  -5.0216782e-04
   4.4958915e+00   1.1589805e-03
   4.4998904e+00   2.8320024e-03
   4.5038893e+00   1.4896672e-03
   4.5078882e+00   1.5005306e-03
   4.5118871e+00   1.8536221e-03
   4.5158860e+00   7.8021666e-04
   4.5198849e+00   1.0028899e-03
   4.5238838e+00   1.0140865e-03
   4.5278827e+00   9.5321840e-04
   4.5318816e+00   1.7349530e-03
   4.5358805e+00   1.5865583e-03
   4.5398794e+00  -2.3297304e-03
   4.5438783e+00   1.1200342e-03
   4.5478772e+00   1.4918762e-04
   4.5518762e+00  -4.0049798e-04
   4.5558751e+00  -1.7828809e-04
   4.5598740e+00   3.4826593e-04
   4.5638729e+00  -4.2425177e-03
   4.5678718e+00  -1.3914924e-03
   4.5718707e+00   1.2097989e-03
   4.5758696e+00  -2.0455066e-03
   4.5798685e+00  -1.8764624e-03
   4.5838674e+00   8.5093918e-04
   4.5878663e+00  -8.6192093e-04
   4.5918652e+00  -3.9062648e-03
   4.5958641e+00  -1.4319399e-04
   4.5998630e+00  -3.1907048e-03
   4.6038619e+00  -2.1348582e-03
   4.6078608e+00   4.9273252e-05
   4.6118597e+00  -3.2795262e-03
   4.6158586e+00   1.1184080e-03
   4.6198575e+00  -1.9012579e-03
   4.6238564e+00  -1.2835015e-03
   4.6278554e+00   5.3090228e-04
   4.6318543e+00  -2.8035012e-03
   4.6358532e+00   1.9956513e-03
   4.6398521e+00   5.6959031e-04
   4.6438510e+00  -4.3105946e-04
   4.6478499e+00  -8.2598710e-04
   4.6518488e+00   2.9050028e-05
   4.6558477e+00  -1.1953722e-03
   4.6598466e+00   1.9240871e-03
   4.6638455e+00  -2.1468305e-03
   4.6678444e+00   1.8472069e-03
   4.6718433e+00  -8.8903928e-04
   4.6758422e+00  -1.1674753e-03
   4.6798411e+00   1.5543947e-03
   4.6838400e+00  -1.9186575e-03
   4.6878389e+00   2.5804047e-04
   4.6918378e+00  -1.7652085e-03
   4.6958367e+00  -1.4282672e-03
   4.6998356e+00   3.5343000e-04
   4.7038345e+00  -3.0295055e-03
   4.7078335e+00  -1.1645243e-03
   4.7118324e+00  -1.4477180e-03
   4.7158313e+00  -3.9873244e-04
   4.7198302e+00   1.0146089e-03
   4.7238291e+00   1.0981394e-03
   4.7278280e+00  -1.4111468e-04
   4.7318269e+00  -1.1160480e-03
   4.7358258e+00  -3.2016718e-03
   4.7398247e+00  -9.2059121e-04
   4.7438236e+00   2.5036260e-03
   4.7478225e+00   5.4215418e-04
   4.7518214e+00  -1.0421369e-03
   4.7558203e+00   1.7875839e-03
   4.7598192e+00   1.3041625e-04
   4.7638181e+00  -1.0165619e-04
   4.7678170e+00  -2.0464236e-05
   4.7718159e+00  -1.1437186e-03
   4.7758148e+00  -1.5888629e-03
   4.7798137e+00  -7.0296600e-04
   4.7838127e+00   9.5499676e-04
   4.7878116e+00   3.8983399e-05
   4.7918105e+00   2.8814630e-03
   4.7958094e+00  -4.6426242e-04
   4.7998083e+00   1.5141288e-03
   4.8038072e+00   3.4677333e-04
   4.8078061e+00  -1.7557121e-04
   4.8118050e+00   1.1277343e-03
   4.8158039e+00  -2.6649023e-04
   4.8198028e+00   1.0860890e-03
   4.8238017e+00  -1.8302797e-04
   4.8278006e+00  -1.4029338e-03
   4.8317995e+00  -9.6914137e-04
   4.8357984e+00   1.0515552e-03
   4.8397973e+00   1.6445049e-03
   4.8437962e+00   2.5557886e-03
   4.8477951e+00  -1.3405595e-03
   4.8517940e+00   1.8720381e-03
   4.8557929e+00   2.7351888e-03
   4.8597918e+00   7.1621857e-05
   4.8637908e+00   2.8995573e-03
   4.8677897e+00   3.2189441e-03
   4.8717886e+00   2.6134065e-04
   4.8757875e+00   4.4017704e-03
   4.8797864e+00   1.9649036e-03
   4.8837853e+00   6.3930991e-04
   4.8877842e+00   1.7006439e-03
   4.8917831e+00  -6.5771566e-04
   4.8957820e+00   1.2875014e-03
   4.8997809e+00   1.6114690e-03
   4.9037798e+00   2.1521610e-05
   4.9077787e+00  -4.2810222e-03
   4.9117776e+00  -2.4498621e-03
   4.9157765e+00  -2.0937411e-05
   4.9197754e+00  -6.2705660e-03
   4.9237743e+00  -7.4627664e-03
   4.9277732e+00  -4.9405006e-03
   4.9317721e+00  -5.0361005e-03
   4.9357710e+00  -4.1569923e-03
   4.9397700e+00  -2.3548331e-03
   4.9437689e+00  -4.0680303e-03
   4.9477678e+00  -5.8223834e-03
   4.9517667e+00  -1.8763337e-03
   4.9557656e+00  -4.5909439e-03
   4.9597645e+00  -2.1548447e-03
   4.9637634e+00  -2.1746365e-03
   4.9677623e+00  -2.1668250e-03
   4.9717612e+00  -1.0564252e-03
   4.9757601e+00  -8.8388075e-04
   4.9797590e+00  -2.1840424e-03
   4.9837579e+00   2.6263314e-04
   4.9877568e+00   2.0372193e-03
   4.9917557e+00   1.0883913e-03
   4.9957546e+00   2.0952707e-03
   4.9997535e+00   7.1321201e-04
   5.0037524e+00   3.8378276e-03
   5.0077513e+00   4.6724441e-03
   5.0117502e+00   1.1986456e-03
   5.0157492e+00   3.5236314e-03
   5.0197481e+00   1.0926666e-03
   5.0237470e+00   3.7334358e-03
   5.0277459e+00   1.5549653e-03
   5.0317448e+00   2.0644448e-03
   5.0357437e+00   1.3908289e-03
   5.0397426e+00   1.6776599e-03
   5.0437415e+00   2.5297666e-04
   5.0477404e+00  -3.9512807e-04
   5.0517393e+00  -1.0165775e-03
   5.0557382e+00  -1.4807827e-03
   5.0597371e+00  -1.0901016e-03
   5.0637360e+00  -4.3629045e-03
   5.0677349e+00   6.1064711e-04
   5.0717338e+00  -2.9835410e-03
   5.0757327e+00  -3.5617312e-05
   5.0797316e+00  -1.4804353e-03
   5.0837305e+00  -2.8881586e-03
   5.0877294e+00   5.4086100e-04
   5.0917283e+00  -2.4997052e-03
   5.0957273e+00   1.5944705e-03
   5.0997262e+00   9.9833896e-04
   5.1037251e+00   4.0806440e-04
   5.1077240e+00   1.8525352e-03
   5.1117229e+00   2.2152532e-03
   5.1157218e+00  -1.1219674e-03
   5.1197207e+00   2.9514680e-04
   5.1237196e+00   4.3594766e-03
   5.1277185e+00   1.4225258e-03
   5.1317174e+00   2.5640635e-03
   5.1357163e+00   3.2185076e-03
   5.1397152e+00   1.5569005e-03
   5.1437141e+00   3.6088209e-03
   5.1477130e+00   1.7293581e-03
   5.1517119e+00   2.1435172e-03
   5.1557108e+00   4.2064960e-03
   5.1597097e+00   1.9759881e-03
   5.1637086e+00   7.1495885e-03
   5.1677075e+00   3.3566251e-03
   5.1717065e+00   4.8266785e-03
   5.1757054e+00   6.0575231e-03
   5.1797043e+00   3.9004798e-03
   5.1837032e+00   5.4994041e-03
   5.1877021e+00   3.0525329e-03
   5.1917010e+00   1.3249376e-03
   5.1956999e+00   4.2741591e-03
   5.1996988e+00   1.0524405e-03
   5.2036977e+00   2.6815533e-04
   5.2076966e+00   2.0166471e-03
   5.2116955e+00  -3.5222508e-03
   5.2156944e+00  -2.9681908e-03
   5.2196933e+00  -5.1071557e-03
   5.2236922e+00  -3.9456245e-03
   5.2276911e+00  -5.1208736e-03
   5.2316900e+00  -4.7249134e-03
   5.2356889e+00  -4.2451702e-03
   5.2396878e+00  -7.3218533e-03
   5.2436867e+00  -9.1507903e-03
   5.2476856e+00  -5.4822936e-03
   5.2516846e+00  -7.1361003e-03
   5.2556835e+00  -5.0663189e-03
   5.2596824e+00  -7.5168591e-03
   5.2636813e+00  -6.5510205e-03
   5.2676802e+00  -4.8277375e-03
   5.2716791e+00  -5.6420323e-03
   5.2756780e+00  -2.0618640e-03
   5.2796769e+00  -1.3848727e-03
   5.2836758e+00  -1.8795708e-03
   5.2876747e+00  -1.2175302e-03
   5.2916736e+00   2.6032947e-03
   5.2956725e+00   1.6061000e-03
   5.2996714e+00   6.1647848e-04
   5.3036703e+00   5.3526574e-03
   5.3076692e+00   1.6372971e-03
   5.3116681e+00   1.9648541e-03
   5.3156670e+00   5.8526419e-03
   5.3196659e+00   4.2927490e-03
   5.3236648e+00   4.8364093e-03
   5.3276638e+00   1.1359822e-03
   5.3316627e+00   3.6752721e-03
   5.3356616e+00   2.9990579e-03
   5.3396605e+00   3.9884381e-03
   5.3436594e+00   9.9020649e-04
   5.3476583e+00   7.3079431e-05
   5.3516572e+00   1.5900543e-03
   5.3556561e+00  -6.1509233e-04
   5.3596550e+00   1.0462405e-03
   5.3636539e+00  -2.6473161e-03
   5.3676528e+00   6.2004373e-04
   5.3716517e+00  -2.3765167e-03
   5.3756506e+00  -1.4103394e-03
   5.3796495e+00  -1.5564643e-03
   5.3836484e+00  -1.3656992e-03
   5.3876473e+00  -9.0043424e-04
   5.3916462e+00  -1.4735584e-03
   5.3956451e+00  -2.4967122e-03
   5.3996440e+00  -8.8228135e-04
   5.4036429e+00   5.2622475e-04
   5.4076419e+00  -1.5945162e-03
   5.4116408e+00  -8.7640060e-04
   5.4156397e+00   7.7108841e-04
   5.4196386e+00   1.5785071e-03
   5.4236375e+00   1.0700291e-03
   5.4276364e+00   1.8071386e-03
   5.4316353e+00   2.3575473e-03
   5.4356342e+00   5.5632956e-04
   5.4396331e+00   1.0095864e-03
   5.4436320e+00   2.6284183e-03
   5.4476309e+00  -1.7289666e-04
   5.4516298e+00   1.8329191e-03
   5.4556287e+00  -3.7848850e-04
   5.4596276e+00  -8.0674407e-05
   5.4636265e+00   6.8899843e-04
   5.4676254e+00  -3.8503691e-03
   5.4716243e+00  -4.5239303e-04
   5.4756232e+00   2.4355024e-03
   5.4796221e+00  -3.3405191e-03
   5.4836211e+00  -1.2152934e-03
   5.4876200e+00  -7.8219466e-04
   5.4916189e+00  -3.7738235e-03
   5.4956178e+00  -1.6436450e-03
   5.4996167e+00   2.5457545e-03
   5.5036156e+00   8.3060161e-05
   5.5076145e+00   1.3955144e-03
   5.5116134e+00  -9.1934517e-04
   5.5156123e+00   3.4053459e-04
   5.5196112e+00   2.4087674e-04
   5.5236101e+00   4.5598182e-03
   5.5276090e+00  -3.1179731e-04
   5.5316079e+00  -1.8243224e-03
   5.5356068e+00   4.7914263e-03
   5.5396057e+00   3.0124109e-03
   5.5436046e+00   4.7355391e-03
   5.5476035e+00   4.0308322e-03
   5.5516024e+00   2.6143764e-03
   5.5556013e+00   3.8118095e-03
   5.5596002e+00   2.0072519e-03
   5.5635992e+00   2.7221296e-03
   5.5675981e+00   2.0064621e-03
   5.5715970e+00   2.9715881e-04
   5.5755959e+00   3.3650279e-03
   5.5795948e+00   1.2223481e-03
   5.5835937e+00  -2.4387038e-03
   5.5875926e+00   2.5863862e-03
   5.5915915e+00  -1.1968694e-03
   5.5955904e+00   1.3897794e-03
   5.5995893e+00   8.9358082e-07
   5.6035882e+00  -4.4674222e-04
   5.6075871e+00  -1.4456285e-03
   5.6115860e+00  -7.2279929e-04
   5.6155849e+00  -1.8479423e-03
   5.6195838e+00   2.3798036e-06
   5.6235827e+00  -2.4629187e-03
   5.6275816e+00   6.5766197e-06
   5.6315805e+00  -5.6194413e-04
   5.6355794e+00   2.3200827e-03
   5.6395784e+00  -2.7214156e-03
   5.6435773e+00   6.0287989e-04
   5.6475762e+00   2.3263007e-04
   5.6515751e+00  -2.2522085e-03
   5.6555740e+00  -7.9370720e-04
   5.6595729e+00   5.8878977e-04
   5.6635718e+00  -1.8667794e-03
   5.6675707e+00  -1.8141597e-03
   5.6715696e+00   2.4647613e-03
   5.6755685e+00  -2.4218825e-04
   5.6795674e+00  -2.6827668e-04
   5.6835663e+00  -2.6055143e-04
   5.6875652e+00  -3.2640911e-04
   5.6915641e+00  -1.9542830e-03
   5.6955630e+00  -3.3996540e-03
   5.6995619e+00  -1.7008646e-04
   5.7035608e+00  -3.2381513e-03
   5.7075597e+00  -1.6695095e-03
   5.7115586e+00  -4.0281041e-03
   5.7155575e+00  -4.5520651e-03
   5.7195565e+00  -8.3281901e-04
   5.7235554e+00  -3.9231673e-03
   5.7275543e+00  -1.4246512e-03
   5.7315532e+00  -2.2422119e-03
   5.7355521e+00  -3.0555014e-03
   5.7395510e+00   6.0914905e-04
   5.7435499e+00  -1.3155611e-04
   5.7475488e+00  -1.4149056e-03
   5.7515477e+00  -9.5134705e-05
   5.7555466e+00  -2.3820772e-05
   5.7595455e+00   3.5802167e-04
   5.7635444e+00   9.8392959e-04
   5.7675433e+00  -1.3099219e-03
   5.7715422e+00   2.4023881e-03
   5.7755411e+00  -4.6767521e-04
   5.7795400e+00   2.4894037e-03
   5.7835389e+00   1.5526079e-03
   5.7875378e+00   2.5460571e-04
   5.7915367e+00   2.9195688e-03
   5.7955357e+00   7.0149325e-04
   5.7995346e+00   1.8676315e-03
   5.8035335e+00   2.4675092e-03
   5.8075324e+00   1.4199499e-03
   5.8115313e+00   4.2813685e-03
   5.8155302e+00   2.0568611e-03
   5.8195291e+00   1.4328241e-03
   5.8235280e+00   2.0680376e-04
   5.8275269e+00   4.1760108e-03
   5.8315258e+00   2.5168151e-04
   5.8355247e+00  -9.5112257e-04
   5.8395236e+00   5.9000218e-04
   5.8435225e+00  -1.2761630e-03
   5.8475214e+00  -2.6296202e-03
   5.8515203e+00  -1.1588332e-03
   5.8555192e+00  -1.1494095e-05
   5.8595181e+00  -1.0669159e-03
   5.8635170e+00   1.1488625e-04
   5.8675159e+00  -5.4061472e-04
   5.8715148e+00  -1.6737113e-03
   5.8755138e+00   2.9032433e-04
   5.8795127e+00  -8.4934334e-04
   5.8835116e+00   5.0115430e-04
   5.8875105e+00  -1.5277154e-04
   5.8915094e+00  -1.4158654e-03
   5.8955083e+00   2.2577757e-03
   5.8995072e+00   2.3338201e-03
   5.9035061e+00   2.0265848e-03
   5.9075050e+00   3.1861669e-03
   5.9115039e+00   1.7680407e-03
   5.9155028e+00   2.6745440e-03
   5.9195017e+00   4.0511419e-03
   5.9235006e+00   1.8755110e-03
   5.9274995e+00   4.6501429e-03
   5.9314984e+00   7.7999835e-04
   5.9354973e+00   3.1082386e-03
   5.9394962e+00   2.7094815e-03
   5.9434951e+00   1.3978862e-03
   5.9474940e+00   3.1089315e-03
   5.9514930e+00  -2.7385418e-04
   5.9554919e+00  -4.5483948e-04
   5.9594908e+00   2.6597498e-04
   5.9634897e+00  -1.8792801e-03
   5.9674886e+00   1.4391999e-03
   5.9714875e+00  -3.6606884e-03
   5.9754864e+00  -4.0194442e-03
   5.9794853e+00  -2.0090074e-03
   5.9834842e+00  -4.5269045e-03
   5.9874831e+00  -4.8668651e-03
   5.9914820e+00  -5.3360094e-03
   5.9954809e+00  -2.3208703e-03
   5.9994798e+00  -2.9675840e-03
   6.0034787e+00  -3.2143885e-03
   6.0074776e+00  -2.7151221e-03
   6.0114765e+00  -4.7379672e-03
   6.0154754e+00  -2.9589525e-03
   6.0194743e+00  -2.9582404e-03
   6.0234732e+00  -2.8228144e-03
   6.0274721e+00  -9.7467458e-04
   6.0314711e+00  -2.0055259e-03
   6.0354700e+00  -5.3099602e-03
   6.0394689e+00  -1.6727649e-03
   6.0434678e+00  -1.4487620e-03
   6.0474667e+00  -2.4487742e-03
   6.0514656e+00   1.3859518e-03
   6.0554645e+00  -3.9981246e-04
   6.0594634e+00   1.0383706e-03
   6.0634623e+00   1.2671078e-04
   6.0674612e+00   4.7701406e-04
   6.0714601e+00   2.8849819e-03
   6.0754590e+00   2.0661154e-03
   6.0794579e+00   3.8246854e-03
   6.0834568e+00   6.1906635e-03
   6.0874557e+00   2.9224514e-03
   6.0914546e+00   2.1785609e-03
   6.0954535e+00   3.7347824e-03
   6.0994524e+00   3.5105664e-03
   6.1034513e+00   3.6584736e-03
   6.1074503e+00   1.7398535e-03
   6.1114492e+00   4.8688952e-03
   6.1154481e+00   4.9026616e-03
   6.1194470e+00   9.9042062e-04
   6.1234459e+00   4.5193187e-03
   6.1274448e+00   4.1052601e-03
   6.1314437e+00   3.8517721e-03
   6.1354426e+00   4.4270884e-03
   6.1394415e+00   5.0337530e-04
   6.1434404e+00   3.4262550e-03
   6.1474393e+00   8.3420924e-05
   6.1514382e+00   1.8427581e-03
   6.1554371e+00   1.1096289e-03
   6.1594360e+00   8.6159288e-04
   6.1634349e+00   2.4066662e-03
   6.1674338e+00   1.8378518e-03
   6.1714327e+00  -1.3106634e-03
   6.1754316e+00   4.3979706e-04
   6.1794305e+00  -3.1093495e-03
   6.1834294e+00   1.4380174e-03
   6.1874284e+00   6.8249627e-04
   6.1914273e+00   3.9683126e-04
   6.1954262e+00   5.5457465e-04
   6.1994251e+00  -1.6698086e-03
   6.2034240e+00  -3.5681938e-03
   6.2074229e+00  -1.0057699e-03
   6.2114218e+00  -1.2748789e-03
   6.2154207e+00  -3.2577569e-03
   6.2194196e+00  -1.2734523e-03
   6.2234185e+00  -4.0724978e-04
   6.2274174e+00  -2.6768163e-03
   6.2314163e+00  -2.1044327e-03
   6.2354152e+00  -1.0123183e-03
   6.2394141e+00  -4.2705324e-03
   6.2434130e+00  -1.6932991e-03
   6.2474119e+00  -1.2109220e-03
   6.2514108e+00  -2.3188673e-03
   6.2554097e+00  -1.5063292e-03
   6.2594086e+00  -8.3276096e-04
   6.2634076e+00  -2.0404607e-03
   6.2674065e+00  -1.3358494e-03
   6.2714054e+00  -1.4212607e-03
   6.2754043e+00  -4.8498459e-04
   6.2794032e+00  -1.3835207e-04
   6.2834021e+00   7.7292542e-04
   6.2874010e+00   8.5035220e-04
   6.2913999e+00   3.3028462e-04
   6.2953988e+00  -1.0062914e-03
   6.2993977e+00   1.3016412e-03
   6.3033966e+00  -1.1180324e-03
   6.3073955e+00   1.7959191e-03
   6.3113944e+00   3.6206647e-04
   6.3153933e+00  -9.3562152e-04
   6.3193922e+00   4.0146131e-03
   6.3233911e+00  -1.0004278e-04
   6.3273900e+00   2.5642013e-03
   6.3313889e+00   9.9439284e-04
   6.3353878e+00  -3.4508340e-04
   6.3393868e+00  -3.4210599e-04
   6.3433857e+00   9.0239487e-04
   6.3473846e+00   4.7220400e-04
   6.3513835e+00   1.3516438e-03
   6.3553824e+00   3.1689053e-05
   6.3593813e+00  -5.7422340e-04
   6.3633802e+00   1.0786206e-04
   6.3673791e+00   1.1614563e-03
   6.3713780e+00  -1.6256418e-03
   6.3753769e+00  -2.5024883e-03
   6.3793758e+00  -3.0141334e-05
   6.3833747e+00   1.1805728e-03
   6.3873736e+00  -1.8820445e-03
   6.3913725e+00  -2.1233465e-03
   6.3953714e+00   2.0573524e-03
   6.3993703e+00   2.3846077e-03
   6.4033692e+00  -9.4552001e-04
   6.4073681e+00   4.5488470e-04
   6.4113670e+00   7.2516801e-04
   6.4153659e+00   1.1682223e-03
   6.4193649e+00   5.2077123e-04
   6.4233638e+00   1.1587867e-03
   6.4273627e+00   2.4293635e-03
   6.4313616e+00   2.6399931e-05
   6.4353605e+00   2.0843055e-03
   6.4393594e+00   6.2195920e-05
   6.4433583e+00  -1.9401107e-04
   6.4473572e+00   1.1295024e-03
   6.4513561e+00  -4.0505772e-04
   6.4553550e+00   8.5774727e-04
   6.4593539e+00   7.5364648e-04
   6.4633528e+00  -2.9577119e-03
   6.4673517e+00   7.0463959e-04
   6.4713506e+00  -8.4790076e-04
   6.4753495e+00  -2.4067802e-03
   6.4793484e+00   3.0731420e-05
   6.4833473e+00  -1.3522754e-03
   6.4873462e+00  -8.3027892e-04
   6.4913451e+00   2.5745595e-04
   6.4953441e+00  -8.3819656e-04
   6.4993430e+00  -1.1489142e-03
   6.5033419e+00  -4.6985263e-04
   6.5073408e+00   8.1623229e-04
   6.5113397e+00  -1.0158734e-03
   6.5153386e+00   5.1331347e-04
   6.5193375e+00  -4.6116688e-05
   6.5233364e+00  -1.4636178e-03
   6.5273353e+00   6.8579240e-04
   6.5313342e+00  -8.8639454e-04
   6.5353331e+00  -8.2787972e-04
   6.5393320e+00  -1.8964070e-03
   6.5433309e+00  -1.3469837e-03
   6.5473298e+00  -1.6972961e-03
   6.5513287e+00  -3.9482972e-03
   6.5553276e+00  -2.7728310e-03
   6.5593265e+00  -2.8200362e-03
   6.5633254e+00  -3.0711300e-03
   6.5673243e+00  -3.8235332e-05
   6.5713232e+00  -3.3958066e-03
   6.5753222e+00  -4.3109367e-03
   6.5793211e+00  -2.5907933e-04
   6.5833200e+00   5.3628900e-05
   6.5873189e+00  -1.7610139e-03
   6.5913178e+00  -2.6349142e-04
   6.5953167e+00   1.9979425e-03
   6.5993156e+00   1.5860775e-04
   6.6033145e+00   3.5437358e-03
   6.6073134e+00   1.8399407e-03
   6.6113123e+00   3.4339447e-03
   6.6153112e+00   2.6699451e-03
   6.6193101e+00   6.2351380e-03
   6.6233090e+00   6.3653184e-03
   6.6273079e+00   3.5605094e-03
   6.6313068e+00   2.8024335e-03
   6.6353057e+00   5.8365660e-03
   6.6393046e+00   4.6932730e-03
   6.6433035e+00   4.3792058e-03
   6.6473024e+00   2.4996969e-04
   6.6513014e+00   2.8437679e-03
   6.6553003e+00   1.8245432e-04
   6.6592992e+00   1.2445625e-03
   6.6632981e+00   1.0722820e-03
   6.6672970e+00  -7.8848763e-04
   6.6712959e+00  -3.1890202e-03
   6.6752948e+00  -6.7989619e-04
   6.6792937e+00  -3.6851747e-03
   6.6832926e+00  -2.2448364e-03
   6.6872915e+00  -4.4396404e-03
   6.6912904e+00  -3.0708113e-03
   6.6952893e+00  -3.1157994e-03
   6.6992882e+00  -1.5758636e-03
   6.7032871e+00  -2.5643091e-04
   6.7072860e+00  -2.4248231e-03
   6.7112849e+00  -2.1060377e-03
   6.7152838e+00   5.4891269e-04
   6.7192827e+00  -2.5599007e-03
   6.7232816e+00   3.2572331e-04
   6.7272805e+00   1.2537881e-03
   6.7312795e+00  -5.4696429e-04
   6.7352784e+00   8.4234013e-04
   6.7392773e+00   2.6757665e-03
   6.7432762e+00   1.6003610e-03
   6.7472751e+00   1.5484760e-03
   6.7512740e+00   5.8512918e-04
   6.7552729e+00   3.4193154e-03
   6.7592718e+00   1.5953365e-03
   6.7632707e+00   1.8948785e-03
   6.7672696e+00   2.0254283e-03
   6.7712685e+00   5.5769544e-04
   6.7752674e+00  -9.5390273e-05
   6.7792663e+00   1.7626009e-03
   6.7832652e+00  -7.4593853e-04
   6.7872641e+00   3.6214105e-04
   6.7912630e+00  -2.0306930e-03
   6.7952619e+00   8.3992435e-04
   6.7992608e+00  -1.0139686e-04
   6.8032597e+00  -3.3007230e-03
   6.8072587e+00  -7.6140584e-04
   6.8112576e+00  -6.4356379e-04
   6.8152565e+00  -3.1862738e-03
   6.8192554e+00  -2.5967629e-03
   6.8232543e+00  -1.6243973e-03
   6.8272532e+00  -1.0589841e-03
   6.8312521e+00  -3.9192532e-03
   6.8352510e+00  -9.8953511e-04
   6.8392499e+00  -1.7519805e-03
   6.8432488e+00  -8.4346842e-04
   6.8472477e+00   4.3974500e-04
   6.8512466e+00   2.1619367e-03
   6.8552455e+00   7.9118171e-04
   6.8592444e+00   1.2599285e-03
   6.8632433e+00  -6.5027359e-04
   6.8672422e+00  -1.3821882e-03
   6.8712411e+00   3.0530041e-04
   6.8752400e+00   2.4509819e-03
   6.8792389e+00   1.9451310e-03
   6.8832378e+00  -8.1139732e-04
   6.8872368e+00   3.0406448e-06
   6.8912357e+00  -1.7023102e-03
   6.8952346e+00  -1.2242229e-03
   6.8992335e+00   1.0648864e-03
   6.9032324e+00   2.1572856e-03
   6.9072313e+00  -1.6235730e-03
   6.9112302e+00   2.9173034e-03
   6.9152291e+00  -3.0764202e-03
   6.9192280e+00   6.7386311e-04
   6.9232269e+00   6.2012502e-05
   6.9272258e+00   5.6827317e-04
   6.9312247e+00  -8.4597436e-04
   6.9352236e+00   4.1953668e-03
   6.9392225e+00   3.3973932e-03
   6.9432214e+00  -1.5316253e-04
   6.9472203e+00   2.5571657e-03
   6.9512192e+00   3.0515041e-03
   6.9552181e+00   7.4211150e-04
   6.9592170e+00   1.4094938e-03
   6.9632160e+00   2.2743173e-03
   6.9672149e+00  -1.7463063e-04
   6.9712138e+00   2.8860257e-03
   6.9752127e+00   6.1995100e-04
   6.9792116e+00  -2.0050570e-03
   6.9832105e+00   3.9530936e-03
   6.9872094e+00   2.9976525e-04
   6.9912083e+00   1.2465232e-03
   6.9952072e+00   1.2221479e-03
   6.9992061e+00  -2.9141080e-04
   7.0032050e+00   1.0670156e-03
   7.0072039e+00  -1.6819337e-03
   7.0112028e+00  -1.1711266e-03
   7.0152017e+00  -6.4671865e-04
   7.0192006e+00  -1.3776356e-03
   7.0231995e+00  -8.9274499e-04
   7.0271984e+00   8.3114400e-04
   7.0311973e+00  -1.1691216e-03
   7.0351962e+00  -1.0148535e-04
   7.0391951e+00  -1.9983783e-03
   7.0431941e+00   6.4120204e-04
   7.0471930e+00  -5.8435718e-04
   7.0511919e+00   6.7015976e-04
   7.0551908e+00   1.1125885e-03
   7.0591897e+00   4.2240002e-04
   7.0631886e+00   2.4606762e-03
   7.0671875e+00   2.7151391e-03
   7.0711864e+00   2.4351666e-03
   7.0751853e+00   1.1549293e-03
   7.0791842e+00  -1.3205061e-03
   7.0831831e+00   7.6054666e-05
   7.0871820e+00   1.8599890e-04
   7.0911809e+00   4.2943292e-04
   7.0951798e+00   2.5622560e-03
   7.0991787e+00  -3.7595116e-04
   7.1031776e+00  -1.5674826e-03
   7.1071765e+00  -3.3284923e-04
   7.1111754e+00   5.3464439e-04
   7.1151743e+00  -3.3617203e-03
   7.1191733e+00   1.5904880e-03
   7.1231722e+00   8.6867945e-04
   7.1271711e+00   4.4270610e-04
   7.1311700e+00  -7.0497857e-04
   7.1351689e+00   1.0128026e-03
   7.1391678e+00   2.3576627e-03
   7.1431667e+00  -1.2138045e-03
   7.1471656e+00   3.9552738e-04
   7.1511645e+00  -8.1869212e-04
   7.1551634e+00   5.7988862e-04
   7.1591623e+00  -2.7475586e-03
   7.1631612e+00  -2.3964616e-03
   7.1671601e+00  -2.6166671e-03
   7.1711590e+00  -1.4566524e-03
   7.1751579e+00  -5.5787183e-04
   7.1791568e+00  -1.4266624e-03
   7.1831557e+00   1.4050941e-03
   7.1871546e+00  -3.4282521e-03
   7.1911535e+00  -1.3636806e-03
   7.1951524e+00   1.1117030e-04
   7.1991514e+00  -1.7643094e-03
   7.2031503e+00  -3.9379397e-05
   7.2071492e+00  -5.6627189e-04
   7.2111481e+00   1.2400763e-03
   7.2151470e+00  -1.2912096e-03
   7.2191459e+00  -7.0038623e-04
   7.2231448e+00   3.3641897e-03
   7.2271437e+00   9.0483964e-04
   7.2311426e+00   9.3209229e-05
   7.2351415e+00   2.0482554e-03
   7.2391404e+00   3.0703655e-03
   7.2431393e+00   2.5576062e-03
   7.2471382e+00   8.0454504e-04
   7.2511371e+00   3.2885951e-03
   7.2551360e+00  -8.4771849e-06
   7.2591349e+00   3.0162988e-03
   7.2631338e+00   2.0190569e-03
   7.2671327e+00   2.1064275e-03
   7.2711316e+00  -1.1874855e-03
   7.2751306e+00   3.7436558e-03
   7.2791295e+00  -1.0426159e-03
   7.2831284e+00  -2.5435456e-04
   7.2871273e+00   1.6604482e-03
   7.2911262e+00  -5.4566060e-04
   7.2951251e+00  -1.1795686e-04
   7.2991240e+00  -1.3102918e-03
   7.3031229e+00  -7.8635495e-04
   7.3071218e+00  -1.4053054e-03
   7.3111207e+00  -4.4733171e-03
   7.3151196e+00   1.2847068e-04
   7.3191185e+00  -3.8012051e-03
   7.3231174e+00  -1.4217059e-03
   7.3271163e+00  -3.7835716e-04
   7.3311152e+00  -4.1530870e-03
   7.3351141e+00   9.7620068e-04
   7.3391130e+00  -3.0716367e-03
   7.3431119e+00  -2.5812320e-03
   7.3471108e+00   2.0130704e-03
   7.3511097e+00  -1.3323406e-03
   7.3551087e+00   3.1842373e-05
   7.3591076e+00   4.9230874e-04
   7.3631065e+00  -2.1101146e-03
   7.3671054e+00   2.2005018e-03
   7.3711043e+00   1.7952690e-04
   7.3751032e+00   2.3662049e-03
   7.3791021e+00   1.2610400e-03
   7.3831010e+00  -3.8512990e-04
   7.3870999e+00   2.5964435e-03
   7.3910988e+00  -8.5629479e-04
   7.3950977e+00  -8.5269456e-04
   7.3990966e+00   3.0523136e-03
   7.4030955e+00   2.2076793e-03
   7.4070944e+00   2.7485041e-03
   7.4110933e+00   1.8764595e-03
   7.4150922e+00   1.7325139e-03
   7.4190911e+00   4.2300910e-03
   7.4230900e+00   8.0746534e-04
   7.4270889e+00   2.2031902e-03
   7.4310879e+00   2.0522378e-03
   7.4350868e+00   9.9888042e-04
   7.4390857e+00   2.3978820e-03
   7.4430846e+00   1.2794227e-03
   7.4470835e+00   2.7937423e-03
   7.4510824e+00  -1.0932436e-03
   7.4550813e+00   1.6076974e-03
   7.4590802e+00   1.8149599e-04
   7.4630791e+00  -4.4084964e-04
   7.4670780e+00   5.8346527e-04
   7.4710769e+00  -2.0736813e-03
   7.4750758e+00  -8.6954077e-06
   7.4790747e+00   2.0354173e-03
   7.4830736e+00   6.0837370e-04
   7.4870725e+00  -3.7530918e-03
   7.4910714e+00  -9.5984181e-04
   7.4950703e+00  -1.5713155e-03
   7.4990692e+00  -3.5872417e-03
   7.5030681e+00   6.2727345e-05
   7.5070670e+00   6.8877795e-04
   7.5110660e+00  -1.6608001e-03
   7.5150649e+00   5.3409487e-04
   7.5190638e+00  -6.8429786e-04
   7.5230627e+00  -1.1904505e-03
   7.5270616e+00   2.0403774e-03
   7.5310605e+00  -3.9423162e-03
   7.5350594e+00  -1.9235447e-03
   7.5390583e+00  -2.6926090e-03
   7.5430572e+00  -7.9918236e-04
   7.5470561e+00   1.5246714e-03
   7.5510550e+00  -2.2313873e-03
   7.5550539e+00  -8.5157149e-04
   7.5590528e+00   4.4383599e-04
   7.5630517e+00  -3.6492821e-03
   7.5670506e+00   7.1664317e-04
   7.5710495e+00  -3.1797102e-03
   7.5750484e+00  -2.7820202e-04
   7.5790473e+00  -1.1513443e-03
   7.5830462e+00  -4.3689631e-03
   7.5870452e+00  -2.3083453e-03
   7.5910441e+00  -2.2039336e-03
   7.5950430e+00  -2.2721315e-03
   7.5990419e+00  -9.6525917e-04
   7.6030408e+00  -2.4631941e-03
   7.6070397e+00  -2.9868270e-03
   7.6110386e+00   4.3007453e-04
   7.6150375e+00  -5.7612551e-03
   7.6190364e+00  -1.6044125e-03
   7.6230353e+00  -3.9269059e-03
   7.6270342e+00  -2.9335135e-04
   7.6310331e+00  -2.7957901e-04
   7.6350320e+00  -1.6695961e-03
   7.6390309e+00   1.4465917e-03
   7.6430298e+00  -1.0543358e-03
   7.6470287e+00   4.3757209e-04
   7.6510276e+00   1.5355026e-03
   7.6550265e+00  -3.1674266e-04
   7.6590254e+00   1.6664003e-03
   7.6630243e+00   2.2195886e-03
   7.6670233e+00   1.0183656e-04
   7.6710222e+00   2.0511678e-03
   7.6750211e+00   2.9190997e-03
   7.6790200e+00   1.4220359e-03
   7.6830189e+00   1.7281789e-03
   7.6870178e+00   2.3351191e-03
   7.6910167e+00   7.1827157e-04
   7.6950156e+00   8.5104219e-04
   7.6990145e+00   1.3958583e-03
   7.7030134e+00   7.3507743e-04
   7.7070123e+00   2.4799475e-03
   7.7110112e+00   1.0706463e-03
   7.7150101e+00   7.6453011e-04
   7.7190090e+00   2.1581595e-03
   7.7230079e+00   2.0939756e-03
   7.7270068e+00  -2.9117558e-05
   7.7310057e+00   1.6969902e-03
   7.7350046e+00   1.8314807e-03
   7.7390035e+00   1.5317872e-03
   7.7430025e+00  -1.0508018e-03
   7.7470014e+00  -3.1015318e-05
   7.7510003e+00   2.4537264e-03
   7.7549992e+00  -2.3260936e-03
   7.7589981e+00   1.1766945e-03
   7.7629970e+00  -1.9501038e-03
   7.7669959e+00  -1.8460311e-03
   7.7709948e+00   9.9653836e-05
   7.7749937e+00  -9.0013303e-04
   7.7789926e+00  -1.2062232e-03
   7.7829915e+00  -2.3439394e-03
   7.7869904e+00  -2.6193362e-03
   7.7909893e+00  -9.4897811e-04
   7.7949882e+00  -4.5600666e-03
   7.7989871e+00  -2.3561138e-03
   7.8029860e+00  -2.2090155e-03
   7.8069849e+00  -3.0367875e-03
   7.8109838e+00  -8.9885600e-04
   7.8149827e+00  -3.0181931e-03
   7.8189817e+00  -2.1166656e-03
   7.8229806e+00  -1.5576917e-03
   7.8269795e+00   2.5688021e-03
   7.8309784e+00  -9.8330361e-04
   7.8349773e+00   3.3352588e-03
   7.8389762e+00  -1.3479754e-03
   7.8429751e+00   4.1557185e-04
   7.8469740e+00  -1.0915674e-03
   7.8509729e+00   1.1538967e-04
   7.8549718e+00   4.9787841e-04
   7.8589707e+00   3.4219539e-04
   7.8629696e+00  -1.8139861e-03
   7.8669685e+00   2.2513615e-03
   7.8709674e+00  -2.5150412e-03
   7.8749663e+00  -1.5400976e-03
   7.8789652e+00  -2.8361795e-05
   7.8829641e+00  -4.4723864e-03
   7.8869630e+00  -1.6822226e-04
   7.8909619e+00  -3.7355480e-04
   7.8949608e+00  -1.0271439e-03
   7.8989598e+00  -1.5797420e-03
   7.9029587e+00  -2.2050024e-03
   7.9069576e+00  -1.0462178e-03
   7.9109565e+00  -3.4352138e-03
   7.9149554e+00  -3.4658292e-03
   7.9189543e+00   1.6013964e-04
   7.9229532e+00  -9.4193284e-04
   7.9269521e+00  -3.7760678e-04
   7.9309510e+00  -3.4119939e-04
   7.9349499e+00  -2.1730971e-04
   7.9389488e+00   8.1474351e-04
   7.9429477e+00   2.4483625e-04
   7.9469466e+00   2.5517488e-04
   7.9509455e+00   9.7119252e-04
   7.9549444e+00  -3.6883667e-04
   7.9589433e+00   2.4988611e-03
   7.9629422e+00   2.0093063e-03
   7.9669411e+00   9.4534466e-04
   7.9709400e+00   1.5476797e-03
   7.9749390e+00  -5.6854370e-04
   7.9789379e+00   9.8771010e-04
   7.9829368e+00  -1.9586377e-03
   7.9869357e+00  -2.8612968e-04
   7.9909346e+00  -1.8479837e-04
   7.9949335e+00  -1.9092126e-03
   7.9989324e+00  -4.3697733e-04
   8.0029313e+00  -2.9772707e-03
   8.0069302e+00  -4.3730597e-03
   8.0109291e+00  -1.8419869e-03
   8.0149280e+00  -1.2972644e-03
   8.0189269e+00  -3.6621683e-03
   8.0229258e+00   1.1399987e-03
   8.0269247e+00   1.0501328e-03
   8.0309236e+00   6.3184414e-04
   8.0349225e+00  -1.3935550e-03
   8.0389214e+00   1.6377877e-03
   8.0429203e+00   3.5124897e-03
   8.0469192e+00   1.6261042e-03
   8.0509181e+00   1.4466596e-03
   8.0549171e+00   2.8263146e-03
   8.0589160e+00   2.9484063e-03
   8.0629149e+00   3.4594453e-03
   8.0669138e+00   1.3009923e-03
   8.0709127e+00   5.4033427e-03
   8.0749116e+00   4.6968300e-03
   8.0789105e+00   1.8772146e-03
   8.0829094e+00   2.9330491e-03
   8.0869083e+00   3.9356261e-03
   8.0909072e+00   2.3840658e-03
   8.0949061e+00   3.9806508e-03
   8.0989050e+00   2.7017032e-03
   8.1029039e+00  -2.2012244e-03
   8.1069028e+00   3.4096510e-03
   8.1109017e+00  -5.1337280e-04
   8.1149006e+00  -3.5977221e-04
   8.1188995e+00  -1.9259422e-03
   8.1228984e+00  -3.0424419e-03
   8.1268973e+00  -2.9130698e-03
   8.1308963e+00   3.4998331e-04
   8.1348952e+00  -1.2705349e-03
   8.1388941e+00   8.6160336e-04
   8.1428930e+00   1.7805082e-03
   8.1468919e+00  -8.5413282e-04
   8.1508908e+00  -7.9472432e-04
   8.1548897e+00   4.9669764e-04
   8.1588886e+00  -2.6442910e-03
   8.1628875e+00   3.1623347e-04
   8.1668864e+00  -1.8518187e-03
   8.1708853e+00   2.3249982e-03
   8.1748842e+00  -1.0539648e-03
   8.1788831e+00   2.8371419e-03
   8.1828820e+00  -7.4880916e-04
   8.1868809e+00   1.3604803e-03
   8.1908798e+00  -9.5247691e-04
   8.1948787e+00   4.2125980e-04
   8.1988776e+00   1.8622916e-03
   8.2028765e+00   5.9651147e-04
   8.2068754e+00  -2.0065681e-03
   8.2108744e+00   1.5436666e-03
   8.2148733e+00   8.9575790e-04
   8.2188722e+00  -2.4160255e-03
   8.2228711e+00  -2.0769048e-03
   8.2268700e+00   7.7356809e-04
   8.2308689e+00  -1.1570355e-03
   8.2348678e+00  -3.6440531e-03
   8.2388667e+00  -2.6253195e-03
   8.2428656e+00  -3.4835859e-03
   8.2468645e+00  -2.4843508e-03
   8.2508634e+00  -3.0801412e-03
   8.2548623e+00  -3.3300457e-03
   8.2588612e+00  -3.6922618e-03
   8.2628601e+00   6.7330327e-05
   8.2668590e+00  -3.9408321e-05
   8.2708579e+00   8.9447744e-04
   8.2748568e+00   5.2323428e-04
   8.2788557e+00  -1.4719413e-03
   8.2828546e+00   2.9566158e-03
   8.2868536e+00   2.1441222e-04
   8.2908525e+00   2.0021279e-03
   8.2948514e+00   1.1926038e-03
   8.2988503e+00   2.3047908e-03
   8.3028492e+00  -4.6007519e-04
   8.3068481e+00   9.9445048e-04
   8.3108470e+00  -2.8003639e-04
   8.3148459e+00   1.3399897e-03
   8.3188448e+00   1.5572567e-03
   8.3228437e+00  -1.5233000e-03
   8.3268426e+00   1.0229036e-04
   8.3308415e+00  -6.7896228e-04
   8.3348404e+00   1.1606807e-03
   8.3388393e+00  -7.4823008e-04
   8.3428382e+00  -4.0495422e-04
   8.3468371e+00  -1.2912563e-04
   8.3508360e+00  -1.5227289e-04
   8.3548349e+00   3.5824943e-04
   8.3588338e+00  -2.3000084e-03
   8.3628327e+00   1.6417259e-03
   8.3668317e+00  -3.5469080e-04
   8.3708306e+00  -8.7969576e-04
   8.3748295e+00   1.6496881e-04
   8.3788284e+00  -1.1867132e-03
   8.3828273e+00  -1.9808600e-04
   8.3868262e+00   2.7248784e-05
   8.3908251e+00  -3.7910782e-04
   8.3948240e+00  -1.5149553e-03
   8.3988229e+00   1.6767446e-03
   8.4028218e+00   2.3932002e-03
   8.4068207e+00  -7.4397044e-04
   8.4108196e+00  -1.4337178e-03
   8.4148185e+00  -1.2164248e-03
   8.4188174e+00  -7.9779595e-04
   8.4228163e+00  -4.1346356e-03
   8.4268152e+00   1.4072656e-03
   8.4308141e+00  -2.2361809e-04
   8.4348130e+00  -8.1661060e-04
   8.4388119e+00  -6.0655961e-04
   8.4428109e+00  -9.8914395e-04
   8.4468098e+00  -7.4501085e-04
   8.4508087e+00  -5.8291673e-04
   8.4548076e+00   3.9985930e-04
   8.4588065e+00   2.4038989e-04
   8.4628054e+00  -8.4013455e-04
   8.4668043e+00   1.5616354e-03
   8.4708032e+00   3.5798695e-04
   8.4748021e+00  -1.3881120e-04
   8.4788010e+00   3.5408082e-03
   8.4827999e+00   1.0021868e-03
   8.4867988e+00   3.8220064e-03
   8.4907977e+00   4.0125202e-03
   8.4947966e+00   7.1892528e-04
   8.4987955e+00   5.1636967e-03
   8.5027944e+00   1.9222664e-03
   8.5067933e+00   2.7863428e-03
   8.5107922e+00   5.7093500e-03
   8.5147911e+00   4.5030944e-04
   8.5187900e+00   2.1427135e-03
   8.5227890e+00   5.2998990e-04
   8.5267879e+00   3.5912968e-03
   8.5307868e+00   2.9081988e-04
   8.5347857e+00   2.0871470e-03
   8.5387846e+00   2.7418465e-03
   8.5427835e+00   9.4145626e-04
   8.5467824e+00  -1.6905852e-04
   8.5507813e+00   3.3055782e-03
   8.5547802e+00  -2.9039458e-03
   8.5587791e+00   2.8239145e-03
   8.5627780e+00  -7.6203820e-06
   8.5667769e+00  -2.7634341e-03
   8.5707758e+00   3.6555555e-04
   8.5747747e+00   2.9126605e-04
   8.5787736e+00  -1.7222809e-03
   8.5827725e+00  -1.1666340e-03
   8.5867714e+00  -1.4372709e-04
   8.5907703e+00  -3.5857164e-03
   8.5947692e+00  -7.1541195e-03
   8.5987682e+00  -4.2106265e-03
   8.6027671e+00  -2.2168991e-03
   8.6067660e+00  -3.8346793e-03
   8.6107649e+00  -2.6853720e-03
   8.6147638e+00  -3.7290228e-03
   8.6187627e+00  -5.3225978e-03
   8.6227616e+00  -1.9061478e-03
   8.6267605e+00  -1.8595707e-03
   8.6307594e+00  -3.1467526e-03
   8.6347583e+00  -2.4481469e-03
   8.6387572e+00  -3.9454496e-04
   8.6427561e+00  -3.6094539e-03
   8.6467550e+00  -4.2524719e-04
   8.6507539e+00  -1.8421705e-03
   8.6547528e+00  -1.0549476e-03
   8.6587517e+00   8.0261202e-04
   8.6627506e+00   8.1087436e-04
   8.6667495e+00   3.7769821e-04
   8.6707484e+00  -3.0258762e-04
   8.6747473e+00   1.8416505e-03
   8.6787463e+00   3.1819822e-03
   8.6827452e+00   1.3422067e-03
   8.6867441e+00   1.5700036e-03
   8.6907430e+00   3.3192284e-03
   8.6947419e+00   7.5203558e-04
   8.6987408e+00   2.1711967e-03
   8.7027397e+00  -9.7388877e-04
   8.7067386e+00   3.3006482e-03
   8.7107375e+00   1.1441355e-04
   8.7147364e+00   1.2620884e-03
   8.7187353e+00   3.1037399e-03
   8.7227342e+00  -1.0234898e-03
   8.7267331e+00  -1.9886147e-03
   8.7307320e+00  -8.2051012e-04
   8.7347309e+00  -6.5958540e-04
   8.7387298e+00  -1.0185429e-03
   8.7427287e+00  -3.6522372e-03
   8.7467276e+00   6.5035512e-04
   8.7507265e+00  -2.4622237e-03
   8.7547255e+00   5.6226583e-04
   8.7587244e+00   1.7041096e-04
   8.7627233e+00   1.1622965e-03
   8.7667222e+00  -4.6310872e-04
   8.7707211e+00  -1.9887725e-03
   8.7747200e+00   1.7988599e-03
   8.7787189e+00  -4.5040943e-04
   8.7827178e+00   1.3778735e-03
   8.7867167e+00   3.4525068e-03
   8.7907156e+00  -2.1250247e-04
   8.7947145e+00   2.1498222e-03
   8.7987134e+00  -1.3450446e-03
   8.8027123e+00   1.8737796e-03
   8.8067112e+00   1.5343292e-03
   8.8107101e+00   2.7454424e-04
   8.8147090e+00  -5.4289093e-05
   8.8187079e+00  -1.8991185e-03
   8.8227068e+00   1.2641759e-03
   8.8267057e+00  -2.3845635e-03
   8.8307046e+00   2.3851506e-04
   8.8347036e+00  -8.0406098e-04
   8.8387025e+00  -2.2842246e-03
   8.8427014e+00   4.2681482e-04
   8.8467003e+00  -1.2813815e-03
   8.8506992e+00   1.4042566e-04
   8.8546981e+00  -9.3212906e-04
   8.8586970e+00  -9.9144139e-04
   8.8626959e+00  -4.4274762e-04
   8.8666948e+00  -2.2969227e-04
   8.8706937e+00  -7.3793084e-04
   8.8746926e+00   2.0641599e-03
   8.8786915e+00  -3.3658543e-04
   8.8826904e+00   1.4922538e-03
   8.8866893e+00   2.2078830e-03
   8.8906882e+00  -2.6657524e-03
   8.8946871e+00   2.0863722e-03
   8.8986860e+00  -9.4613115e-04
   8.9026849e+00   1.0417877e-03
   8.9066838e+00   3.2119647e-03
   8.9106828e+00   1.4034419e-03
   8.9146817e+00   8.2760002e-05
   8.9186806e+00  -7.8221190e-04
   8.9226795e+00  -2.9446707e-04
   8.9266784e+00  -5.3070745e-04
   8.9306773e+00   6.7222932e-04
   8.9346762e+00  -4.5783868e-04
   8.9386751e+00  -3.2000161e-03
   8.9426740e+00  -1.3025700e-03
   8.9466729e+00   5.4006532e-04
   8.9506718e+00  -4.6278444e-03
   8.9546707e+00  -2.8820665e-03
   8.9586696e+00  -7.7619652e-04
   8.9626685e+00  -2.8380276e-03
   8.9666674e+00  -1.2279687e-03
   8.9706663e+00   5.7400032e-04
   8.9746652e+00  -4.2016514e-03
   8.9786641e+00   1.9511558e-03
   8.9826630e+00  -1.8816681e-03
   8.9866619e+00  -2.4695327e-03
   8.9906609e+00  -1.5410110e-03
   8.9946598e+00  -2.7482498e-03
   8.9986587e+00   1.0944146e-04


==> figures/H2O_Hitran.txt <==
   nu   abs
   2.1617700e-03   3.7971414e-07
   8.1617700e-03   4.2598288e-07
   1.4161770e-02   4.7566019e-07
   2.0161770e-02   5.3106128e-07
   2.6161770e-02   5.9613386e-07
   3.2161770e-02   6.7702904e-07
   3.8161770e-02   7.8277761e-07
   4.4161770e-02   9.2606235e-07
   5.0161770e-02   1.1240543e-06
   5.6161770e-02   1.3992467e-06
   6.2161770e-02   1.7801746e-06
   6.8161770e-02   2.3018615e-06
   7.4161770e-02   3.0057825e-06
   8.0161770e-02   3.9391074e-06
   8.6161770e-02   5.1529801e-06
   9.2161770e-02   6.6996403e-06
   9.8161770e-02   8.6282902e-06
   1.0416177e-01   1.0979774e-05
   1.1016177e-01   1.3780349e-05
   1.1616177e-01   1.7035065e-05
   1.2216177e-01   2.0721510e-05
   1.2816177e-01   2.4784826e-05
   1.3416177e-01   2.9134986e-05
   1.4016177e-01   3.3647215e-05
   1.4616177e-01   3.8166177e-05
   1.5216177e-01   4.2514151e-05
   1.5816177e-01   4.6502875e-05
   1.6416177e-01   4.9948190e-05
   1.7016177e-01   5.2686141e-05
   1.7616177e-01   5.4588837e-05
   1.8216177e-01   5.5578341e-05
   1.8816177e-01   5.5636990e-05
   1.9416177e-01   5.4813044e-05
   2.0016177e-01   5.3221166e-05
   2.0616177e-01   5.1037972e-05
   2.1216177e-01   4.8493539e-05
   2.1816177e-01   4.5860310e-05
   2.2416177e-01   4.3441085e-05
   2.3016177e-01   4.1557816e-05
   2.3616177e-01   4.0542635e-05
   2.4216177e-01   4.0732097e-05
   2.4816177e-01   4.2464983e-05
   2.5416177e-01   4.6083350e-05
   2.6016177e-01   5.1935852e-05
   2.6616177e-01   6.0381791e-05
   2.7216177e-01   7.1793932e-05
   2.7816177e-01   8.6557865e-05
   2.8416177e-01   1.0506579e-04
   2.9016177e-01   1.2770294e-04
   2.9616177e-01   1.5482579e-04
   3.0216177e-01   1.8673227e-04
   3.0816177e-01   2.2362607e-04
   3.1416177e-01   2.6557871e-04
   3.2016177e-01   3.1249483e-04
   3.2616177e-01   3.6408736e-04
   3.3216177e-01   4.1986928e-04
   3.3816177e-01   4.7916772e-04
   3.4416177e-01   5.4116397e-04
   3.5016177e-01   6.0495938e-04
   3.5616177e-01   6.6966389e-04
   3.6216177e-01   7.3450050e-04
   3.6816177e-01   7.9891808e-04
   3.7416177e-01   8.6270605e-04
   3.8016177e-01   9.2610862e-04
   3.8616177e-01   9.8994377e-04
   3.9216177e-01   1.0557404e-03
   3.9816177e-01   1.1259157e-03
   4.0416177e-01   1.2040198e-03
   4.1016177e-01   1.2950739e-03
   4.1616177e-01   1.4060203e-03
   4.2216177e-01   1.5462801e-03
   4.2816177e-01   1.7283889e-03
   4.3416177e-01   1.9686399e-03
   4.4016177e-01   2.2876205e-03
   4.4616177e-01   2.7104920e-03
   4.5216177e-01   3.2668286e-03
   4.5816177e-01   3.9898278e-03
   4.6416177e-01   4.9147268e-03
   4.7016177e-01   6.0763219e-03
   4.7616177e-01   7.5055940e-03
   4.8216177e-01   9.2255824e-03
   4.8816177e-01   1.1246815e-02
   4.9416177e-01   1.3562762e-02
   5.0016177e-01   1.6145921e-02
   5.0616177e-01   1.8945184e-02
   5.1216177e-01   2.1885134e-02
   5.1816177e-01   2.4867763e-02
   5.2416177e-01   2.7776833e-02
   5.3016177e-01   3.0484799e-02
   5.3616177e-01   3.2861796e-02
   5.4216177e-01   3.4785865e-02
   5.4816177e-01   3.6153315e-02
   5.5416177e-01   3.6887997e-02
   5.6016177e-01   3.6948348e-02
   5.6616177e-01   3.6331307e-02
   5.7216177e-01   3.5072593e-02
   5.7816177e-01   3.3243337e-02
   5.8416177e-01   3.0943539e-02
   5.9016177e-01   2.8293221e-02
   5.9616177e-01   2.5422439e-02
   6.0216177e-01   2.2461350e-02
   6.0816177e-01   1.9531456e-02
   6.1416177e-01   1.6738879e-02
   6.2016177e-01   1.4170144e-02
   6.2616177e-01   1.1890563e-02
   6.3216177e-01   9.9449642e-03
   6.3816177e-01   8.3602035e-03
   6.4416177e-01   7.1487609e-03
   6.5016177e-01   6.3126592e-03
   6.5616177e-01   5.8470167e-03
   6.6216177e-01   5.7426920e-03
   6.6816177e-01   5.9876876e-03
   6.7416177e-01   6.5672086e-03
   6.8016177e-01   7.4625075e-03
   6.8616177e-01   8.6488423e-03
   6.9216177e-01   1.0093038e-02
   6.9816177e-01   1.1751226e-02
   7.0416177e-01   1.3567346e-02
   7.1016177e-01   1.5472930e-02
   7.1616177e-01   1.7388513e-02
   7.2216177e-01   1.9226807e-02
   7.2816177e-01   2.0897487e-02
   7.3416177e-01   2.2313194e-02
   7.4016177e-01   2.3396099e-02
   7.4616177e-01   2.4084260e-02
   7.5216177e-01   2.4336959e-02
   7.5816177e-01   2.4138296e-02
   7.6416177e-01   2.3498563e-02
   7.7016177e-01   2.2453170e-02
   7.7616177e-01   2.1059270e-02
   7.8216177e-01   1.9390515e-02
   7.8816177e-01   1.7530598e-02
   7.9416177e-01   1.5566378e-02
   8.0016177e-01   1.3581374e-02
   8.0616177e-01   1.1650297e-02
   8.1216177e-01   9.8350804e-03
   8.1816177e-01   8.1826480e-03
   8.2416177e-01   6.7243909e-03
   8.3016177e-01   5.4771382e-03
   8.3616177e-01   4.4452644e-03
   8.4216177e-01   3.6235104e-03
   8.4816177e-01   3.0001052e-03
   8.5416177e-01   2.5598271e-03
   8.6016177e-01   2.2867341e-03
   8.6616177e-01   2.1663821e-03
   8.7216177e-01   2.1874361e-03
   8.7816177e-01   2.3426378e-03
   8.8416177e-01   2.6291337e-03
   8.9016177e-01   3.0481885e-03
   8.9616177e-01   3.6043248e-03
   9.0216177e-01   4.3039476e-03
   9.0816177e-01   5.1535464e-03
   9.1416177e-01   6.1576228e-03
   9.2016177e-01   7.3165528e-03
   9.2616177e-01   8.6246733e-03
   9.3216177e-01   1.0068936e-02
   9.3816177e-01   1.1628509e-02
   9.4416177e-01   1.3275665e-02
   9.5016177e-01   1.4978245e-02
   9.5616177e-01   1.6703777e-02
   9.6216177e-01   1.8425156e-02
   9.6816177e-01   2.0127515e-02
   9.7416177e-01   2.1815662e-02
   9.8016177e-01   2.3521213e-02
   9.8616177e-01   2.5308413e-02
   9.9216177e-01   2.7277567e-02
   9.9816177e-01   2.9565106e-02
   1.0041618e+00   3.2339527e-02
   1.0101618e+00   3.5792825e-02
   1.0161618e+00   4.0127538e-02
   1.0221618e+00   4.5540098e-02
   1.0281618e+00   5.2201750e-02
   1.0341618e+00   6.0238876e-02
   1.0401618e+00   6.9714872e-02
   1.0461618e+00   8.0615924e-02
   1.0521618e+00   9.2842770e-02
   1.0581618e+00   1.0621007e-01
   1.0641618e+00   1.2045406e-01
   1.0701618e+00   1.3524820e-01
   1.0761618e+00   1.5022524e-01
   1.0821618e+00   1.6500313e-01
   1.0881618e+00   1.7921164e-01
   1.0941618e+00   1.9251623e-01
   1.1001618e+00   2.0463617e-01
   1.1061618e+00   2.1535492e-01
   1.1121618e+00   2.2452210e-01
   1.1181618e+00   2.3204779e-01
   1.1241618e+00   2.3789125e-01
   1.1301618e+00   2.4204695e-01
   1.1361618e+00   2.4453088e-01
   1.1421618e+00   2.4536998e-01
   1.1481618e+00   2.4459610e-01
   1.1541618e+00   2.4224505e-01
   1.1601618e+00   2.3835994e-01
   1.1661618e+00   2.3299705e-01
   1.1721618e+00   2.2623211e-01
   1.1781618e+00   2.1816516e-01
   1.1841618e+00   2.0892241e-01
   1.1901618e+00   1.9865487e-01
   1.1961618e+00   1.8753379e-01
   1.2021618e+00   1.7574417e-01
   1.2081618e+00   1.6347748e-01
   1.2141618e+00   1.5092485e-01
   1.2201618e+00   1.3827169e-01
   1.2261618e+00   1.2569392e-01
   1.2321618e+00   1.1335581e-01
   1.2381618e+00   1.0140884e-01
   1.2441618e+00   8.9990986e-02
   1.2501618e+00   7.9225883e-02
   1.2561618e+00   6.9221707e-02
   1.2621618e+00   6.0069782e-02
   1.2681618e+00   5.1843358e-02
   1.2741618e+00   4.4597078e-02
   1.2801618e+00   3.8367607e-02
   1.2861618e+00   3.3175746e-02
   1.2921618e+00   2.9029975e-02
   1.2981618e+00   2.5931013e-02
   1.3041618e+00   2.3876627e-02
   1.3101618e+00   2.2865707e-02
   1.3161618e+00   2.2900538e-02
   1.3221618e+00   2.3986348e-02
   1.3281618e+00   2.6127562e-02
   1.3341618e+00   2.9320646e-02
   1.3401618e+00   3.3544084e-02
   1.3461618e+00   3.8746607e-02
   1.3521618e+00   4.4835371e-02
   1.3581618e+00   5.1666094e-02
   1.3641618e+00   5.9037262e-02
   1.3701618e+00   6.6690220e-02
   1.3761618e+00   7.4316365e-02
   1.3821618e+00   8.1571713e-02
   1.3881618e+00   8.8098084e-02
   1.3941618e+00   9.3549001e-02
   1.4001618e+00   9.7617557e-02
   1.4061618e+00   1.0006293e-01
   1.4121618e+00   1.0073224e-01
   1.4181618e+00   9.9574833e-02
   1.4241618e+00   9.6647157e-02
   1.4301618e+00   9.2107534e-02
   1.4361618e+00   8.6201576e-02
   1.4421618e+00   7.9240215e-02
   1.4481618e+00   7.1573209e-02
   1.4541618e+00   6.3561426e-02
   1.4601618e+00   5.5551118e-02
   1.4661618e+00   4.7852863e-02
   1.4721618e+00   4.0726969e-02
   1.4781618e+00   3.4376104e-02
   1.4841618e+00   2.8944922e-02
   1.4901618e+00   2.4525618e-02
   1.4961618e+00   2.1167838e-02
   1.5021618e+00   1.8891106e-02
   1.5081618e+00   1.7698072e-02
   1.5141618e+00   1.7587151e-02
   1.5201618e+00   1.8563620e-02
   1.5261618e+00   2.0648701e-02
   1.5321618e+00   2.3886609e-02
   1.5381618e+00   2.8349831e-02
   1.5441618e+00   3.4142962e-02
   1.5501618e+00   4.1405343e-02
   1.5561618e+00   5.0312370e-02
   1.5621618e+00   6.1074928e-02
   1.5681618e+00   7.3935889e-02
   1.5741618e+00   8.9162287e-02
   1.5801618e+00   1.0703167e-01
   1.5861618e+00   1.2781144e-01
   1.5921618e+00   1.5173091e-01
   1.5981618e+00   1.7894670e-01
   1.6041618e+00   2.0950418e-01
   1.6101618e+00   2.4329859e-01
   1.6161618e+00   2.8004105e-01
   1.6221618e+00   3.1923520e-01
   1.6281618e+00   3.6016961e-01
   1.6341618e+00   4.0192978e-01
   1.6401618e+00   4.4343128e-01
   1.6461618e+00   4.8347264e-01
   1.6521618e+00   5.2080356e-01
   1.6581618e+00   5.5420192e-01
   1.6641618e+00   5.8255141e-01
   1.6701618e+00   6.0491179e-01
   1.6761618e+00   6.2057479e-01
   1.6821618e+00   6.2910120e-01
   1.6881618e+00   6.3033707e-01
   1.6941618e+00   6.2440995e-01
   1.7001618e+00   6.1170806e-01
   1.7061618e+00   5.9284638e-01
   1.7121618e+00   5.6862422e-01
   1.7181618e+00   5.3997803e-01
   1.7241618e+00   5.0793269e-01
   1.7301618e+00   4.7355330e-01
   1.7361618e+00   4.3789928e-01
   1.7421618e+00   4.0198191e-01
   1.7481618e+00   3.6672698e-01
   1.7541618e+00   3.3294405e-01
   1.7601618e+00   3.0130401e-01
   1.7661618e+00   2.7232641e-01
   1.7721618e+00   2.4637686e-01
   1.7781618e+00   2.2367433e-01
   1.7841618e+00   2.0430635e-01
   1.7901618e+00   1.8824963e-01
   1.7961618e+00   1.7539272e-01
   1.8021618e+00   1.6555747e-01
   1.8081618e+00   1.5851696e-01
   1.8141618e+00   1.5400825e-01
   1.8201618e+00   1.5174010e-01
   1.8261618e+00   1.5139671e-01
   1.8321618e+00   1.5263941e-01
   1.8381618e+00   1.5510858e-01
   1.8441618e+00   1.5842771e-01
   1.8501618e+00   1.6221065e-01
   1.8561618e+00   1.6607236e-01
   1.8621618e+00   1.6964223e-01
   1.8681618e+00   1.7257864e-01
   1.8741618e+00   1.7458300e-01
   1.8801618e+00   1.7541173e-01
   1.8861618e+00   1.7488505e-01
   1.8921618e+00   1.7289219e-01
   1.8981618e+00   1.6939321e-01
   1.9041618e+00   1.6441782e-01
   1.9101618e+00   1.5806207e-01
   1.9161618e+00   1.5048327e-01
   1.9221618e+00   1.4189357e-01
   1.9281618e+00   1.3255204e-01
   1.9341618e+00   1.2275509e-01
   1.9401618e+00   1.1282479e-01
   1.9461618e+00   1.0309515e-01
   1.9521618e+00   9.3896550e-02
   1.9581618e+00   8.5538856e-02
   1.9641618e+00   7.8294481e-02
   1.9701618e+00   7.2382502e-02
   1.9761618e+00   6.7955327e-02
   1.9821618e+00   6.5089150e-02
   1.9881618e+00   6.3779230e-02
   1.9941618e+00   6.3940609e-02
   2.0001618e+00   6.5414504e-02
   2.0061618e+00   6.7980135e-02
   2.0121618e+00   7.1371388e-02
   2.0181618e+00   7.5297350e-02
   2.0241618e+00   7.9465482e-02
   2.0301618e+00   8.3605990e-02
   2.0361618e+00   8.7495781e-02
   2.0421618e+00   9.0980358e-02
   2.0481618e+00   9.3991985e-02
   2.0541618e+00   9.6562573e-02
   2.0601618e+00   9.8829939e-02
   2.0661618e+00   1.0103638e-01
   2.0721618e+00   1.0351894e-01
   2.0781618e+00   1.0669127e-01
   2.0841618e+00   1.1101766e-01
   2.0901618e+00   1.1698030e-01
   2.0961618e+00   1.2504204e-01
   2.1021618e+00   1.3560692e-01
   2.1081618e+00   1.4898196e-01
   2.1141618e+00   1.6534349e-01
   2.1201618e+00   1.8471143e-01
   2.1261618e+00   2.0693451e-01
   2.1321618e+00   2.3168848e-01
   2.1381618e+00   2.5848807e-01
   2.1441618e+00   2.8671211e-01
   2.1501618e+00   3.1563983e-01
   2.1561618e+00   3.4449480e-01
   2.1621618e+00   3.7249241e-01
   2.1681618e+00   3.9888612e-01
   2.1741618e+00   4.2300815e-01
   2.1801618e+00   4.4430086e-01
   2.1861618e+00   4.6233643e-01
   2.1921618e+00   4.7682388e-01
   2.1981618e+00   4.8760408e-01
   2.2041618e+00   4.9463490e-01
   2.2101618e+00   4.9796977e-01
   2.2161618e+00   4.9773357e-01
   2.2221618e+00   4.9410005e-01
   2.2281618e+00   4.8727434e-01
   2.2341618e+00   4.7748312e-01
   2.2401618e+00   4.6497381e-01
   2.2461618e+00   4.5002200e-01
   2.2521618e+00   4.3294512e-01
   2.2581618e+00   4.1411864e-01
   2.2641618e+00   3.9399041e-01
   2.2701618e+00   3.7308881e-01
   2.2761618e+00   3.5202063e-01
   2.2821618e+00   3.3145678e-01
   2.2881618e+00   3.1210494e-01
   2.2941618e+00   2.9467118e-01
   2.3001618e+00   2.7981382e-01
   2.3061618e+00   2.6809452e-01
   2.3121618e+00   2.5993204e-01
   2.3181618e+00   2.5556427e-01
   2.3241618e+00   2.5502295e-01
   2.3301618e+00   2.5812443e-01
   2.3361618e+00   2.6447816e-01
   2.3421618e+00   2.7351237e-01
   2.3481618e+00   2.8451540e-01
   2.3541618e+00   2.9668880e-01
   2.3601618e+00   3.0920772e-01
   2.3661618e+00   3.2128270e-01
   2.3721618e+00   3.3221708e-01
   2.3781618e+00   3.4145381e-01
   2.3841618e+00   3.4860682e-01
   2.3901618e+00   3.5347317e-01
   2.3961618e+00   3.5602481e-01
   2.4021618e+00   3.5638082e-01
   2.4081618e+00   3.5476433e-01
   2.4141618e+00   3.5145008e-01
   2.4201618e+00   3.4671050e-01
   2.4261618e+00   3.4076849e-01
   2.4321618e+00   3.3376406e-01
   2.4381618e+00   3.2573982e-01
   2.4441618e+00   3.1664736e-01
   2.4501618e+00   3.0637284e-01
   2.4561618e+00   2.9477716e-01
   2.4621618e+00   2.8174374e-01
   2.4681618e+00   2.6722586e-01
   2.4741618e+00   2.5128632e-01
   2.4801618e+00   2.3412369e-01
   2.4861618e+00   2.1608258e-01
   2.4921618e+00   1.9764801e-01
   2.4981618e+00   1.7942717e-01
   2.5041618e+00   1.6212322e-01
   2.5101618e+00   1.4650696e-01
   2.5161618e+00   1.3339098e-01
   2.5221618e+00   1.2360955e-01
   2.5281618e+00   1.1800455e-01
   2.5341618e+00   1.1741542e-01
   2.5401618e+00   1.2266821e-01
   2.5461618e+00   1.3455800e-01
   2.5521618e+00   1.5381848e-01
   2.5581618e+00   1.8107422e-01
   2.5641618e+00   2.1677400e-01
   2.5701618e+00   2.6110799e-01
   2.5761618e+00   3.1391595e-01
   2.5821618e+00   3.7459822e-01
   2.5881618e+00   4.4204455e-01
   2.5941618e+00   5.1459663e-01
   2.6001618e+00   5.9005914e-01
   2.6061618e+00   6.6576927e-01
   2.6121618e+00   7.3872797e-01
   2.6181618e+00   8.0578760e-01
   2.6241618e+00   8.6388146e-01
   2.6301618e+00   9.1027333e-01
   2.6361618e+00   9.4279990e-01
   2.6421618e+00   9.6007791e-01
   2.6481618e+00   9.6165080e-01
   2.6541618e+00   9.4805632e-01
   2.6601618e+00   9.2080622e-01
   2.6661618e+00   8.8227958e-01
   2.6721618e+00   8.3554115e-01
   2.6781618e+00   7.8410394e-01
   2.6841618e+00   7.3165991e-01
   2.6901618e+00   6.8180353e-01
   2.6961618e+00   6.3777158e-01
   2.7021618e+00   6.0221840e-01
   2.7081618e+00   5.7704108e-01
   2.7141618e+00   5.6326405e-01
   2.7201618e+00   5.6098845e-01
   2.7261618e+00   5.6940752e-01
   2.7321618e+00   5.8688664e-01
   2.7381618e+00   6.1110293e-01
   2.7441618e+00   6.3923600e-01
   2.7501618e+00   6.6819757e-01
   2.7561618e+00   6.9488311e-01
   2.7621618e+00   7.1642548e-01
   2.7681618e+00   7.3042813e-01
   2.7741618e+00   7.3515560e-01
   2.7801618e+00   7.2966219e-01
   2.7861618e+00   7.1384530e-01
   2.7921618e+00   6.8841836e-01
   2.7981618e+00   6.5480742e-01
   2.8041618e+00   6.1498461e-01
   2.8101618e+00   5.7125912e-01
   2.8161618e+00   5.2605079e-01
   2.8221618e+00   4.8167285e-01
   2.8281618e+00   4.4014743e-01
   2.8341618e+00   4.0307246e-01
   2.8401618e+00   3.7155079e-01
   2.8461618e+00   3.4618429e-01
   2.8521618e+00   3.2712716e-01
   2.8581618e+00   3.1418652e-01
   2.8641618e+00   3.0695296e-01
   2.8701618e+00   3.0494195e-01
   2.8761618e+00   3.0772655e-01
   2.8821618e+00   3.1504467e-01
   2.8881618e+00   3.2686791e-01
   2.8941618e+00   3.4342464e-01
   2.9001618e+00   3.6517573e-01
   2.9061618e+00   3.9274729e-01
   2.9121618e+00   4.2682937e-01
   2.9181618e+00   4.6805364e-01
   2.9241618e+00   5.1686427e-01
   2.9301618e+00   5.7339689e-01
   2.9361618e+00   6.3737820e-01
   2.9421618e+00   7.0805660e-01
   2.9481618e+00   7.8417031e-01
   2.9541618e+00   8.6395591e-01
   2.9601618e+00   9.4519734e-01
   2.9661618e+00   1.0253124e+00
   2.9721618e+00   1.1014722e+00
   2.9781618e+00   1.1707473e+00
   2.9841618e+00   1.2302729e+00
   2.9901618e+00   1.2774246e+00
   2.9961618e+00   1.3099924e+00
   3.0021618e+00   1.3263433e+00
   3.0081618e+00   1.3255572e+00
   3.0141618e+00   1.3075240e+00
   3.0201618e+00   1.2729897e+00
   3.0261618e+00   1.2235449e+00
   3.0321618e+00   1.1615502e+00
   3.0381618e+00   1.0900033e+00
   3.0441618e+00   1.0123561e+00
   3.0501618e+00   9.3229520e-01
   3.0561618e+00   8.5350652e-01
   3.0621618e+00   7.7944093e-01
   3.0681618e+00   7.1310231e-01
   3.0741618e+00   6.5687335e-01
   3.0801618e+00   6.1239137e-01
   3.0861618e+00   5.8048115e-01
   3.0921618e+00   5.6114658e-01
   3.0981618e+00   5.5361814e-01
   3.1041618e+00   5.5644961e-01
   3.1101618e+00   5.6765400e-01
   3.1161618e+00   5.8486731e-01
   3.1221618e+00   6.0552716e-01
   3.1281618e+00   6.2705322e-01
   3.1341618e+00   6.4701687e-01
   3.1401618e+00   6.6328861e-01
   3.1461618e+00   6.7415383e-01
   3.1521618e+00   6.7839017e-01
   3.1581618e+00   6.7530314e-01
   3.1641618e+00   6.6471994e-01
   3.1701618e+00   6.4694567e-01
   3.1761618e+00   6.2268865e-01
   3.1821618e+00   5.9296480e-01
   3.1881618e+00   5.5899190e-01
   3.1941618e+00   5.2208502e-01
   3.2001618e+00   4.8356301e-01
   3.2061618e+00   4.4467369e-01
   3.2121618e+00   4.0654212e-01
   3.2181618e+00   3.7014257e-01
   3.2241618e+00   3.3629175e-01
   3.2301618e+00   3.0565750e-01
   3.2361618e+00   2.7877596e-01
   3.2421618e+00   2.5606940e-01
   3.2481618e+00   2.3785817e-01
   3.2541618e+00   2.2436205e-01
   3.2601618e+00   2.1568944e-01
   3.2661618e+00   2.1181594e-01
   3.2721618e+00   2.1255678e-01
   3.2781618e+00   2.1753986e-01
   3.2841618e+00   2.2618707e-01
   3.2901618e+00   2.3771120e-01
   3.2961618e+00   2.5113379e-01
   3.3021618e+00   2.6532663e-01
   3.3081618e+00   2.7907555e-01
   3.3141618e+00   2.9116171e-01
   3.3201618e+00   3.0045208e-01
   3.3261618e+00   3.0598887e-01
   3.3321618e+00   3.0706714e-01
   3.3381618e+00   3.0329066e-01
   3.3441618e+00   2.9459925e-01
   3.3501618e+00   2.8126416e-01
   3.3561618e+00   2.6385274e-01
   3.3621618e+00   2.4316736e-01
   3.3681618e+00   2.2016697e-01
   3.3741618e+00   1.9588116e-01
   3.3801618e+00   1.7132697e-01
   3.3861618e+00   1.4743727e-01
   3.3921618e+00   1.2500695e-01
   3.3981618e+00   1.0466026e-01
   3.4041618e+00   8.6839395e-02
   3.4101618e+00   7.1811643e-02
   3.4161618e+00   5.9690731e-02
   3.4221618e+00   5.0466877e-02
   3.4281618e+00   4.4040227e-02
   3.4341618e+00   4.0253062e-02
   3.4401618e+00   3.8917466e-02
   3.4461618e+00   3.9836635e-02
   3.4521618e+00   4.2819393e-02
   3.4581618e+00   4.7688731e-02
   3.4641618e+00   5.4285938e-02
   3.4701618e+00   6.2472366e-02
   3.4761618e+00   7.2130857e-02
   3.4821618e+00   8.3168557e-02
   3.4881618e+00   9.5522256e-02
   3.4941618e+00   1.0916660e-01
   3.5001618e+00   1.2412470e-01
   3.5061618e+00   1.4047985e-01
   3.5121618e+00   1.5838636e-01
   3.5181618e+00   1.7807735e-01
   3.5241618e+00   1.9986696e-01
   3.5301618e+00   2.2414524e-01
   3.5361618e+00   2.5136441e-01
   3.5421618e+00   2.8201606e-01
   3.5481618e+00   3.1660001e-01
   3.5541618e+00   3.5558595e-01
   3.5601618e+00   3.9936977e-01
   3.5661618e+00   4.4822620e-01
   3.5721618e+00   5.0225963e-01
   3.5781618e+00   5.6135460e-01
   3.5841618e+00   6.2512793e-01
   3.5901618e+00   6.9288522e-01
   3.5961618e+00   7.6358563e-01
   3.6021618e+00   8.3582099e-01
   3.6081618e+00   9.0781639e-01
   3.6141618e+00   9.7746021e-01
   3.6201618e+00   1.0423707e+00
   3.6261618e+00   1.1000027e+00
   3.6321618e+00   1.1477943e+00
   3.6381618e+00   1.1833445e+00
   3.6441618e+00   1.2046097e+00
   3.6501618e+00   1.2100974e+00
   3.6561618e+00   1.1990365e+00
   3.6621618e+00   1.1714999e+00
   3.6681618e+00   1.1284642e+00
   3.6741618e+00   1.0717942e+00
   3.6801618e+00   1.0041533e+00
   3.6861618e+00   9.2884741e-01
   3.6921618e+00   8.4962076e-01
   3.6981618e+00   7.7042367e-01
   3.7041618e+00   6.9517589e-01
   3.7101618e+00   6.2754472e-01
   3.7161618e+00   5.7075222e-01
   3.7221618e+00   5.2741932e-01
   3.7281618e+00   4.9944860e-01
   3.7341618e+00   4.8794338e-01
   3.7401618e+00   4.9315951e-01
   3.7461618e+00   5.1448724e-01
   3.7521618e+00   5.5046348e-01
   3.7581618e+00   5.9881809e-01
   3.7641618e+00   6.5656005e-01
   3.7701618e+00   7.2010912e-01
   3.7761618e+00   7.8547571e-01
   3.7821618e+00   8.4848597e-01
   3.7881618e+00   9.0504103e-01
   3.7941618e+00   9.5139233e-01
   3.8001618e+00   9.8440807e-01
   3.8061618e+00   1.0018035e+00
   3.8121618e+00   1.0023093e+00
   3.8181618e+00   9.8575740e-01
   3.8241618e+00   9.5307513e-01
   3.8301618e+00   9.0618759e-01
   3.8361618e+00   8.4784219e-01
   3.8421618e+00   7.8137701e-01
   3.8481618e+00   7.1046120e-01
   3.8541618e+00   6.3883610e-01
   3.8601618e+00   5.7008256e-01
   3.8661618e+00   5.0743264e-01
   3.8721618e+00   4.5363492e-01
   3.8781618e+00   4.1087324e-01
   3.8841618e+00   3.8073137e-01
   3.8901618e+00   3.6419087e-01
   3.8961618e+00   3.6164819e-01
   3.9021618e+00   3.7293887e-01
   3.9081618e+00   3.9736078e-01
   3.9141618e+00   4.3369443e-01
   3.9201618e+00   4.8022376e-01
   3.9261618e+00   5.3476570e-01
   3.9321618e+00   5.9471846e-01
   3.9381618e+00   6.5713863e-01
   3.9441618e+00   7.1885315e-01
   3.9501618e+00   7.7660713e-01
   3.9561618e+00   8.2724130e-01
   3.9621618e+00   8.6788627e-01
   3.9681618e+00   8.9615546e-01
   3.9741618e+00   9.1031562e-01
   3.9801618e+00   9.0941454e-01
   3.9861618e+00   8.9334943e-01
   3.9921618e+00   8.6286624e-01
   3.9981618e+00   8.1948893e-01
   4.0041618e+00   7.6538670e-01
   4.0101618e+00   7.0319519e-01
   4.0161618e+00   6.3581299e-01
   4.0221618e+00   5.6619708e-01
   4.0281618e+00   4.9717969e-01
   4.0341618e+00   4.3132421e-01
   4.0401618e+00   3.7083156e-01
   4.0461618e+00   3.1750010e-01
   4.0521618e+00   2.7273485e-01
   4.0581618e+00   2.3759502e-01
   4.0641618e+00   2.1286454e-01
   4.0701618e+00   1.9912806e-01
   4.0761618e+00   1.9683574e-01
   4.0821618e+00   2.0634257e-01
   4.0881618e+00   2.2791300e-01
   4.0941618e+00   2.6168773e-01
   4.1001618e+00   3.0761570e-01
   4.1061618e+00   3.6536131e-01
   4.1121618e+00   4.3420157e-01
   4.1181618e+00   5.1293186e-01
   4.1241618e+00   5.9979965e-01
   4.1301618e+00   6.9248364e-01
   4.1361618e+00   7.8813089e-01
   4.1421618e+00   8.8345727e-01
   4.1481618e+00   9.7490758e-01
   4.1541618e+00   1.0588628e+00
   4.1601618e+00   1.1318743e+00
   4.1661618e+00   1.1908999e+00
   4.1721618e+00   1.2335150e+00
   4.1781618e+00   1.2580759e+00
   4.1841618e+00   1.2638162e+00
   4.1901618e+00   1.2508701e+00
   4.1961618e+00   1.2202208e+00
   4.2021618e+00   1.1735858e+00
   4.2081618e+00   1.1132558e+00
   4.2141618e+00   1.0419066e+00
   4.2201618e+00   9.6240618e-01
   4.2261618e+00   8.7763501e-01
   4.2321618e+00   7.9033281e-01
   4.2381618e+00   7.0298063e-01
   4.2441618e+00   6.1772041e-01
   4.2501618e+00   5.3631041e-01
   4.2561618e+00   4.6011129e-01
   4.2621618e+00   3.9009657e-01
   4.2681618e+00   3.2688075e-01
   4.2741618e+00   2.7075904e-01
   4.2801618e+00   2.2175395e-01
   4.2861618e+00   1.7966516e-01
   4.2921618e+00   1.4412010e-01
   4.2981618e+00   1.1462335e-01
   4.3041618e+00   9.0603895e-02
   4.3101618e+00   7.1458956e-02
   4.3161618e+00   5.6594112e-02
   4.3221618e+00   4.5459100e-02
   4.3281618e+00   3.7579321e-02
   4.3341618e+00   3.2583154e-02
   4.3401618e+00   3.0225385e-02
   4.3461618e+00   3.0407113e-02
   4.3521618e+00   3.3192289e-02
   4.3581618e+00   3.8820769e-02
   4.3641618e+00   4.7717249e-02
   4.3701618e+00   6.0494931e-02
   4.3761618e+00   7.7952295e-02
   4.3821618e+00   1.0106100e-01
   4.3881618e+00   1.3094282e-01
   4.3941618e+00   1.6883380e-01
   4.4001618e+00   2.1603411e-01
   4.4061618e+00   2.7384314e-01
   4.4121618e+00   3.4347979e-01
   4.4181618e+00   4.2598955e-01
   4.4241618e+00   5.2214064e-01
   4.4301618e+00   6.3231295e-01
   4.4361618e+00   7.5638533e-01
   4.4421618e+00   8.9362810e-01
   4.4481618e+00   1.0426103e+00
   4.4541618e+00   1.2011327e+00
   4.4601618e+00   1.3662004e+00
   4.4661618e+00   1.5340474e+00
   4.4721618e+00   1.7002262e+00
   4.4781618e+00   1.8597701e+00
   4.4841618e+00   2.0074304e+00
   4.4901618e+00   2.1379782e+00
   4.4961618e+00   2.2465539e+00
   4.5021618e+00   2.3290320e+00
   4.5081618e+00   2.3823652e+00
   4.5141618e+00   2.4048636e+00
   4.5201618e+00   2.3963708e+00
   4.5261618e+00   2.3583061e+00
   4.5321618e+00   2.2935597e+00
   4.5381618e+00   2.2062436e+00
   4.5441618e+00   2.1013254e+00
   4.5501618e+00   1.9841859e+00
   4.5561618e+00   1.8601564e+00
   4.5621618e+00   1.7340907e+00
   4.5681618e+00   1.6100256e+00
   4.5741618e+00   1.4909658e+00
   4.5801618e+00   1.3788136e+00
   4.5861618e+00   1.2744392e+00
   4.5921618e+00   1.1778697e+00
   4.5981618e+00   1.0885592e+00
   4.6041618e+00   1.0056937e+00
   4.6101618e+00   9.2848343e-01
   4.6161618e+00   8.5640482e-01
   4.6221618e+00   7.8936083e-01
   4.6281618e+00   7.2774759e-01
   4.6341618e+00   6.7242688e-01
   4.6401618e+00   6.2461713e-01
   4.6461618e+00   5.8572448e-01
   4.6521618e+00   5.5713942e-01
   4.6581618e+00   5.4002564e-01
   4.6641618e+00   5.3512495e-01
   4.6701618e+00   5.4259820e-01
   4.6761618e+00   5.6191703e-01
   4.6821618e+00   5.9181619e-01
   4.6881618e+00   6.3031126e-01
   4.6941618e+00   6.7478206e-01
   4.7001618e+00   7.2211689e-01
   4.7061618e+00   7.6890808e-01
   4.7121618e+00   8.1168397e-01
   4.7181618e+00   8.4715803e-01
   4.7241618e+00   8.7247235e-01
   4.7301618e+00   8.8541155e-01
   4.7361618e+00   8.8456472e-01
   4.7421618e+00   8.6941785e-01
   4.7481618e+00   8.4036660e-01
   4.7541618e+00   7.9864847e-01
   4.7601618e+00   7.4620353e-01
   4.7661618e+00   6.8548086e-01
   4.7721618e+00   6.1921419e-01
   4.7781618e+00   5.5019264e-01
   4.7841618e+00   4.8105087e-01
   4.7901618e+00   4.1409848e-01
   4.7961618e+00   3.5120156e-01
   4.8021618e+00   2.9372123e-01
   4.8081618e+00   2.4250647e-01
   4.8141618e+00   1.9793257e-01
   4.8201618e+00   1.5997268e-01
   4.8261618e+00   1.2828853e-01
   4.8321618e+00   1.0232717e-01
   4.8381618e+00   8.1412861e-02
   4.8441618e+00   6.4826580e-02
   4.8501618e+00   5.1868894e-02
   4.8561618e+00   4.1905078e-02
   4.8621618e+00   3.4393564e-02
   4.8681618e+00   2.8900274e-02
   4.8741618e+00   2.5101945e-02
   4.8801618e+00   2.2781454e-02
   4.8861618e+00   2.1817671e-02
   4.8921618e+00   2.2171561e-02
   4.8981618e+00   2.3869629e-02
   4.9041618e+00   2.6985152e-02
   4.9101618e+00   3.1617466e-02
   4.9161618e+00   3.7869575e-02
   4.9221618e+00   4.5824754e-02
   4.9281618e+00   5.5523453e-02
   4.9341618e+00   6.6942546e-02
   4.9401618e+00   7.9979683e-02
   4.9461618e+00   9.4445989e-02
   4.9521618e+00   1.1007038e-01
   4.9581618e+00   1.2651824e-01
   4.9641618e+00   1.4342602e-01
   4.9701618e+00   1.6045151e-01
   4.9761618e+00   1.7733710e-01
   4.9821618e+00   1.9398097e-01
   4.9881618e+00   2.1050843e-01
   4.9941618e+00   2.2733380e-01
   5.0001618e+00   2.4520190e-01
   5.0061618e+00   2.6519837e-01
   5.0121618e+00   2.8871939e-01
   5.0181618e+00   3.1739473e-01
   5.0241618e+00   3.5296214e-01
   5.0301618e+00   3.9709769e-01
   5.0361618e+00   4.5121258e-01
   5.0421618e+00   5.1623437e-01
   5.0481618e+00   5.9239586e-01
   5.0541618e+00   6.7905904e-01
   5.0601618e+00   7.7460190e-01
   5.0661618e+00   8.7639302e-01
   5.0721618e+00   9.8087091e-01
   5.0781618e+00   1.0837340e+00
   5.0841618e+00   1.1802326e+00
   5.0901618e+00   1.2655400e+00
   5.0961618e+00   1.3351642e+00
   5.1021618e+00   1.3853566e+00
   5.1081618e+00   1.4134654e+00
   5.1141618e+00   1.4181920e+00
   5.1201618e+00   1.3997136e+00
   5.1261618e+00   1.3596586e+00
   5.1321618e+00   1.3009363e+00
   5.1381618e+00   1.2274455e+00
   5.1441618e+00   1.1437011e+00
   5.1501618e+00   1.0544275e+00
   5.1561618e+00   9.6417050e-01
   5.1621618e+00   8.7697167e-01
   5.1681618e+00   7.9613811e-01
   5.1741618e+00   7.2412338e-01
   5.1801618e+00   6.6251785e-01
   5.1861618e+00   6.1213137e-01
   5.1921618e+00   5.7313983e-01
   5.1981618e+00   5.4526165e-01
   5.2041618e+00   5.2793137e-01
   5.2101618e+00   5.2044269e-01
   5.2161618e+00   5.2204382e-01
   5.2221618e+00   5.3197888e-01
   5.2281618e+00   5.4948018e-01
   5.2341618e+00   5.7372491e-01
   5.2401618e+00   6.0377497e-01
   5.2461618e+00   6.3851952e-01
   5.2521618e+00   6.7663758e-01
   5.2581618e+00   7.1659228e-01
   5.2641618e+00   7.5666164e-01
   5.2701618e+00   7.9500374e-01
   5.2761618e+00   8.2974851e-01
   5.2821618e+00   8.5910473e-01
   5.2881618e+00   8.8146965e-01
   5.2941618e+00   8.9552966e-01
   5.3001618e+00   9.0034275e-01
   5.3061618e+00   8.9539693e-01
   5.3121618e+00   8.8064155e-01
   5.3181618e+00   8.5649136e-01
   5.3241618e+00   8.2380434e-01
   5.3301618e+00   7.8383564e-01
   5.3361618e+00   7.3817014e-01
   5.3421618e+00   6.8863665e-01
   5.3481618e+00   6.3720722e-01
   5.3541618e+00   5.8588612e-01
   5.3601618e+00   5.3659403e-01
   5.3661618e+00   4.9105425e-01
   5.3721618e+00   4.5068869e-01
   5.3781618e+00   4.1653155e-01
   5.3841618e+00   3.8916835e-01
   5.3901618e+00   3.6870628e-01
   5.3961618e+00   3.5477988e-01
   5.4021618e+00   3.4659296e-01
   5.4081618e+00   3.4299423e-01
   5.4141618e+00   3.4258090e-01
   5.4201618e+00   3.4382122e-01
   5.4261618e+00   3.4518478e-01
   5.4321618e+00   3.4526805e-01
   5.4381618e+00   3.4290321e-01
   5.4441618e+00   3.3723971e-01
   5.4501618e+00   3.2779151e-01
   5.4561618e+00   3.1444695e-01
   5.4621618e+00   2.9744255e-01
   5.4681618e+00   2.7730663e-01
   5.4741618e+00   2.5478180e-01
   5.4801618e+00   2.3073712e-01
   5.4861618e+00   2.0608127e-01
   5.4921618e+00   1.8168659e-01
   5.4981618e+00   1.5833110e-01
   5.5041618e+00   1.3666270e-01
   5.5101618e+00   1.1718573e-01
   5.5161618e+00   1.0026753e-01
   5.5221618e+00   8.6159903e-02
   5.5281618e+00   7.5029443e-02
   5.5341618e+00   6.6990050e-02
   5.5401618e+00   6.2131665e-02
   5.5461618e+00   6.0540289e-02
   5.5521618e+00   6.2305937e-02
   5.5581618e+00   6.7516904e-02
   5.5641618e+00   7.6240599e-02
   5.5701618e+00   8.8493008e-02
   5.5761618e+00   1.0420058e-01
   5.5821618e+00   1.2315980e-01
   5.5881618e+00   1.4500071e-01
   5.5941618e+00   1.6916110e-01
   5.6001618e+00   1.9487757e-01
   5.6061618e+00   2.2119827e-01
   5.6121618e+00   2.4701981e-01
   5.6181618e+00   2.7114747e-01
   5.6241618e+00   2.9237478e-01
   5.6301618e+00   3.0957490e-01
   5.6361618e+00   3.2179399e-01
   5.6421618e+00   3.2833571e-01
   5.6481618e+00   3.2882632e-01
   5.6541618e+00   3.2325225e-01
   5.6601618e+00   3.1196547e-01
   5.6661618e+00   2.9565644e-01
   5.6721618e+00   2.7529856e-01
   5.6781618e+00   2.5207196e-01
   5.6841618e+00   2.2727644e-01
   5.6901618e+00   2.0224419e-01
   5.6961618e+00   1.7826140e-01
   5.7021618e+00   1.5650588e-01
   5.7081618e+00   1.3800365e-01
   5.7141618e+00   1.2360465e-01
   5.7201618e+00   1.1397418e-01
   5.7261618e+00   1.0959474e-01
   5.7321618e+00   1.1077229e-01
   5.7381618e+00   1.1764144e-01
   5.7441618e+00   1.3016579e-01
   5.7501618e+00   1.4813216e-01
   5.7561618e+00   1.7113997e-01
   5.7621618e+00   1.9858965e-01
   5.7681618e+00   2.2967533e-01
   5.7741618e+00   2.6338792e-01
   5.7801618e+00   2.9853391e-01
   5.7861618e+00   3.3377335e-01
   5.7921618e+00   3.6767793e-01
   5.7981618e+00   3.9880683e-01
   5.8041618e+00   4.2579454e-01
   5.8101618e+00   4.4744277e-01
   5.8161618e+00   4.6280637e-01
   5.8221618e+00   4.7126357e-01
   5.8281618e+00   4.7256171e-01
   5.8341618e+00   4.6683255e-01
   5.8401618e+00   4.5457469e-01
   5.8461618e+00   4.3660491e-01
   5.8521618e+00   4.1398359e-01
   5.8581618e+00   3.8792297e-01
   5.8641618e+00   3.5968847e-01
   5.8701618e+00   3.3050369e-01
   5.8761618e+00   3.0146898e-01
   5.8821618e+00   2.7350092e-01
   5.8881618e+00   2.4729750e-01
   5.8941618e+00   2.2333047e-01
   5.9001618e+00   2.0186337e-01
   5.9061618e+00   1.8299183e-01
   5.9121618e+00   1.6670078e-01
   5.9181618e+00   1.5293313e-01
   5.9241618e+00   1.4166460e-01
   5.9301618e+00   1.3298015e-01
   5.9361618e+00   1.2714841e-01
   5.9421618e+00   1.2469151e-01
   5.9481618e+00   1.2644741e-01
   5.9541618e+00   1.3362169e-01
   5.9601618e+00   1.4782352e-01
   5.9661618e+00   1.7107884e-01
   5.9721618e+00   2.0581095e-01
   5.9781618e+00   2.5477693e-01
   5.9841618e+00   3.2094816e-01
   5.9901618e+00   4.0732536e-01
   5.9961618e+00   5.1668428e-01
   6.0021618e+00   6.5125722e-01
   6.0081618e+00   8.1236754e-01
   6.0141618e+00   1.0000479e+00
   6.0201618e+00   1.2126858e+00
   6.0261618e+00   1.4467488e+00
   6.0321618e+00   1.6966441e+00
   6.0381618e+00   1.9547622e+00
   6.0441618e+00   2.2117360e+00
   6.0501618e+00   2.4569231e+00
   6.0561618e+00   2.6790902e+00
   6.0621618e+00   2.8672418e+00
   6.0681618e+00   3.0115129e+00
   6.0741618e+00   3.1040257e+00
   6.0801618e+00   3.1396065e+00
   6.0861618e+00   3.1162735e+00
   6.0921618e+00   3.0354326e+00
   6.0981618e+00   2.9017552e+00
   6.1041618e+00   2.7227579e+00
   6.1101618e+00   2.5081371e+00
   6.1161618e+00   2.2689486e+00
   6.1221618e+00   2.0167295e+00
   6.1281618e+00   1.7626662e+00
   6.1341618e+00   1.5168915e+00
   6.1401618e+00   1.2879690e+00
   6.1461618e+00   1.0825901e+00
   6.1521618e+00   9.0547818e-01
   6.1581618e+00   7.5946458e-01
   6.1641618e+00   6.4568917e-01
   6.1701618e+00   5.6386706e-01
   6.1761618e+00   5.1257010e-01
   6.1821618e+00   4.8948254e-01
   6.1881618e+00   4.9160720e-01
   6.1941618e+00   5.1541644e-01
   6.2001618e+00   5.5695784e-01
   6.2061618e+00   6.1193503e-01
   6.2121618e+00   6.7578902e-01
   6.2181618e+00   7.4380300e-01
   6.2241618e+00   8.1124602e-01
   6.2301618e+00   8.7355977e-01
   6.2361618e+00   9.2657964e-01
   6.2421618e+00   9.6677022e-01
   6.2481618e+00   9.9144732e-01
   6.2541618e+00   9.9895629e-01
   6.2601618e+00   9.8877930e-01
   6.2661618e+00   9.6155265e-01
   6.2721618e+00   9.1898713e-01
   6.2781618e+00   8.6369756e-01
   6.2841618e+00   7.9895997e-01
   6.2901618e+00   7.2842382e-01
   6.2961618e+00   6.5581142e-01
   6.3021618e+00   5.8463599e-01
   6.3081618e+00   5.1796508e-01
   6.3141618e+00   4.5824785e-01
   6.3201618e+00   4.0721506e-01
   6.3261618e+00   3.6585119e-01
   6.3321618e+00   3.3443020e-01
   6.3381618e+00   3.1260100e-01
   6.3441618e+00   2.9950612e-01
   6.3501618e+00   2.9391681e-01
   6.3561618e+00   2.9436973e-01
   6.3621618e+00   2.9929370e-01
   6.3681618e+00   3.0711814e-01
   6.3741618e+00   3.1635918e-01
   6.3801618e+00   3.2568213e-01
   6.3861618e+00   3.3394184e-01
   6.3921618e+00   3.4020409e-01
   6.3981618e+00   3.4375225e-01
   6.4041618e+00   3.4408349e-01
   6.4101618e+00   3.4089834e-01
   6.4161618e+00   3.3408648e-01
   6.4221618e+00   3.2371050e-01
   6.4281618e+00   3.0998805e-01
   6.4341618e+00   2.9327216e-01
   6.4401618e+00   2.7402890e-01
   6.4461618e+00   2.5281169e-01
   6.4521618e+00   2.3023222e-01
   6.4581618e+00   2.0692865e-01
   6.4641618e+00   1.8353269e-01
   6.4701618e+00   1.6063806e-01
   6.4761618e+00   1.3877273e-01
   6.4821618e+00   1.1837787e-01
   6.4881618e+00   9.9795114e-02
   6.4941618e+00   8.3263481e-02
   6.5001618e+00   6.8925799e-02
   6.5061618e+00   5.6843562e-02
   6.5121618e+00   4.7018295e-02
   6.5181618e+00   3.9416863e-02
   6.5241618e+00   3.3997891e-02
   6.5301618e+00   3.0736435e-02
   6.5361618e+00   2.9644272e-02
   6.5421618e+00   3.0783486e-02
   6.5481618e+00   3.4271527e-02
   6.5541618e+00   4.0276462e-02
   6.5601618e+00   4.9001859e-02
   6.5661618e+00   6.0661636e-02
   6.5721618e+00   7.5446270e-02
   6.5781618e+00   9.3483026e-02
   6.5841618e+00   1.1479408e-01
   6.5901618e+00   1.3925749e-01
   6.5961618e+00   1.6657671e-01
   6.6021618e+00   1.9626396e-01
   6.6081618e+00   2.2764233e-01
   6.6141618e+00   2.5986899e-01
   6.6201618e+00   2.9197991e-01
   6.6261618e+00   3.2295290e-01
   6.6321618e+00   3.5178325e-01
   6.6381618e+00   3.7756392e-01
   6.6441618e+00   3.9956130e-01
   6.6501618e+00   4.1727790e-01
   6.6561618e+00   4.3049540e-01
   6.6621618e+00   4.3929469e-01
   6.6681618e+00   4.4405273e-01
   6.6741618e+00   4.4541985e-01
   6.6801618e+00   4.4428318e-01
   6.6861618e+00   4.4172293e-01
   6.6921618e+00   4.3896767e-01
   6.6981618e+00   4.3735268e-01
   6.7041618e+00   4.3828283e-01
   6.7101618e+00   4.4319830e-01
   6.7161618e+00   4.5353965e-01
   6.7221618e+00   4.7070742e-01
   6.7281618e+00   4.9601164e-01
   6.7341618e+00   5.3060849e-01
   6.7401618e+00   5.7542330e-01
   6.7461618e+00   6.3106241e-01
   6.7521618e+00   6.9771870e-01
   6.7581618e+00   7.7507862e-01
   6.7641618e+00   8.6224007e-01
   6.7701618e+00   9.5765208e-01
   6.7761618e+00   1.0590877e+00
   6.7821618e+00   1.1636607e+00
   6.7881618e+00   1.2678961e+00
   6.7941618e+00   1.3678587e+00
   6.8001618e+00   1.4593419e+00
   6.8061618e+00   1.5381093e+00
   6.8121618e+00   1.6001741e+00
   6.8181618e+00   1.6420956e+00
   6.8241618e+00   1.6612621e+00
   6.8301618e+00   1.6561295e+00
   6.8361618e+00   1.6263843e+00
   6.8421618e+00   1.5730081e+00
   6.8481618e+00   1.4982277e+00
   6.8541618e+00   1.4053540e+00
   6.8601618e+00   1.2985222e+00
   6.8661618e+00   1.1823639e+00
   6.8721618e+00   1.0616461e+00
   6.8781618e+00   9.4091925e-01
   6.8841618e+00   8.2421085e-01
   6.8901618e+00   7.1479518e-01
   6.8961618e+00   6.1505653e-01
   6.9021618e+00   5.2645023e-01
   6.9081618e+00   4.4955309e-01
   6.9141618e+00   3.8418477e-01
   6.9201618e+00   3.2957563e-01
   6.9261618e+00   2.8455456e-01
   6.9321618e+00   2.4773299e-01
   6.9381618e+00   2.1766587e-01
   6.9441618e+00   1.9297752e-01
   6.9501618e+00   1.7244719e-01
   6.9561618e+00   1.5505534e-01
   6.9621618e+00   1.3999649e-01
   6.9681618e+00   1.2666686e-01
   6.9741618e+00   1.1463633e-01
   6.9801618e+00   1.0361313e-01
   6.9861618e+00   9.3408195e-02
   6.9921618e+00   8.3903781e-02
   6.9981618e+00   7.5028695e-02
   7.0041618e+00   6.6740588e-02
   7.0101618e+00   5.9014476e-02
   7.0161618e+00   5.1835875e-02
   7.0221618e+00   4.5196851e-02
   7.0281618e+00   3.9093492e-02
   7.0341618e+00   3.3523805e-02
   7.0401618e+00   2.8485540e-02
   7.0461618e+00   2.3973918e-02
   7.0521618e+00   1.9979476e-02
   7.0581618e+00   1.6486395e-02
   7.0641618e+00   1.3471578e-02
   7.0701618e+00   1.0904655e-02
   7.0761618e+00   8.7488781e-03
   7.0821618e+00   6.9627311e-03
   7.0881618e+00   5.5019793e-03
   7.0941618e+00   4.3218367e-03
   7.1001618e+00   3.3789762e-03
   7.1061618e+00   2.6331700e-03
   7.1121618e+00   2.0484485e-03
   7.1181618e+00   1.5937540e-03
   7.1241618e+00   1.2431447e-03
   7.1301618e+00   9.7564948e-04
   7.1361618e+00   7.7489620e-04
   7.1421618e+00   6.2863754e-04
   7.1481618e+00   5.2828289e-04
   7.1541618e+00   4.6852678e-04
   7.1601618e+00   4.4714694e-04
   7.1661618e+00   4.6503297e-04
   7.1721618e+00   5.2650234e-04
   7.1781618e+00   6.3996079e-04
   7.1841618e+00   8.1896642e-04
   7.1901618e+00   1.0837543e-03
   7.1961618e+00   1.4632660e-03
   7.2021618e+00   1.9976978e-03
   7.2081618e+00   2.7415293e-03
   7.2141618e+00   3.7669164e-03
   7.2201618e+00   5.1672256e-03
   7.2261618e+00   7.0603667e-03
   7.2321618e+00   9.5914442e-03
   7.2381618e+00   1.2934131e-02
   7.2441618e+00   1.7290081e-02
   7.2501618e+00   2.2885694e-02
   7.2561618e+00   2.9965629e-02
   7.2621618e+00   3.8782706e-02
   7.2681618e+00   4.9584213e-02
   7.2741618e+00   6.2595185e-02
   7.2801618e+00   7.7999857e-02
   7.2861618e+00   9.5923209e-02
   7.2921618e+00   1.1641511e-01
   7.2981618e+00   1.3943996e-01
   7.3041618e+00   1.6487472e-01
   7.3101618e+00   1.9251762e-01
   7.3161618e+00   2.2210869e-01
   7.3221618e+00   2.5336129e-01
   7.3281618e+00   2.8600176e-01
   7.3341618e+00   3.1981186e-01
   7.3401618e+00   3.5466632e-01
   7.3461618e+00   3.9055740e-01
   7.3521618e+00   4.2759764e-01
   7.3581618e+00   4.6599499e-01
   7.3641618e+00   5.0599734e-01
   7.3701618e+00   5.4780941e-01
   7.3761618e+00   5.9149027e-01
   7.3821618e+00   6.3684556e-01
   7.3881618e+00   6.8333229e-01
   7.3941618e+00   7.2999501e-01
   7.4001618e+00   7.7545051e-01
   7.4061618e+00   8.1793195e-01
   7.4121618e+00   8.5539532e-01
   7.4181618e+00   8.8568108e-01
   7.4241618e+00   9.0671421e-01
   7.4301618e+00   9.1671863e-01
   7.4361618e+00   9.1441806e-01
   7.4421618e+00   8.9919670e-01
   7.4481618e+00   8.7119834e-01
   7.4541618e+00   8.3135205e-01
   7.4601618e+00   7.8132358e-01
   7.4661618e+00   7.2340290e-01
   7.4721618e+00   6.6034700e-01
   7.4781618e+00   5.9520241e-01
   7.4841618e+00   5.3113232e-01
   7.4901618e+00   4.7126946e-01
   7.4961618e+00   4.1860793e-01
   7.5021618e+00   3.7593798e-01
   7.5081618e+00   3.4581733e-01
   7.5141618e+00   3.3056439e-01
   7.5201618e+00   3.3225331e-01
   7.5261618e+00   3.5268952e-01
   7.5321618e+00   3.9334755e-01
   7.5381618e+00   4.5526072e-01
   7.5441618e+00   5.3886292e-01
   7.5501618e+00   6.4379540e-01
   7.5561618e+00   7.6870402e-01
   7.5621618e+00   9.1106196e-01
   7.5681618e+00   1.0670581e+00
   7.5741618e+00   1.2315897e+00
   7.5801618e+00   1.3983886e+00
   7.5861618e+00   1.5602954e+00
   7.5921618e+00   1.7096745e+00
   7.5981618e+00   1.8389388e+00
   7.6041618e+00   1.9411357e+00
   7.6101618e+00   2.0105274e+00
   7.6161618e+00   2.0430953e+00
   7.6221618e+00   2.0369035e+00
   7.6281618e+00   1.9922725e+00
   7.6341618e+00   1.9117398e+00
   7.6401618e+00   1.7998101e+00
   7.6461618e+00   1.6625299e+00
   7.6521618e+00   1.5069396e+00
   7.6581618e+00   1.3404732e+00
   7.6641618e+00   1.1703738e+00
   7.6701618e+00   1.0031895e+00
   7.6761618e+00   8.4439344e-01
   7.6821618e+00   6.9815409e-01
   7.6881618e+00   5.6725672e-01
   7.6941618e+00   4.5316030e-01
   7.7001618e+00   3.5615898e-01
   7.7061618e+00   2.7561097e-01
   7.7121618e+00   2.1019676e-01
   7.7181618e+00   1.5817385e-01
   7.7241618e+00   1.1760284e-01
   7.7301618e+00   8.6529754e-02
   7.7361618e+00   6.3118309e-02
   7.7421618e+00   4.5733387e-02
   7.7481618e+00   3.2982340e-02
   7.7541618e+00   2.3723348e-02
   7.7601618e+00   1.7050910e-02
   7.7661618e+00   1.2267715e-02
   7.7721618e+00   8.8504490e-03
   7.7781618e+00   6.4150454e-03
   7.7841618e+00   4.6848723e-03
   7.7901618e+00   3.4636922e-03
   7.7961618e+00   2.6139666e-03
   7.8021618e+00   2.0402766e-03
   7.8081618e+00   1.6771937e-03
   7.8141618e+00   1.4807824e-03
   7.8201618e+00   1.4229430e-03
   7.8261618e+00   1.4879307e-03
   7.8321618e+00   1.6705433e-03
   7.8381618e+00   1.9756079e-03
   7.8441618e+00   2.4184976e-03
   7.8501618e+00   3.0264438e-03
   7.8561618e+00   3.8403896e-03
   7.8621618e+00   4.9170500e-03
   7.8681618e+00   6.3307299e-03
   7.8741618e+00   8.1743201e-03
   7.8801618e+00   1.0558782e-02
   7.8861618e+00   1.3610393e-02
   7.8921618e+00   1.7465068e-02
   7.8981618e+00   2.2259307e-02
   7.9041618e+00   2.8117647e-02
   7.9101618e+00   3.5137036e-02
   7.9161618e+00   4.3369168e-02
   7.9221618e+00   5.2802444e-02
   7.9281618e+00   6.3345805e-02
   7.9341618e+00   7.4816966e-02
   7.9401618e+00   8.6937593e-02
   7.9461618e+00   9.9337478e-02
   7.9521618e+00   1.1156892e-01
   7.9581618e+00   1.2313125e-01
   7.9641618e+00   1.3350395e-01
   7.9701618e+00   1.4218559e-01
   7.9761618e+00   1.4873440e-01
   7.9821618e+00   1.5280604e-01
   7.9881618e+00   1.5418395e-01
   7.9941618e+00   1.5279853e-01
   8.0001618e+00   1.4873281e-01
   8.0061618e+00   1.4221404e-01
   8.0121618e+00   1.3359233e-01
   8.0181618e+00   1.2330923e-01
   8.0241618e+00   1.1186029e-01
   8.0301618e+00   9.9755952e-02
   8.0361618e+00   8.7485136e-02
   8.0421618e+00   7.5484971e-02
   8.0481618e+00   6.4119007e-02
   8.0541618e+00   5.3664843e-02
   8.0601618e+00   4.4310865e-02
   8.0661618e+00   3.6160742e-02
   8.0721618e+00   2.9243672e-02
   8.0781618e+00   2.3528129e-02
   8.0841618e+00   1.8936971e-02
   8.0901618e+00   1.5362120e-02
   8.0961618e+00   1.2677604e-02
   8.1021618e+00   1.0750255e-02
   8.1081618e+00   9.4479140e-03
   8.1141618e+00   8.6453431e-03
   8.1201618e+00   8.2283001e-03
   8.1261618e+00   8.0963293e-03
   8.1321618e+00   8.1647858e-03
   8.1381618e+00   8.3665157e-03
   8.1441618e+00   8.6534698e-03
   8.1501618e+00   8.9983801e-03
   8.1561618e+00   9.3965164e-03
   8.1621618e+00   9.8674696e-03
   8.1681618e+00   1.0456898e-02
   8.1741618e+00   1.1238218e-02
   8.1801618e+00   1.2314317e-02
   8.1861618e+00   1.3819479e-02
   8.1921618e+00   1.5921864e-02
   8.1981618e+00   1.8826956e-02
   8.2041618e+00   2.2782447e-02
   8.2101618e+00   2.8084889e-02
   8.2161618e+00   3.5088189e-02
   8.2221618e+00   4.4213455e-02
   8.2281618e+00   5.5958952e-02
   8.2341618e+00   7.0907899e-02
   8.2401618e+00   8.9730816e-02
   8.2461618e+00   1.1317815e-01
   8.2521618e+00   1.4205846e-01
   8.2581618e+00   1.7719767e-01
   8.2641618e+00   2.1937638e-01
   8.2701618e+00   2.6924480e-01
   8.2761618e+00   3.2721867e-01
   8.2821618e+00   3.9336430e-01
   8.2881618e+00   4.6728541e-01
   8.2941618e+00   5.4802828e-01
   8.3001618e+00   6.3402382e-01
   8.3061618e+00   7.2308368e-01
   8.3121618e+00   8.1246351e-01
   8.3181618e+00   8.9899864e-01
   8.3241618e+00   9.7930739e-01
   8.3301618e+00   1.0500463e+00
   8.3361618e+00   1.1081914e+00
   8.3421618e+00   1.1513145e+00
   8.3481618e+00   1.1778171e+00
   8.3541618e+00   1.1870949e+00
   8.3601618e+00   1.1796052e+00
   8.3661618e+00   1.1568312e+00
   8.3721618e+00   1.1211423e+00
   8.3781618e+00   1.0755702e+00
   8.3841618e+00   1.0235257e+00
   8.3901618e+00   9.6849101e-01
   8.3961618e+00   9.1372087e-01
   8.4021618e+00   8.6198438e-01
   8.4081618e+00   8.1537018e-01
   8.4141618e+00   7.7517021e-01
   8.4201618e+00   7.4184650e-01
   8.4261618e+00   7.1507695e-01
   8.4321618e+00   6.9386883e-01
   8.4381618e+00   6.7672379e-01
   8.4441618e+00   6.6183481e-01
   8.4501618e+00   6.4729483e-01
   8.4561618e+00   6.3129713e-01
   8.4621618e+00   6.1230938e-01
   8.4681618e+00   5.8920714e-01
   8.4741618e+00   5.6135667e-01
   8.4801618e+00   5.2864262e-01
   8.4861618e+00   4.9144203e-01
   8.4921618e+00   4.5055174e-01
   8.4981618e+00   4.0708087e-01
   8.5041618e+00   3.6232351e-01
   8.5101618e+00   3.1762743e-01
   8.5161618e+00   2.7427396e-01
   8.5221618e+00   2.3338093e-01
   8.5281618e+00   1.9583647e-01
   8.5341618e+00   1.6226679e-01
   8.5401618e+00   1.3303618e-01
   8.5461618e+00   1.0827396e-01
   8.5521618e+00   8.7920789e-02
   8.5581618e+00   7.1785461e-02
   8.5641618e+00   5.9603657e-02
   8.5701618e+00   5.1091444e-02
   8.5761618e+00   4.5987870e-02
   8.5821618e+00   4.4083115e-02
   8.5881618e+00   4.5230554e-02
   8.5941618e+00   4.9342789e-02
   8.6001618e+00   5.6373204e-02
   8.6061618e+00   6.6285837e-02
   8.6121618e+00   7.9017430e-02
   8.6181618e+00   9.4436349e-02
   8.6241618e+00   1.1230372e-01
   8.6301618e+00   1.3224231e-01
   8.6361618e+00   1.5371829e-01
   8.6421618e+00   1.7604024e-01
   8.6481618e+00   1.9837775e-01
   8.6541618e+00   2.1979998e-01
   8.6601618e+00   2.3933159e-01
   8.6661618e+00   2.5602116e-01
   8.6721618e+00   2.6901471e-01
   8.6781618e+00   2.7762589e-01
   8.6841618e+00   2.8139444e-01
   8.6901618e+00   2.8012535e-01
   8.6961618e+00   2.7390397e-01
   8.7021618e+00   2.6308530e-01
   8.7081618e+00   2.4825890e-01
   8.7141618e+00   2.3019432e-01
   8.7201618e+00   2.0977395e-01
   8.7261618e+00   1.8792130e-01
   8.7321618e+00   1.6553294e-01
   8.7381618e+00   1.4342045e-01
   8.7441618e+00   1.2226749e-01
   8.7501618e+00   1.0260388e-01
   8.7561618e+00   8.4796761e-02
   8.7621618e+00   6.9056661e-02
   8.7681618e+00   5.5455101e-02
   8.7741618e+00   4.3949581e-02
   8.7801618e+00   3.4412030e-02
   8.7861618e+00   2.6657215e-02
   8.7921618e+00   2.0468512e-02
   8.7981618e+00   1.5619409e-02
   8.8041618e+00   1.1890006e-02
   8.8101618e+00   9.0785238e-03
   8.8161618e+00   7.0083543e-03
   8.8221618e+00   5.5314499e-03
   8.8281618e+00   4.5289662e-03
   8.8341618e+00   3.9099888e-03
   8.8401618e+00   3.6090328e-03
   8.8461618e+00   3.5828092e-03
   8.8521618e+00   3.8065658e-03
   8.8581618e+00   4.2701624e-03
   8.8641618e+00   4.9739563e-03
   8.8701618e+00   5.9245580e-03
   8.8761618e+00   7.1305705e-03
   8.8821618e+00   8.5985430e-03
   8.8881618e+00   1.0329513e-02
   8.8941618e+00   1.2316668e-02
   8.9001618e+00   1.4544783e-02
   8.9061618e+00   1.6992143e-02
   8.9121618e+00   1.9635647e-02
   8.9181618e+00   2.2459641e-02
   8.9241618e+00   2.5468791e-02
   8.9301618e+00   2.8704969e-02
   8.9361618e+00   3.2267691e-02
   8.9421618e+00   3.6337192e-02
   8.9481618e+00   4.1198689e-02
   8.9541618e+00   4.7265843e-02
   8.9601618e+00   5.5100888e-02
   8.9661618e+00   6.5428322e-02
   8.9721618e+00   7.9138551e-02
   8.9781618e+00   9.7277480e-02
   8.9841618e+00   1.2101795e-01
   8.9901618e+00   1.5160930e-01
   8.9961618e+00   1.9030228e-01
   9.0021618e+00   2.3824878e-01
   9.0081618e+00   2.9637847e-01
   9.0141618e+00   3.6525859e-01
   9.0201618e+00   4.4494752e-01
   9.0261618e+00   5.3485714e-01
   9.0321618e+00   6.3364252e-01
   9.0381618e+00   7.3913896e-01
   9.0441618e+00   8.4836525e-01
   9.0501618e+00   9.5760719e-01
   9.0561618e+00   1.0625875e+00
   9.0621618e+00   1.1587174e+00
   9.0681618e+00   1.2414127e+00
   9.0741618e+00   1.3064470e+00
   9.0801618e+00   1.3503039e+00
   9.0861618e+00   1.3704889e+00
   9.0921618e+00   1.3657618e+00
   9.0981618e+00   1.3362591e+00
   9.1041618e+00   1.2834898e+00
   9.1101618e+00   1.2102040e+00
   9.1161618e+00   1.1201501e+00
   9.1221618e+00   1.0177505e+00
   9.1281618e+00   9.0773594e-01
   9.1341618e+00   7.9478024e-01
   9.1401618e+00   6.8317533e-01
   9.1461618e+00   5.7657671e-01
   9.1521618e+00   4.7783799e-01
   9.1581618e+00   3.8893955e-01
   9.1641618e+00   3.1100405e-01
   9.1701618e+00   2.4438253e-01
   9.1761618e+00   1.8878873e-01
   9.1821618e+00   1.4345850e-01
   9.1881618e+00   1.0731256e-01
   9.1941618e+00   7.9105722e-02
   9.2001618e+00   5.7551103e-02
   9.2061618e+00   4.1413939e-02
   9.2121618e+00   2.9574217e-02
   9.2181618e+00   2.1061331e-02
   9.2241618e+00   1.5066048e-02
   9.2301618e+00   1.0935952e-02
   9.2361618e+00   8.1603706e-03
   9.2421618e+00   6.3498773e-03
   9.2481618e+00   5.2142765e-03
   9.2541618e+00   4.5416997e-03
   9.2601618e+00   4.1803157e-03
   9.2661618e+00   4.0232824e-03
   9.2721618e+00   3.9969545e-03
   9.2781618e+00   4.0520038e-03
   9.2841618e+00   4.1569527e-03
   9.2901618e+00   4.2936072e-03
   9.2961618e+00   4.4539451e-03
   9.3021618e+00   4.6381214e-03
   9.3081618e+00   4.8533539e-03
   9.3141618e+00   5.1135231e-03
   9.3201618e+00   5.4393458e-03
   9.3261618e+00   5.8589595e-03
   9.3321618e+00   6.4086914e-03
   9.3381618e+00   7.1337003e-03
   9.3441618e+00   8.0880946e-03
   9.3501618e+00   9.3340798e-03
   9.3561618e+00   1.0939698e-02
   9.3621618e+00   1.2974812e-02
   9.3681618e+00   1.5505194e-02
   9.3741618e+00   1.8584829e-02
   9.3801618e+00   2.2246928e-02
   9.3861618e+00   2.6494490e-02
   9.3921618e+00   3.1291563e-02
   9.3981618e+00   3.6556574e-02
   9.4041618e+00   4.2159107e-02
   9.4101618e+00   4.7921270e-02
   9.4161618e+00   5.3624400e-02
   9.4221618e+00   5.9021125e-02
   9.4281618e+00   6.3852117e-02
   9.4341618e+00   6.7866054e-02
   9.4401618e+00   7.0840711e-02
   9.4461618e+00   7.2602757e-02
   9.4521618e+00   7.3043814e-02
   9.4581618e+00   7.2130746e-02
   9.4641618e+00   6.9908829e-02
   9.4701618e+00   6.6497413e-02
   9.4761618e+00   6.2078671e-02
   9.4821618e+00   5.6880939e-02
   9.4881618e+00   5.1158785e-02
   9.4941618e+00   4.5172241e-02
   9.5001618e+00   3.9167557e-02
   9.5061618e+00   3.3361422e-02
   9.5121618e+00   2.7929951e-02
   9.5181618e+00   2.3002985e-02
   9.5241618e+00   1.8663549e-02
   9.5301618e+00   1.4951732e-02
   9.5361618e+00   1.1871900e-02
   9.5421618e+00   9.4020297e-03
   9.5481618e+00   7.5040243e-03
   9.5541618e+00   6.1341075e-03
   9.5601618e+00   5.2526950e-03
   9.5661618e+00   4.8334313e-03
   9.5721618e+00   4.8713058e-03
   9.5781618e+00   5.3898605e-03
   9.5841618e+00   6.4474599e-03
   9.5901618e+00   8.1424155e-03
   9.5961618e+00   1.0616473e-02
   9.6021618e+00   1.4055840e-02
   9.6081618e+00   1.8688642e-02
   9.6141618e+00   2.4777518e-02
   9.6201618e+00   3.2606157e-02
   9.6261618e+00   4.2458925e-02
   9.6321618e+00   5.4593485e-02
   9.6381618e+00   6.9207403e-02
   9.6441618e+00   8.6401031e-02
   9.6501618e+00   1.0614038e-01
   9.6561618e+00   1.2822485e-01
   9.6621618e+00   1.5226551e-01
   9.6681618e+00   1.7767942e-01
   9.6741618e+00   2.0370466e-01
   9.6801618e+00   2.2943863e-01
   9.6861618e+00   2.5389942e-01
   9.6921618e+00   2.7610679e-01
   9.6981618e+00   2.9517557e-01
   9.7041618e+00   3.1041210e-01
   9.7101618e+00   3.2140190e-01
   9.7161618e+00   3.2807716e-01
   9.7221618e+00   3.3075344e-01
   9.7281618e+00   3.3012839e-01
   9.7341618e+00   3.2723911e-01
   9.7401618e+00   3.2337961e-01
   9.7461618e+00   3.1998477e-01
   9.7521618e+00   3.1849117e-01
   9.7581618e+00   3.2018862e-01
   9.7641618e+00   3.2607751e-01
   9.7701618e+00   3.3674769e-01
   9.7761618e+00   3.5229250e-01
   9.7821618e+00   3.7226888e-01
   9.7881618e+00   3.9570984e-01
   9.7941618e+00   4.2119018e-01
   9.8001618e+00   4.4694077e-01
   9.8061618e+00   4.7100082e-01
   9.8121618e+00   4.9139300e-01
   9.8181618e+00   5.0630304e-01
   9.8241618e+00   5.1424448e-01
   9.8301618e+00   5.1419043e-01
   9.8361618e+00   5.0565854e-01
   9.8421618e+00   4.8874049e-01
   9.8481618e+00   4.6407487e-01
   9.8541618e+00   4.3276889e-01
   9.8601618e+00   3.9628062e-01
   9.8661618e+00   3.5627756e-01
   9.8721618e+00   3.1448899e-01
   9.8781618e+00   2.7256878e-01
   9.8841618e+00   2.3198225e-01
   9.8901618e+00   1.9392595e-01
   9.8961618e+00   1.5928427e-01
   9.9021618e+00   1.2862150e-01
   9.9081618e+00   1.0220413e-01
   9.9141618e+00   8.0045441e-02
   9.9201618e+00   6.1963463e-02
   9.9261618e+00   4.7643506e-02
   9.9321618e+00   3.6697914e-02
   9.9381618e+00   2.8717570e-02
   9.9441618e+00   2.3311788e-02
   9.9501618e+00   2.0135143e-02
   9.9561618e+00   1.8901389e-02
   9.9621618e+00   1.9385720e-02
   9.9681618e+00   2.1417368e-02
   9.9741618e+00   2.4864918e-02
   9.9801618e+00   2.9616940e-02
   9.9861618e+00   3.5560599e-02
   9.9921618e+00   4.2560888e-02
   9.9981618e+00   5.0443057e-02
   1.0004162e+01   5.8980525e-02
   1.0010162e+01   6.7890149e-02
   1.0016162e+01   7.6836014e-02
   1.0022162e+01   8.5441997e-02
   1.0028162e+01   9.3312300e-02
   1.0034162e+01   1.0005801e-01
   1.0040162e+01   1.0532684e-01
   1.0046162e+01   1.0883247e-01
   1.0052162e+01   1.1037999e-01
   1.0058162e+01   1.0988395e-01
   1.0064162e+01   1.0737673e-01
   1.0070162e+01   1.0300621e-01
   1.0076162e+01   9.7022792e-02
   1.0082162e+01   8.9757775e-02
   1.0088162e+01   8.1595626e-02
   1.0094162e+01   7.2943707e-02
   1.0100162e+01   6.4202807e-02
   1.0106162e+01   5.5741514e-02
   1.0112162e+01   4.7876546e-02
   1.0118162e+01   4.0860083e-02
   1.0124162e+01   3.4874096e-02
   1.0130162e+01   3.0030735e-02
   1.0136162e+01   2.6377285e-02
   1.0142162e+01   2.3903965e-02
   1.0148162e+01   2.2552971e-02
   1.0154162e+01   2.2227562e-02
   1.0160162e+01   2.2800507e-02
   1.0166162e+01   2.4121708e-02
   1.0172162e+01   2.6025263e-02
   1.0178162e+01   2.8336383e-02
   1.0184162e+01   3.0878607e-02
   1.0190162e+01   3.3481500e-02
   1.0196162e+01   3.5988715e-02
   1.0202162e+01   3.8265885e-02
   1.0208162e+01   4.0207548e-02
   1.0214162e+01   4.1742146e-02
   1.0220162e+01   4.2834228e-02
   1.0226162e+01   4.3483295e-02
   1.0232162e+01   4.3719160e-02
   1.0238162e+01   4.3594291e-02
   1.0244162e+01   4.3174064e-02
   1.0250162e+01   4.2526302e-02
   1.0256162e+01   4.1711563e-02
   1.0262162e+01   4.0775583e-02
   1.0268162e+01   3.9744894e-02
   1.0274162e+01   3.8626124e-02
   1.0280162e+01   3.7408846e-02
   1.0286162e+01   3.6071289e-02
   1.0292162e+01   3.4587797e-02
   1.0298162e+01   3.2936696e-02
   1.0304162e+01   3.1107313e-02
   1.0310162e+01   2.9105134e-02
   1.0316162e+01   2.6954566e-02
   1.0322162e+01   2.4699249e-02
   1.0328162e+01   2.2400382e-02
   1.0334162e+01   2.0133871e-02
   1.0340162e+01   1.7987317e-02
   1.0346162e+01   1.6057851e-02
   1.0352162e+01   1.4451604e-02
   1.0358162e+01   1.3285230e-02
   1.0364162e+01   1.2689449e-02
   1.0370162e+01   1.2814016e-02
   1.0376162e+01   1.3833060e-02
   1.0382162e+01   1.5949308e-02
   1.0388162e+01   1.9395487e-02
   1.0394162e+01   2.4431153e-02
   1.0400162e+01   3.1333457e-02
   1.0406162e+01   4.0380957e-02
   1.0412162e+01   5.1830430e-02
   1.0418162e+01   6.5887815e-02
   1.0424162e+01   8.2675662e-02
   1.0430162e+01   1.0220069e-01
   1.0436162e+01   1.2432593e-01
   1.0442162e+01   1.4875220e-01
   1.0448162e+01   1.7501334e-01
   1.0454162e+01   2.0248810e-01
   1.0460162e+01   2.3042974e-01
   1.0466162e+01   2.5801158e-01
   1.0472162e+01   2.8438422e-01
   1.0478162e+01   3.0873790e-01
   1.0484162e+01   3.3036235e-01
   1.0490162e+01   3.4869629e-01
   1.0496162e+01   3.6336050e-01
   1.0502162e+01   3.7417088e-01
   1.0508162e+01   3.8113122e-01
   1.0514162e+01   3.8440873e-01
   1.0520162e+01   3.8429791e-01
   1.0526162e+01   3.8117972e-01
   1.0532162e+01   3.7548280e-01
   1.0538162e+01   3.6765166e-01
   1.0544162e+01   3.5812461e-01
   1.0550162e+01   3.4732109e-01
   1.0556162e+01   3.3563573e-01
   1.0562162e+01   3.2343551e-01
   1.0568162e+01   3.1105583e-01
   1.0574162e+01   2.9879313e-01
   1.0580162e+01   2.8689328e-01
   1.0586162e+01   2.7553750e-01
   1.0592162e+01   2.6482906e-01
   1.0598162e+01   2.5478507e-01
   1.0604162e+01   2.4533713e-01
   1.0610162e+01   2.3634293e-01
   1.0616162e+01   2.2760901e-01
   1.0622162e+01   2.1892195e-01
   1.0628162e+01   2.1008362e-01
   1.0634162e+01   2.0094465e-01
   1.0640162e+01   1.9143065e-01
   1.0646162e+01   1.8155658e-01
   1.0652162e+01   1.7142681e-01
   1.0658162e+01   1.6122118e-01
   1.0664162e+01   1.5116927e-01
   1.0670162e+01   1.4151757e-01
   1.0676162e+01   1.3249470e-01
   1.0682162e+01   1.2428032e-01
   1.0688162e+01   1.1698202e-01
   1.0694162e+01   1.1062325e-01
   1.0700162e+01   1.0514320e-01
   1.0706162e+01   1.0040776e-01
   1.0712162e+01   9.6228967e-02
   1.0718162e+01   9.2389800e-02
   1.0724162e+01   8.8670208e-02
   1.0730162e+01   8.4871128e-02
   1.0736162e+01   8.0833637e-02
   1.0742162e+01   7.6451525e-02
   1.0748162e+01   7.1676675e-02
   1.0754162e+01   6.6517626e-02
   1.0760162e+01   6.1032465e-02
   1.0766162e+01   5.5317686e-02
   1.0772162e+01   4.9494843e-02
   1.0778162e+01   4.3696742e-02
   1.0784162e+01   3.8054652e-02
   1.0790162e+01   3.2687623e-02
   1.0796162e+01   2.7694582e-02
   1.0802162e+01   2.3149460e-02
   1.0808162e+01   1.9099228e-02
   1.0814162e+01   1.5564500e-02
   1.0820162e+01   1.2542124e-02
   1.0826162e+01   1.0009164e-02
   1.0832162e+01   7.9276213e-03
   1.0838162e+01   6.2493523e-03
   1.0844162e+01   4.9207092e-03
   1.0850162e+01   3.8865889e-03
   1.0856162e+01   3.0936898e-03
   1.0862162e+01   2.4929033e-03
   1.0868162e+01   2.0408632e-03
   1.0874162e+01   1.7007466e-03
   1.0880162e+01   1.4424578e-03
   1.0886162e+01   1.2423485e-03
   1.0892162e+01   1.0826186e-03
   1.0898162e+01   9.5053093e-04
   1.0904162e+01   8.3755092e-04
   1.0910162e+01   7.3849674e-04
   1.0916162e+01   6.5076669e-04
   1.0922162e+01   5.7369038e-04
   1.0928162e+01   5.0803529e-04
   1.0934162e+01   4.5568834e-04
   1.0940162e+01   4.1952120e-04
   1.0946162e+01   4.0343815e-04
   1.0952162e+01   4.1259449e-04
   1.0958162e+01   4.5376099e-04
   1.0964162e+01   5.3579368e-04
   1.0970162e+01   6.7014922e-04
   1.0976162e+01   8.7136384e-04
   1.0982162e+01   1.1573904e-03
   1.0988162e+01   1.5496680e-03
   1.0994162e+01   2.0727872e-03
   1.1000162e+01   2.7536166e-03
   1.1006162e+01   3.6197873e-03
   1.1012162e+01   4.6974840e-03
   1.1018162e+01   6.0085810e-03
   1.1024162e+01   7.5672753e-03
   1.1030162e+01   9.3764962e-03
   1.1036162e+01   1.1424497e-02
   1.1042162e+01   1.3682129e-02
   1.1048162e+01   1.6101344e-02
   1.1054162e+01   1.8615422e-02
   1.1060162e+01   2.1141335e-02
   1.1066162e+01   2.3584390e-02
   1.1072162e+01   2.5845097e-02
   1.1078162e+01   2.7827838e-02
   1.1084162e+01   2.9450708e-02
   1.1090162e+01   3.0655613e-02
   1.1096162e+01   3.1417669e-02
   1.1102162e+01   3.1752925e-02
   1.1108162e+01   3.1723571e-02
   1.1114162e+01   3.1440005e-02
   1.1120162e+01   3.1059424e-02
   1.1126162e+01   3.0780807e-02
   1.1132162e+01   3.0836440e-02
   1.1138162e+01   3.1480252e-02
   1.1144162e+01   3.2973382e-02
   1.1150162e+01   3.5567507e-02
   1.1156162e+01   3.9486611e-02
   1.1162162e+01   4.4908064e-02
   1.1168162e+01   5.1944180e-02
   1.1174162e+01   6.0625663e-02
   1.1180162e+01   7.0888629e-02
   1.1186162e+01   8.2566950e-02
   1.1192162e+01   9.5391523e-02
   1.1198162e+01   1.0899759e-01
   1.1204162e+01   1.2294051e-01
   1.1210162e+01   1.3671936e-01
   1.1216162e+01   1.4980678e-01
   1.1222162e+01   1.6168233e-01
   1.1228162e+01   1.7186643e-01
   1.1234162e+01   1.7995117e-01
   1.1240162e+01   1.8562520e-01
   1.1246162e+01   1.8869034e-01
   1.1252162e+01   1.8906874e-01
   1.1258162e+01   1.8680072e-01
   1.1264162e+01   1.8203439e-01
   1.1270162e+01   1.7500901e-01
   1.1276162e+01   1.6603445e-01
   1.1282162e+01   1.5546907e-01
   1.1288162e+01   1.4369792e-01
   1.1294162e+01   1.3111276e-01
   1.1300162e+01   1.1809468e-01
   1.1306162e+01   1.0499974e-01
   1.1312162e+01   9.2147548e-02
   1.1318162e+01   7.9812783e-02
   1.1324162e+01   6.8219469e-02
   1.1330162e+01   5.7537907e-02
   1.1336162e+01   4.7884218e-02
   1.1342162e+01   3.9322417e-02
   1.1348162e+01   3.1868821e-02
   1.1354162e+01   2.5498460e-02
   1.1360162e+01   2.0152979e-02
   1.1366162e+01   1.5749416e-02
   1.1372162e+01   1.2189146e-02
   1.1378162e+01   9.3663610e-03
   1.1384162e+01   7.1755204e-03
   1.1390162e+01   5.5174183e-03
   1.1396162e+01   4.3036747e-03
   1.1402162e+01   3.4596511e-03
   1.1408162e+01   2.9259221e-03
   1.1414162e+01   2.6585163e-03
   1.1420162e+01   2.6281685e-03
   1.1426162e+01   2.8188066e-03
   1.1432162e+01   3.2254562e-03
   1.1438162e+01   3.8516928e-03
   1.1444162e+01   4.7067363e-03
   1.1450162e+01   5.8022616e-03
   1.1456162e+01   7.1490088e-03
   1.1462162e+01   8.7533093e-03
   1.1468162e+01   1.0613693e-02
   1.1474162e+01   1.2717795e-02
   1.1480162e+01   1.5039824e-02
   1.1486162e+01   1.7538873e-02
   1.1492162e+01   2.0158353e-02
   1.1498162e+01   2.2826754e-02
   1.1504162e+01   2.5459863e-02
   1.1510162e+01   2.7964436e-02
   1.1516162e+01   3.0243144e-02
   1.1522162e+01   3.2200480e-02
   1.1528162e+01   3.3749148e-02
   1.1534162e+01   3.4816360e-02
   1.1540162e+01   3.5349413e-02
   1.1546162e+01   3.5319963e-02
   1.1552162e+01   3.4726500e-02
   1.1558162e+01   3.3594730e-02
   1.1564162e+01   3.1975777e-02
   1.1570162e+01   2.9942359e-02
   1.1576162e+01   2.7583357e-02
   1.1582162e+01   2.4997304e-02
   1.1588162e+01   2.2285499e-02
   1.1594162e+01   1.9545408e-02
   1.1600162e+01   1.6864948e-02
   1.1606162e+01   1.4318139e-02
   1.1612162e+01   1.1962351e-02
   1.1618162e+01   9.8372406e-03
   1.1624162e+01   7.9652152e-03
   1.1630162e+01   6.3531753e-03
   1.1636162e+01   4.9951568e-03
   1.1642162e+01   3.8754911e-03
   1.1648162e+01   2.9721247e-03
   1.1654162e+01   2.2598084e-03
   1.1660162e+01   1.7129653e-03
   1.1666162e+01   1.3081416e-03
   1.1672162e+01   1.0260348e-03
   1.1678162e+01   8.5315768e-04
   1.1684162e+01   7.8322574e-04
   1.1690162e+01   8.1835727e-04
   1.1696162e+01   9.7013457e-04
   1.1702162e+01   1.2605119e-03
   1.1708162e+01   1.7224687e-03
   1.1714162e+01   2.4002160e-03
   1.1720162e+01   3.3486816e-03
   1.1726162e+01   4.6319536e-03
   1.1732162e+01   6.3203666e-03
   1.1738162e+01   8.4860003e-03
   1.1744162e+01   1.1196527e-02
   1.1750162e+01   1.4507599e-02
   1.1756162e+01   1.8454293e-02
   1.1762162e+01   2.3042448e-02
   1.1768162e+01   2.8241039e-02
   1.1774162e+01   3.3976908e-02
   1.1780162e+01   4.0133138e-02
   1.1786162e+01   4.6552118e-02
   1.1792162e+01   5.3043864e-02
   1.1798162e+01   5.9399421e-02
   1.1804162e+01   6.5408393e-02
   1.1810162e+01   7.0878826e-02
   1.1816162e+01   7.5657083e-02
   1.1822162e+01   7.9645023e-02
   1.1828162e+01   8.2811936e-02
   1.1834162e+01   8.5199224e-02
   1.1840162e+01   8.6916764e-02
   1.1846162e+01   8.8131020e-02
   1.1852162e+01   8.9046202e-02
   1.1858162e+01   8.9880790e-02
   1.1864162e+01   9.0842426e-02
   1.1870162e+01   9.2104379e-02
   1.1876162e+01   9.3786513e-02
   1.1882162e+01   9.5942956e-02
   1.1888162e+01   9.8557622e-02
   1.1894162e+01   1.0154762e-01
   1.1900162e+01   1.0477353e-01
   1.1906162e+01   1.0805465e-01
   1.1912162e+01   1.1118707e-01
   1.1918162e+01   1.1396203e-01
   1.1924162e+01   1.1618278e-01
   1.1930162e+01   1.1767822e-01
   1.1936162e+01   1.1831276e-01
   1.1942162e+01   1.1799195e-01
   1.1948162e+01   1.1666460e-01
   1.1954162e+01   1.1432176e-01
   1.1960162e+01   1.1099360e-01
   1.1966162e+01   1.0674481e-01
   1.1972162e+01   1.0166926e-01
   1.1978162e+01   9.5884192e-02
   1.1984162e+01   8.9524256e-02
   1.1990162e+01   8.2735438e-02
   1.1996162e+01   7.5669053e-02
   1.2002162e+01   6.8475847e-02
   1.2008162e+01   6.1300412e-02
   1.2014162e+01   5.4276147e-02
   1.2020162e+01   4.7520989e-02
   1.2026162e+01   4.1134148e-02
   1.2032162e+01   3.5194001e-02
   1.2038162e+01   2.9757179e-02
   1.2044162e+01   2.4858829e-02
   1.2050162e+01   2.0513900e-02
   1.2056162e+01   1.6719265e-02
   1.2062162e+01   1.3456424e-02
   1.2068162e+01   1.0694573e-02
   1.2074162e+01   8.3937779e-03
   1.2080162e+01   6.5080778e-03
   1.2086162e+01   4.9883356e-03
   1.2092162e+01   3.7847295e-03
   1.2098162e+01   2.8488004e-03
   1.2104162e+01   2.1350222e-03
   1.2110162e+01   1.6018965e-03
   1.2116162e+01   1.2126061e-03
   1.2122162e+01   9.3528666e-04
   1.2128162e+01   7.4299201e-04
   1.2134162e+01   6.1343456e-04
   1.2140162e+01   5.2857925e-04
   1.2146162e+01   4.7416042e-04
   1.2152162e+01   4.3917529e-04
   1.2158162e+01   4.1539155e-04
   1.2164162e+01   3.9689067e-04
   1.2170162e+01   3.7965579e-04
   1.2176162e+01   3.6120442e-04
   1.2182162e+01   3.4026163e-04
   1.2188162e+01   3.1646852e-04
   1.2194162e+01   2.9012245e-04
   1.2200162e+01   2.6194754e-04
   1.2206162e+01   2.3289678e-04
   1.2212162e+01   2.0398802e-04
   1.2218162e+01   1.7617617e-04
   1.2224162e+01   1.5026276e-04
   1.2230162e+01   1.2684194e-04
   1.2236162e+01   1.0627935e-04
   1.2242162e+01   8.8718599e-05
   1.2248162e+01   7.4108480e-05
   1.2254162e+01   6.2243406e-05
   1.2260162e+01   5.2810144e-05
   1.2266162e+01   4.5434708e-05
   1.2272162e+01   3.9724842e-05
   1.2278162e+01   3.5305078e-05
   1.2284162e+01   3.1842960e-05
   1.2290162e+01   2.9066309e-05
   1.2296162e+01   2.6772458e-05
   1.2302162e+01   2.4831089e-05
   1.2308162e+01   2.3182730e-05
   1.2314162e+01   2.1835149e-05
   1.2320162e+01   2.0859923e-05
   1.2326162e+01   2.0391431e-05
   1.2332162e+01   2.0630487e-05
   1.2338162e+01   2.1855036e-05
   1.2344162e+01   2.4440790e-05
   1.2350162e+01   2.8895695e-05
   1.2356162e+01   3.5913800e-05
   1.2362162e+01   4.6456603e-05
   1.2368162e+01   6.1873309e-05
   1.2374162e+01   8.4075553e-05
   1.2380162e+01   1.1578651e-04
   1.2386162e+01   1.6088827e-04
   1.2392162e+01   2.2489374e-04
   1.2398162e+01   3.1556816e-04
   1.2404162e+01   4.4371942e-04
   1.2410162e+01   6.2416284e-04
   1.2416162e+01   8.7684349e-04
   1.2422162e+01   1.2280670e-03
   1.2428162e+01   1.7117473e-03
   1.2434162e+01   2.3705310e-03
   1.2440162e+01   3.2566067e-03
   1.2446162e+01   4.4319630e-03
   1.2452162e+01   5.9678290e-03
   1.2458162e+01   7.9430307e-03
   1.2464162e+01   1.0441034e-02
   1.2470162e+01   1.3545528e-02
   1.2476162e+01   1.7334543e-02
   1.2482162e+01   2.1873255e-02
   1.2488162e+01   2.7205875e-02
   1.2494162e+01   3.3347182e-02
   1.2500162e+01   4.0274494e-02
   1.2506162e+01   4.7920971e-02
   1.2512162e+01   5.6171181e-02
   1.2518162e+01   6.4859808e-02
   1.2524162e+01   7.3774144e-02
   1.2530162e+01   8.2660747e-02
   1.2536162e+01   9.1236203e-02
   1.2542162e+01   9.9201539e-02
   1.2548162e+01   1.0625938e-01
   1.2554162e+01   1.1213257e-01
   1.2560162e+01   1.1658281e-01
   1.2566162e+01   1.1942762e-01
   1.2572162e+01   1.2055410e-01
   1.2578162e+01   1.1992818e-01
   1.2584162e+01   1.1759833e-01
   1.2590162e+01   1.1369328e-01
   1.2596162e+01   1.0841384e-01
   1.2602162e+01   1.0201925e-01
   1.2608162e+01   9.4809386e-02
   1.2614162e+01   8.7104192e-02
   1.2620162e+01   7.9222174e-02
   1.2626162e+01   7.1459843e-02
   1.2632162e+01   6.4073861e-02
   1.2638162e+01   5.7267407e-02
   1.2644162e+01   5.1181795e-02
   1.2650162e+01   4.5893820e-02
   1.2656162e+01   4.1418742e-02
   1.2662162e+01   3.7718166e-02
   1.2668162e+01   3.4711665e-02
   1.2674162e+01   3.2290613e-02
   1.2680162e+01   3.0332568e-02
   1.2686162e+01   2.8714658e-02
   1.2692162e+01   2.7324629e-02
   1.2698162e+01   2.6068693e-02
   1.2704162e+01   2.4875771e-02
   1.2710162e+01   2.3698261e-02
   1.2716162e+01   2.2509877e-02
   1.2722162e+01   2.1301442e-02
   1.2728162e+01   2.0075640e-02
   1.2734162e+01   1.8841716e-02
   1.2740162e+01   1.7610939e-02
   1.2746162e+01   1.6393356e-02
   1.2752162e+01   1.5196047e-02
   1.2758162e+01   1.4022789e-02
   1.2764162e+01   1.2874810e-02
   1.2770162e+01   1.1752176e-02
   1.2776162e+01   1.0655336e-02
   1.2782162e+01   9.5864218e-03
   1.2788162e+01   8.5500254e-03
   1.2794162e+01   7.5533579e-03
   1.2800162e+01   6.6058172e-03
   1.2806162e+01   5.7181263e-03
   1.2812162e+01   4.9012502e-03
   1.2818162e+01   4.1653094e-03
   1.2824162e+01   3.5186673e-03
   1.2830162e+01   2.9673004e-03
   1.2836162e+01   2.5144873e-03
   1.2842162e+01   2.1607832e-03
   1.2848162e+01   1.9042014e-03
   1.2854162e+01   1.7405039e-03
   1.2860162e+01   1.6635087e-03
   1.2866162e+01   1.6653466e-03
   1.2872162e+01   1.7366418e-03
   1.2878162e+01   1.8666260e-03
   1.2884162e+01   2.0432340e-03
   1.2890162e+01   2.2532453e-03
   1.2896162e+01   2.4825391e-03
   1.2902162e+01   2.7165146e-03
   1.2908162e+01   2.9406980e-03
   1.2914162e+01   3.1415188e-03
   1.2920162e+01   3.3071987e-03
   1.2926162e+01   3.4286643e-03
   1.2932162e+01   3.5003767e-03
   1.2938162e+01   3.5209739e-03
   1.2944162e+01   3.4936365e-03
   1.2950162e+01   3.4261267e-03
   1.2956162e+01   3.3304881e-03
   1.2962162e+01   3.2224383e-03
   1.2968162e+01   3.1205211e-03
   1.2974162e+01   3.0451002e-03
   1.2980162e+01   3.0172818e-03
   1.2986162e+01   3.0578326e-03
   1.2992162e+01   3.1861379e-03
   1.2998162e+01   3.4192056e-03
   1.3004162e+01   3.7707064e-03
   1.3010162e+01   4.2500193e-03
   1.3016162e+01   4.8612716e-03
   1.3022162e+01   5.6023840e-03
   1.3028162e+01   6.4641858e-03
   1.3034162e+01   7.4297128e-03
   1.3040162e+01   8.4738476e-03
   1.3046162e+01   9.5634831e-03
   1.3052162e+01   1.0658372e-02
   1.3058162e+01   1.1712776e-02
   1.3064162e+01   1.2677914e-02
   1.3070162e+01   1.3505115e-02
   1.3076162e+01   1.4149404e-02
   1.3082162e+01   1.4573198e-02
   1.3088162e+01   1.4749666e-02
   1.3094162e+01   1.4665341e-02
   1.3100162e+01   1.4321645e-02
   1.3106162e+01   1.3735084e-02
   1.3112162e+01   1.2936090e-02
   1.3118162e+01   1.1966639e-02
   1.3124162e+01   1.0876959e-02
   1.3130162e+01   9.7217372e-03
   1.3136162e+01   8.5562785e-03
   1.3142162e+01   7.4330553e-03
   1.3148162e+01   6.3989515e-03
   1.3154162e+01   5.4933976e-03
   1.3160162e+01   4.7474215e-03
   1.3166162e+01   4.1835074e-03
   1.3172162e+01   3.8160589e-03
   1.3178162e+01   3.6522109e-03
   1.3184162e+01   3.6927465e-03
   1.3190162e+01   3.9329273e-03
   1.3196162e+01   4.3631241e-03
   1.3202162e+01   4.9692277e-03
   1.3208162e+01   5.7328954e-03
   1.3214162e+01   6.6317397e-03
   1.3220162e+01   7.6395853e-03
   1.3226162e+01   8.7268979e-03
   1.3232162e+01   9.8614518e-03
   1.3238162e+01   1.1009240e-02
   1.3244162e+01   1.2135584e-02
   1.3250162e+01   1.3206352e-02
   1.3256162e+01   1.4189200e-02
   1.3262162e+01   1.5054732e-02
   1.3268162e+01   1.5777541e-02
   1.3274162e+01   1.6337093e-02
   1.3280162e+01   1.6718469e-02
   1.3286162e+01   1.6912984e-02
   1.3292162e+01   1.6918678e-02
   1.3298162e+01   1.6740660e-02
   1.3304162e+01   1.6391235e-02
   1.3310162e+01   1.5889705e-02
   1.3316162e+01   1.5261743e-02
   1.3322162e+01   1.4538239e-02
   1.3328162e+01   1.3753598e-02
   1.3334162e+01   1.2943553e-02
   1.3340162e+01   1.2142627e-02
   1.3346162e+01   1.1381520e-02
   1.3352162e+01   1.0684693e-02
   1.3358162e+01   1.0068470e-02
   1.3364162e+01   9.5399293e-03
   1.3370162e+01   9.0967372e-03
   1.3376162e+01   8.7279878e-03
   1.3382162e+01   8.4159448e-03
   1.3388162e+01   8.1384721e-03
   1.3394162e+01   7.8718407e-03
   1.3400162e+01   7.5935582e-03
   1.3406162e+01   7.2848787e-03
   1.3412162e+01   6.9327085e-03
   1.3418162e+01   6.5307272e-03
   1.3424162e+01   6.0796601e-03
   1.3430162e+01   5.5867568e-03
   1.3436162e+01   5.0646327e-03
   1.3442162e+01   4.5296966e-03
   1.3448162e+01   4.0004105e-03
   1.3454162e+01   3.4956205e-03
   1.3460162e+01   3.0331412e-03
   1.3466162e+01   2.6287148e-03
   1.3472162e+01   2.2953798e-03
   1.3478162e+01   2.0432192e-03
   1.3484162e+01   1.8793960e-03
   1.3490162e+01   1.8083535e-03
   1.3496162e+01   1.8320541e-03
   1.3502162e+01   1.9501459e-03
   1.3508162e+01   2.1599862e-03
   1.3514162e+01   2.4565052e-03
   1.3520162e+01   2.8319417e-03
   1.3526162e+01   3.2755366e-03
   1.3532162e+01   3.7733014e-03
   1.3538162e+01   4.3079918e-03
   1.3544162e+01   4.8594099e-03
   1.3550162e+01   5.4051201e-03
   1.3556162e+01   5.9216131e-03
   1.3562162e+01   6.3858844e-03
   1.3568162e+01   6.7773282e-03
   1.3574162e+01   7.0797894e-03
   1.3580162e+01   7.2835786e-03
   1.3586162e+01   7.3872480e-03
   1.3592162e+01   7.3989402e-03
   1.3598162e+01   7.3371672e-03
   1.3604162e+01   7.2309290e-03
   1.3610162e+01   7.1191405e-03
   1.3616162e+01   7.0493793e-03
   1.3622162e+01   7.0759963e-03
   1.3628162e+01   7.2576378e-03
   1.3634162e+01   7.6542249e-03
   1.3640162e+01   8.3234276e-03
   1.3646162e+01   9.3166867e-03
   1.3652162e+01   1.0674873e-02
   1.3658162e+01   1.2423755e-02
   1.3664162e+01   1.4569555e-02
   1.3670162e+01   1.7094994e-02
   1.3676162e+01   1.9956350e-02
   1.3682162e+01   2.3082086e-02
   1.3688162e+01   2.6373601e-02
   1.3694162e+01   2.9708514e-02
   1.3700162e+01   3.2946624e-02
   1.3706162e+01   3.5938388e-02
   1.3712162e+01   3.8535344e-02
   1.3718162e+01   4.0601572e-02
   1.3724162e+01   4.2025006e-02
   1.3730162e+01   4.2727309e-02
   1.3736162e+01   4.2671081e-02
   1.3742162e+01   4.1863461e-02
   1.3748162e+01   4.0355601e-02
   1.3754162e+01   3.8238013e-02
   1.3760162e+01   3.5632312e-02
   1.3766162e+01   3.2680366e-02
   1.3772162e+01   2.9532098e-02
   1.3778162e+01   2.6333367e-02
   1.3784162e+01   2.3215199e-02
   1.3790162e+01   2.0285412e-02
   1.3796162e+01   1.7623282e-02
   1.3802162e+01   1.5277477e-02
   1.3808162e+01   1.3267070e-02
   1.3814162e+01   1.1585119e-02
   1.3820162e+01   1.0204078e-02
   1.3826162e+01   9.0821984e-03
   1.3832162e+01   8.1701169e-03
   1.3838162e+01   7.4169157e-03
   1.3844162e+01   6.7751370e-03
   1.3850162e+01   6.2044255e-03
   1.3856162e+01   5.6736877e-03
   1.3862162e+01   5.1618347e-03
   1.3868162e+01   4.6573235e-03
   1.3874162e+01   4.1567994e-03
   1.3880162e+01   3.6631882e-03
   1.3886162e+01   3.1835779e-03
   1.3892162e+01   2.7271847e-03
   1.3898162e+01   2.3036245e-03
   1.3904162e+01   1.9216265e-03
   1.3910162e+01   1.5882372e-03
   1.3916162e+01   1.3084891e-03
   1.3922162e+01   1.0854497e-03
   1.3928162e+01   9.2053288e-04
   1.3934162e+01   8.1394174e-04
   1.3940162e+01   7.6511946e-04
   1.3946162e+01   7.7310729e-04
   1.3952162e+01   8.3674081e-04
   1.3958162e+01   9.5465258e-04
   1.3964162e+01   1.1250858e-03
   1.3970162e+01   1.3455576e-03
   1.3976162e+01   1.6124373e-03
   1.3982162e+01   1.9205249e-03
   1.3988162e+01   2.2627212e-03
   1.3994162e+01   2.6298801e-03
   1.4000162e+01   3.0109169e-03
   1.4006162e+01   3.3932188e-03
   1.4012162e+01   3.7633687e-03
   1.4018162e+01   4.1081530e-03
   1.4024162e+01   4.4157831e-03
   1.4030162e+01   4.6772241e-03
   1.4036162e+01   4.8875031e-03
   1.4042162e+01   5.0468562e-03
   1.4048162e+01   5.1615809e-03
   1.4054162e+01   5.2444759e-03
   1.4060162e+01   5.3147803e-03
   1.4066162e+01   5.3975580e-03
   1.4072162e+01   5.5225086e-03
   1.4078162e+01   5.7222241e-03
   1.4084162e+01   6.0299481e-03
   1.4090162e+01   6.4769335e-03
   1.4096162e+01   7.0895392e-03
   1.4102162e+01   7.8862536e-03
   1.4108162e+01   8.8748796e-03
   1.4114162e+01   1.0050160e-02
   1.4120162e+01   1.1392141e-02
   1.4126162e+01   1.2865568e-02
   1.4132162e+01   1.4420549e-02
   1.4138162e+01   1.5994633e-02
   1.4144162e+01   1.7516294e-02
   1.4150162e+01   1.8909642e-02
   1.4156162e+01   2.0100006e-02
   1.4162162e+01   2.1019873e-02
   1.4168162e+01   2.1614565e-02
   1.4174162e+01   2.1847013e-02
   1.4180162e+01   2.1701074e-02
   1.4186162e+01   2.1182966e-02
   1.4192162e+01   2.0320657e-02
   1.4198162e+01   1.9161249e-02
   1.4204162e+01   1.7766706e-02
   1.4210162e+01   1.6208407e-02
   1.4216162e+01   1.4561177e-02
   1.4222162e+01   1.2897444e-02
   1.4228162e+01   1.1282117e-02
   1.4234162e+01   9.7686451e-03
   1.4240162e+01   8.3965252e-03
   1.4246162e+01   7.1903416e-03
   1.4252162e+01   6.1602321e-03
   1.4258162e+01   5.3035362e-03
   1.4264162e+01   4.6072907e-03
   1.4270162e+01   4.0512010e-03
   1.4276162e+01   3.6107281e-03
   1.4282162e+01   3.2599807e-03
   1.4288162e+01   2.9741752e-03
   1.4294162e+01   2.7315111e-03
   1.4300162e+01   2.5143945e-03
   1.4306162e+01   2.3100166e-03
   1.4312162e+01   2.1103585e-03
   1.4318162e+01   1.9117356e-03
   1.4324162e+01   1.7140202e-03
   1.4330162e+01   1.5196865e-03
   1.4336162e+01   1.3328151e-03
   1.4342162e+01   1.1581684e-03
   1.4348162e+01   1.0004206e-03
   1.4354162e+01   8.6359183e-04
   1.4360162e+01   7.5070539e-04
   1.4366162e+01   6.6366033e-04
   1.4372162e+01   6.0329257e-04
   1.4378162e+01   5.6958711e-04
   1.4384162e+01   5.6199791e-04
   1.4390162e+01   5.7983158e-04
   1.4396162e+01   6.2265120e-04
   1.4402162e+01   6.9065707e-04
   1.4408162e+01   7.8500063e-04
   1.4414162e+01   9.0798644e-04
   1.4420162e+01   1.0631183e-03
   1.4426162e+01   1.2549499e-03
   1.4432162e+01   1.4887136e-03
   1.4438162e+01   1.7697211e-03
   1.4444162e+01   2.1025602e-03
   1.4450162e+01   2.4901482e-03
   1.4456162e+01   2.9327379e-03
   1.4462162e+01   3.4270051e-03
   1.4468162e+01   3.9653617e-03
   1.4474162e+01   4.5356333e-03
   1.4480162e+01   5.1212150e-03
   1.4486162e+01   5.7017600e-03
   1.4492162e+01   6.2543898e-03
   1.4498162e+01   6.7553293e-03
   1.4504162e+01   7.1818012e-03
   1.4510162e+01   7.5139570e-03
   1.4516162e+01   7.7366026e-03
   1.4522162e+01   7.8404950e-03
   1.4528162e+01   7.8230417e-03
   1.4534162e+01   7.6883189e-03
   1.4540162e+01   7.4464254e-03
   1.4546162e+01   7.1122830e-03
   1.4552162e+01   6.7040678e-03
   1.4558162e+01   6.2414983e-03
   1.4564162e+01   5.7442039e-03
   1.4570162e+01   5.2303630e-03
   1.4576162e+01   4.7157365e-03
   1.4582162e+01   4.2131431e-03
   1.4588162e+01   3.7323558e-03
   1.4594162e+01   3.2803360e-03
   1.4600162e+01   2.8616938e-03
   1.4606162e+01   2.4792534e-03
   1.4612162e+01   2.1346187e-03
   1.4618162e+01   1.8286670e-03
   1.4624162e+01   1.5619287e-03
   1.4630162e+01   1.3348491e-03
   1.4636162e+01   1.1479455e-03
   1.4642162e+01   1.0018856e-03
   1.4648162e+01   8.9751051e-04
   1.4654162e+01   8.3581578e-04
   1.4660162e+01   8.1789124e-04
   1.4666162e+01   8.4480883e-04
   1.4672162e+01   9.1744327e-04
   1.4678162e+01   1.0362132e-03
   1.4684162e+01   1.2007434e-03
   1.4690162e+01   1.4094660e-03
   1.4696162e+01   1.6592027e-03
   1.4702162e+01   1.9447864e-03
   1.4708162e+01   2.2587957e-03
   1.4714162e+01   2.5914754e-03
   1.4720162e+01   2.9309016e-03
   1.4726162e+01   3.2634266e-03
   1.4732162e+01   3.5743955e-03
   1.4738162e+01   3.8490885e-03
   1.4744162e+01   4.0737983e-03
   1.4750162e+01   4.2369229e-03
   1.4756162e+01   4.3299408e-03
   1.4762162e+01   4.3481430e-03
   1.4768162e+01   4.2910226e-03
   1.4774162e+01   4.1622694e-03
   1.4780162e+01   3.9693708e-03
   1.4786162e+01   3.7228723e-03
   1.4792162e+01   3.4353967e-03
   1.4798162e+01   3.1205475e-03
   1.4804162e+01   2.7918290e-03
   1.4810162e+01   2.4617005e-03
   1.4816162e+01   2.1408527e-03
   1.4822162e+01   1.8377545e-03
   1.4828162e+01   1.5584750e-03
   1.4834162e+01   1.3067519e-03
   1.4840162e+01   1.0842494e-03
   1.4846162e+01   8.9093645e-04
   1.4852162e+01   7.2551883e-04
   1.4858162e+01   5.8586421e-04
   1.4864162e+01   4.6937991e-04
   1.4870162e+01   3.7331910e-04
   1.4876162e+01   2.9500961e-04
   1.4882162e+01   2.3201265e-04
   1.4888162e+01   1.8222774e-04
   1.4894162e+01   1.4396445e-04
   1.4900162e+01   1.1600167e-04
   1.4906162e+01   9.7653428e-05
   1.4912162e+01   8.8855555e-05
   1.4918162e+01   9.0283126e-05
   1.4924162e+01   1.0350215e-04
   1.4930162e+01   1.3115207e-04
   1.4936162e+01   1.7714683e-04
   1.4942162e+01   2.4687189e-04
   1.4948162e+01   3.4734291e-04
   1.4954162e+01   4.8727961e-04
   1.4960162e+01   6.7703872e-04
   1.4966162e+01   9.2834493e-04
   1.4972162e+01   1.2537627e-03
   1.4978162e+01   1.6658680e-03
   1.4984162e+01   2.1761097e-03
   1.4990162e+01   2.7933938e-03
   1.4996162e+01   3.5224814e-03
   1.5002162e+01   4.3623484e-03
   1.5008162e+01   5.3047068e-03
   1.5014162e+01   6.3329242e-03
   1.5020162e+01   7.4215755e-03
   1.5026162e+01   8.5368270e-03
   1.5032162e+01   9.6377729e-03
   1.5038162e+01   1.0678728e-02
   1.5044162e+01   1.1612349e-02
   1.5050162e+01   1.2393310e-02
   1.5056162e+01   1.2982167e-02
   1.5062162e+01   1.3348962e-02
   1.5068162e+01   1.3476135e-02
   1.5074162e+01   1.3360377e-02
   1.5080162e+01   1.3013186e-02
   1.5086162e+01   1.2460043e-02
   1.5092162e+01   1.1738341e-02
   1.5098162e+01   1.0894302e-02
   1.5104162e+01   9.9792573e-03
   1.5110162e+01   9.0457261e-03
   1.5116162e+01   8.1436613e-03
   1.5122162e+01   7.3172105e-03
   1.5128162e+01   6.6022015e-03
   1.5134162e+01   6.0244613e-03
   1.5140162e+01   5.5989693e-03
   1.5146162e+01   5.3297771e-03
   1.5152162e+01   5.2105827e-03
   1.5158162e+01   5.2258422e-03
   1.5164162e+01   5.3523099e-03
   1.5170162e+01   5.5609138e-03
   1.5176162e+01   5.8188830e-03
   1.5182162e+01   6.0920371e-03
   1.5188162e+01   6.3471289e-03
   1.5194162e+01   6.5541043e-03
   1.5200162e+01   6.6881192e-03
   1.5206162e+01   6.7311468e-03
   1.5212162e+01   6.6730206e-03
   1.5218162e+01   6.5118046e-03
   1.5224162e+01   6.2534479e-03
   1.5230162e+01   5.9107588e-03
   1.5236162e+01   5.5018183e-03
   1.5242162e+01   5.0480150e-03
   1.5248162e+01   4.5719264e-03
   1.5254162e+01   4.0952812e-03
   1.5260162e+01   3.6372091e-03
   1.5266162e+01   3.2129390e-03
   1.5272162e+01   2.8330345e-03
   1.5278162e+01   2.5031854e-03
   1.5284162e+01   2.2245059e-03
   1.5290162e+01   1.9942377e-03
   1.5296162e+01   1.8067249e-03
   1.5302162e+01   1.6545161e-03
   1.5308162e+01   1.5294574e-03
   1.5314162e+01   1.4236630e-03
   1.5320162e+01   1.3302840e-03
   1.5326162e+01   1.2440310e-03
   1.5332162e+01   1.1614435e-03
   1.5338162e+01   1.0809283e-03
   1.5344162e+01   1.0026130e-03
   1.5350162e+01   9.2807287e-04
   1.5356162e+01   8.5999636e-04
   1.5362162e+01   8.0184857e-04
   1.5368162e+01   7.5758271e-04
   1.5374162e+01   7.3143331e-04
   1.5380162e+01   7.2780675e-04
   1.5386162e+01   7.5126464e-04
   1.5392162e+01   8.0657738e-04
   1.5398162e+01   8.9880897e-04
   1.5404162e+01   1.0333832e-03
   1.5410162e+01   1.2160763e-03
   1.5416162e+01   1.4528833e-03
   1.5422162e+01   1.7497205e-03
   1.5428162e+01   2.1119431e-03
   1.5434162e+01   2.5436918e-03
   1.5440162e+01   3.0471145e-03
   1.5446162e+01   3.6215437e-03
   1.5452162e+01   4.2627434e-03
   1.5458162e+01   4.9623497e-03
   1.5464162e+01   5.7076332e-03
   1.5470162e+01   6.4816808e-03
   1.5476162e+01   7.2640514e-03
   1.5482162e+01   8.0318929e-03
   1.5488162e+01   8.7614365e-03
   1.5494162e+01   9.4297172e-03
   1.5500162e+01   1.0016315e-02
   1.5506162e+01   1.0504895e-02
   1.5512162e+01   1.0884337e-02
   1.5518162e+01   1.1149287e-02
   1.5524162e+01   1.1300075e-02
   1.5530162e+01   1.1341994e-02
   1.5536162e+01   1.1284080e-02
   1.5542162e+01   1.1137588e-02
   1.5548162e+01   1.0914402e-02
   1.5554162e+01   1.0625632e-02
   1.5560162e+01   1.0280613e-02
   1.5566162e+01   9.8864166e-03
   1.5572162e+01   9.4479225e-03
   1.5578162e+01   8.9683785e-03
   1.5584162e+01   8.4502926e-03
   1.5590162e+01   7.8964631e-03
   1.5596162e+01   7.3109331e-03
   1.5602162e+01   6.6996902e-03
   1.5608162e+01   6.0709962e-03
   1.5614162e+01   5.4353080e-03
   1.5620162e+01   4.8048327e-03
   1.5626162e+01   4.1928267e-03
   1.5632162e+01   3.6127839e-03
   1.5638162e+01   3.0776681e-03
   1.5644162e+01   2.5993202e-03
   1.5650162e+01   2.1881250e-03
   1.5656162e+01   1.8529601e-03
   1.5662162e+01   1.6013934e-03
   1.5668162e+01   1.4400362e-03
   1.5674162e+01   1.3749296e-03
   1.5680162e+01   1.4118225e-03
   1.5686162e+01   1.5562149e-03
   1.5692162e+01   1.8130684e-03
   1.5698162e+01   2.1861423e-03
   1.5704162e+01   2.6769778e-03
   1.5710162e+01   3.2836250e-03
   1.5716162e+01   3.9992778e-03
   1.5722162e+01   4.8110308e-03
   1.5728162e+01   5.6990016e-03
   1.5734162e+01   6.6360496e-03
   1.5740162e+01   7.5882725e-03
   1.5746162e+01   8.5163744e-03
   1.5752162e+01   9.3778774e-03
   1.5758162e+01   1.0130020e-02
   1.5764162e+01   1.0733061e-02
   1.5770162e+01   1.1153625e-02
   1.5776162e+01   1.1367672e-02
   1.5782162e+01   1.1362717e-02
   1.5788162e+01   1.1138996e-02
   1.5794162e+01   1.0709419e-02
   1.5800162e+01   1.0098316e-02
   1.5806162e+01   9.3391379e-03
   1.5812162e+01   8.4714089e-03
   1.5818162e+01   7.5373241e-03
   1.5824162e+01   6.5783880e-03
   1.5830162e+01   5.6324637e-03
   1.5836162e+01   4.7315077e-03
   1.5842162e+01   3.9001467e-03
   1.5848162e+01   3.1551250e-03
   1.5854162e+01   2.5055416e-03
   1.5860162e+01   1.9537091e-03
   1.5866162e+01   1.4964256e-03
   1.5872162e+01   1.1264419e-03
   1.5878162e+01   8.3393000e-04
   1.5884162e+01   6.0780485e-04
   1.5890162e+01   4.3680452e-04
   1.5896162e+01   3.1028716e-04
   1.5902162e+01   2.1874685e-04
   1.5908162e+01   1.5408230e-04
   1.5914162e+01   1.0966953e-04
   1.5920162e+01   8.0295579e-05
   1.5926162e+01   6.2006858e-05
   1.5932162e+01   5.1916621e-05
   1.5938162e+01   4.8004886e-05
   1.5944162e+01   4.8932594e-05
   1.5950162e+01   5.3882048e-05
   1.5956162e+01   6.2428035e-05
   1.5962162e+01   7.4438737e-05
   1.5968162e+01   9.0002068e-05
   1.5974162e+01   1.0937121e-04
   1.5980162e+01   1.3292213e-04
   1.5986162e+01   1.6111557e-04
   1.5992162e+01   1.9445657e-04
   1.5998162e+01   2.3344531e-04
   1.6004162e+01   2.7851508e-04

==> figures/H2O_Hitran1.txt <==
   nu   abs
   2.1617700e-03   3.7971414e-07
   2.1709999e-02   5.4672506e-07
   4.1258228e-02   8.5108026e-07
   6.0806457e-02   1.6832187e-06
   8.0354686e-02   3.9735718e-06
   9.9902915e-02   9.2657107e-06
   1.1945114e-01   1.9005342e-05
   1.3899937e-01   3.2767324e-05
   1.5854760e-01   4.6742522e-05
   1.7809583e-01   5.5009389e-05
   1.9764406e-01   5.3972453e-05
   2.1719229e-01   4.6279554e-05
   2.3674052e-01   4.0503137e-05
   2.5628875e-01   4.7884367e-05
   2.7583698e-01   8.0415450e-05
   2.9538520e-01   1.5105282e-04
   3.1493343e-01   2.7134009e-04
   3.3448166e-01   4.4242299e-04
   3.5402989e-01   6.4662190e-04
   3.7357812e-01   8.5652587e-04
   3.9312635e-01   1.0666501e-03
   4.1267458e-01   1.3386452e-03
   4.3222281e-01   1.8834966e-03
   4.5177104e-01   3.2259424e-03
   4.7131927e-01   6.3304026e-03
   4.9086749e-01   1.2255845e-02
   5.1041572e-01   2.1020451e-02
   5.2996395e-01   3.0399999e-02
   5.4951218e-01   3.6375713e-02
   5.6906041e-01   3.5799535e-02
   5.8860864e-01   2.9005683e-02
   6.0815687e-01   1.9533810e-02
   6.2770510e-01   1.1356899e-02
   6.4725333e-01   6.6713598e-03
   6.6680155e-01   5.9023478e-03
   6.8634978e-01   8.6904582e-03
   7.0589801e-01   1.4112912e-02
   7.2544624e-01   2.0167835e-02
   7.4499447e-01   2.3983508e-02
   7.6454270e-01   2.3443652e-02
   7.8409093e-01   1.8809130e-02
   8.0363916e-01   1.2451349e-02
   8.2318739e-01   6.9471854e-03
   8.4273562e-01   3.5555527e-03
   8.6228384e-01   2.2273863e-03
   8.8183207e-01   2.5023324e-03
   9.0138030e-01   4.2045032e-03
   9.2092853e-01   7.4756505e-03
   9.4047676e-01   1.2255374e-02
   9.6002499e-01   1.7813873e-02
   9.7957322e-01   2.3351615e-02
   9.9912145e-01   2.9971495e-02
   1.0186697e+00   4.2248494e-02
   1.0382179e+00   6.6486909e-02
   1.0577661e+00   1.0529862e-01
   1.0773144e+00   1.5309120e-01
   1.0968626e+00   1.9813298e-01
   1.1164108e+00   2.3002413e-01
   1.1359590e+00   2.4447352e-01
   1.1555073e+00   2.4150502e-01
   1.1750555e+00   2.2249652e-01
   1.1946037e+00   1.9049338e-01
   1.2141520e+00   1.5094549e-01
   1.2337002e+00   1.1024958e-01
   1.2532484e+00   7.3978316e-02
   1.2727967e+00   4.6157753e-02
   1.2923449e+00   2.8920233e-02
   1.3118931e+00   2.2768453e-02
   1.3314413e+00   2.7743449e-02
   1.3509896e+00   4.3582286e-02
   1.3705378e+00   6.7172375e-02
   1.3900860e+00   8.9978806e-02
   1.4096343e+00   1.0067192e-01
   1.4291825e+00   9.2948852e-02
   1.4487307e+00   7.0822655e-02
   1.4682789e+00   4.5261410e-02
   1.4878272e+00   2.6121155e-02
   1.5073754e+00   1.7793124e-02
   1.5269236e+00   2.0995086e-02
   1.5464719e+00   3.6756757e-02
   1.5660201e+00   6.9088320e-02
   1.5855683e+00   1.2561961e-01
   1.6051165e+00   2.1467102e-01
   1.6246648e+00   3.3614870e-01
   1.6442130e+00   4.7070319e-01
   1.6637612e+00   5.8083453e-01
   1.6833095e+00   6.2990009e-01
   1.7028577e+00   6.0395107e-01
   1.7224059e+00   5.1759944e-01
   1.7419541e+00   4.0321893e-01
   1.7615024e+00   2.9458397e-01
   1.7810506e+00   2.1393301e-01
   1.8005988e+00   1.6784096e-01
   1.8201471e+00   1.5174329e-01
   1.8396953e+00   1.5589142e-01
   1.8592435e+00   1.6796465e-01
   1.8787918e+00   1.7533610e-01
   1.8983400e+00   1.6926594e-01
   1.9178882e+00   1.4810446e-01
   1.9374364e+00   1.1733065e-01
   1.9569847e+00   8.7098714e-02
   1.9765329e+00   6.7732747e-02
   1.9960811e+00   6.4279153e-02
   2.0156294e+00   7.3594232e-02
   2.0351776e+00   8.6882282e-02
   2.0547258e+00   9.6785588e-02
   2.0742740e+00   1.0453402e-01
   2.0938223e+00   1.2162189e-01
   2.1133705e+00   1.6301327e-01
   2.1329187e+00   2.3496903e-01
   2.1524670e+00   3.2677749e-01
   2.1720152e+00   4.1467640e-01
   2.1915634e+00   4.7554386e-01
   2.2111116e+00   4.9816568e-01
   2.2306599e+00   4.8354361e-01
   2.2502081e+00   4.3871663e-01
   2.2697563e+00   3.7451358e-01
   2.2893046e+00   3.0861585e-01
   2.3088528e+00   2.6397512e-01
   2.3284010e+00   2.5685639e-01
   2.3479492e+00   2.8410112e-01
   2.3674975e+00   3.2383729e-01
   2.3870457e+00   3.5123615e-01
   2.4065939e+00   3.5536173e-01
   2.4261422e+00   3.4078961e-01
   2.4456904e+00   3.1414725e-01
   2.4652386e+00   2.7448293e-01
   2.4847868e+00   2.2027103e-01
   2.5043351e+00   1.6164517e-01
   2.5238833e+00   1.2153820e-01
   2.5434315e+00   1.2827681e-01
   2.5629798e+00   2.0906039e-01
   2.5825280e+00   3.7853665e-01
   2.6020762e+00   6.1432732e-01
   2.6216245e+00   8.4059114e-01
   2.6411727e+00   9.5830648e-01
   2.6607209e+00   9.1764795e-01
   2.6802691e+00   7.6560963e-01
   2.6998174e+00   6.1496328e-01
   2.7193656e+00   5.6065169e-01
   2.7389138e+00   6.1447753e-01
   2.7584621e+00   7.0389149e-01
   2.7780103e+00   7.3283010e-01
   2.7975585e+00   6.5850366e-01
   2.8171067e+00   5.1895057e-01
   2.8366550e+00   3.8925585e-01
   2.8562032e+00   3.1776236e-01
   2.8757514e+00   3.0739120e-01
   2.8952997e+00   3.4713430e-01
   2.9148479e+00   4.4437002e-01
   2.9343961e+00   6.1781221e-01
   2.9539443e+00   8.6102505e-01
   2.9734926e+00   1.1175322e+00
   2.9930408e+00   1.2949830e+00
   3.0125890e+00   1.3138884e+00
   3.0321373e+00   1.1618242e+00
   3.0516855e+00   9.1202381e-01
   3.0712337e+00   6.8293150e-01
   3.0907819e+00   5.6451161e-01
   3.1103302e+00   5.6806870e-01
   3.1298784e+00   6.3302391e-01
   3.1494266e+00   6.7733696e-01
   3.1689749e+00   6.5100323e-01
   3.1885231e+00   5.5683847e-01
   3.2080713e+00   4.3240651e-01
   3.2276195e+00   3.1820856e-01
   3.2471678e+00   2.4055516e-01
   3.2667160e+00   2.1169593e-01
   3.2862642e+00   2.2994425e-01
   3.3058125e+00   2.7382358e-01
   3.3253607e+00   3.0549387e-01
   3.3449089e+00   2.9318141e-01
   3.3644572e+00   2.3458572e-01
   3.3840054e+00   1.5589346e-01
   3.4035536e+00   8.8521766e-02
   3.4231018e+00   4.9279058e-02
   3.4426501e+00   3.9036766e-02
   3.4621983e+00   5.1946267e-02
   3.4817465e+00   8.2362131e-02
   3.5012948e+00   1.2710272e-01
   3.5208430e+00   1.8753364e-01
   3.5403912e+00   2.7258464e-01
   3.5599394e+00   3.9765933e-01
   3.5794877e+00   5.7506535e-01
   3.5990359e+00   7.9809742e-01
   3.6185841e+00   1.0259014e+00
   3.6381324e+00   1.1832020e+00
   3.6576806e+00   1.1935994e+00
   3.6772288e+00   1.0383913e+00
   3.6967770e+00   7.8849193e-01
   3.7163253e+00   5.6938686e-01
   3.7358735e+00   4.8774150e-01
   3.7554217e+00   5.7537720e-01
   3.7749700e+00   7.7254575e-01
   3.7945182e+00   9.5375053e-01
   3.8140664e+00   9.9887544e-01
   3.8336146e+00   8.7380396e-01
   3.8531629e+00   6.5065498e-01
   3.8727111e+00   4.4923452e-01
   3.8922593e+00   3.6170752e-01
   3.9118076e+00   4.1811893e-01
   3.9313558e+00   5.8645471e-01
   3.9509040e+00   7.8331639e-01
   3.9704522e+00   9.0329174e-01
   3.9900005e+00   8.7542481e-01
   4.0095487e+00   7.0983752e-01
   4.0290969e+00   4.8664749e-01
   4.0486452e+00   2.9786736e-01
   4.0681934e+00   2.0239639e-01
   4.0877416e+00   2.2600958e-01
   4.1072899e+00   3.7748916e-01
   4.1268381e+00   6.4058181e-01
   4.1463863e+00   9.4846500e-01
   4.1659345e+00   1.1889467e+00
   4.1854828e+00   1.2625428e+00
   4.2050310e+00   1.1462828e+00
   4.2245792e+00   9.0034725e-01
   4.2441275e+00   6.1819905e-01
   4.2636757e+00   3.7348831e-01
   4.2832239e+00   1.9943084e-01
   4.3027721e+00   9.5712467e-02
   4.3223204e+00   4.5211813e-02
   4.3418686e+00   3.0019686e-02
   4.3614168e+00   4.3207472e-02
   4.3809651e+00   9.5948990e-02
   4.4005133e+00   2.1911786e-01
   4.4200615e+00   4.5493451e-01
   4.4396097e+00   8.3372274e-01
   4.4591580e+00   1.3382809e+00
   4.4787062e+00   1.8737361e+00
   4.4982544e+00   2.2784648e+00
   4.5178027e+00   2.4033465e+00
   4.5373509e+00   2.2191842e+00
   4.5568991e+00   1.8446830e+00
   4.5764473e+00   1.4473630e+00
   4.5959956e+00   1.1200164e+00
   4.6155438e+00   8.6359854e-01
   4.6350920e+00   6.6448890e-01
   4.6546403e+00   5.4862846e-01
   4.6741885e+00   5.5432224e-01
   4.6937367e+00   6.7149963e-01
   4.7132850e+00   8.1897149e-01
   4.7328332e+00   8.8678742e-01
   4.7523814e+00   8.1224488e-01
   4.7719296e+00   6.2184630e-01
   4.7914779e+00   3.9990078e-01
   4.8110261e+00   2.2039435e-01
   4.8305743e+00   1.0867715e-01
   4.8501226e+00   5.1943648e-02
   4.8696708e+00   2.7795793e-02
   4.8892190e+00   2.1833256e-02
   4.9087672e+00   3.0400410e-02
   4.9283155e+00   5.5795298e-02
   4.9478637e+00   9.8774150e-02
   4.9674119e+00   1.5265321e-01
   4.9869602e+00   2.0719249e-01
   5.0065084e+00   2.6644708e-01
   5.0260566e+00   3.6590310e-01
   5.0456048e+00   5.5859994e-01
   5.0651531e+00   8.5898588e-01
   5.0847013e+00   1.1884296e+00
   5.1042495e+00   1.3977379e+00
   5.1237978e+00   1.3778533e+00
   5.1433460e+00   1.1555154e+00
   5.1628942e+00   8.6670752e-01
   5.1824424e+00   6.4202531e-01
   5.2019907e+00   5.3302960e-01
   5.2215389e+00   5.3058283e-01
   5.2410871e+00   6.0885838e-01
   5.2606354e+00   7.3320068e-01
   5.2801836e+00   8.5012316e-01
   5.2997318e+00   9.0031597e-01
   5.3192800e+00   8.5101178e-01
   5.3388283e+00   7.1651860e-01
   5.3583765e+00   5.5094161e-01
   5.3779247e+00   4.1775580e-01
   5.3974730e+00   3.5253738e-01
   5.4170212e+00   3.4306152e-01
   5.4365694e+00   3.4382282e-01
   5.4561177e+00   3.1455834e-01
   5.4756659e+00   2.4886134e-01
   5.4952141e+00   1.6963147e-01
   5.5147623e+00   1.0397060e-01
   5.5343106e+00   6.6831743e-02
   5.5538588e+00   6.3427814e-02
   5.5734070e+00   9.6569964e-02
   5.5929553e+00   1.6415041e-01
   5.6125035e+00   2.4845068e-01
   5.6320517e+00   3.1399855e-01
   5.6515999e+00   3.2635791e-01
   5.6711482e+00   2.7897241e-01
   5.6906964e+00   2.0004659e-01
   5.7102446e+00   1.3250271e-01
   5.7297929e+00   1.0963176e-01
   5.7493411e+00   1.4536734e-01
   5.7688893e+00   2.3364619e-01
   5.7884375e+00   3.4686835e-01
   5.8079858e+00   4.4027329e-01
   5.8275340e+00   4.7275970e-01
   5.8470822e+00   4.3340728e-01
   5.8666305e+00   3.4772916e-01
   5.8861787e+00   2.5572990e-01
   5.9057269e+00   1.8427303e-01
   5.9252751e+00   1.3985339e-01
   5.9448234e+00   1.2488857e-01
   5.9643716e+00   1.6305647e-01
   5.9839198e+00   3.1791270e-01
   6.0034681e+00   6.8405762e-01
   6.0230163e+00   1.3216707e+00
   6.0425645e+00   2.1440207e+00
   6.0621127e+00   2.8658625e+00
   6.0816610e+00   3.1393005e+00
   6.1012092e+00   2.8159311e+00
   6.1207574e+00   2.0763269e+00
   6.1403057e+00   1.2827526e+00
   6.1598539e+00   7.2411130e-01
   6.1794021e+00   4.9678052e-01
   6.1989504e+00   5.4734560e-01
   6.2184986e+00   7.4764760e-01
   6.2380468e+00   9.4073056e-01
   6.2575950e+00   9.9527726e-01
   6.2771433e+00   8.7384211e-01
   6.2966915e+00   6.4942156e-01
   6.3162397e+00   4.3952606e-01
   6.3357880e+00   3.2013665e-01
   6.3553362e+00   2.9400744e-01
   6.3748844e+00   3.1750220e-01
   6.3944326e+00   3.4189708e-01
   6.4139809e+00   3.3698070e-01
   6.4335291e+00   2.9516257e-01
   6.4530773e+00   2.2670711e-01
   6.4726256e+00   1.5150793e-01
   6.4921738e+00   8.8503694e-02
   6.5117220e+00   4.7663070e-02
   6.5312702e+00   3.0370763e-02
   6.5508185e+00   3.6608829e-02
   6.5703667e+00   7.0686280e-02
   6.5899149e+00   1.3819261e-01
   6.6094632e+00   2.3459210e-01
   6.6290114e+00   3.3697063e-01
   6.6485596e+00   4.1298241e-01
   6.6681078e+00   4.4402560e-01
   6.6876561e+00   4.4100450e-01
   6.7072043e+00   4.4018720e-01
   6.7267525e+00   4.8927539e-01
   6.7463008e+00   6.3248549e-01
   6.7658490e+00   8.8832224e-01
   6.7853972e+00   1.2201523e+00
   6.8049454e+00   1.5233672e+00
   6.8244937e+00   1.6616188e+00
   6.8440419e+00   1.5517364e+00
   6.8635901e+00   1.2329831e+00
   6.8831384e+00   8.4368335e-01
   6.9026866e+00   5.1925725e-01
   6.9222348e+00   3.1300487e-01
   6.9417831e+00   2.0220439e-01
   6.9613313e+00   1.4196646e-01
   6.9808795e+00   1.0235239e-01
   7.0004277e+00   7.1831433e-02
   7.0199760e+00   4.7553417e-02
   7.0395242e+00   2.8995866e-02
   7.0590724e+00   1.5998723e-02
   7.0786207e+00   7.9747347e-03
   7.0981689e+00   3.6684466e-03
   7.1177171e+00   1.6236245e-03
   7.1372653e+00   7.4422060e-04
   7.1568136e+00   4.5437277e-04
   7.1763618e+00   5.9977192e-04
   7.1959100e+00   1.4445799e-03
   7.2154583e+00   4.0341997e-03
   7.2350065e+00   1.1063657e-02
   7.2545547e+00   2.7909973e-02
   7.2741029e+00   6.2456733e-02
   7.2936512e+00   1.2189774e-01
   7.3131994e+00   2.0727332e-01
   7.3327476e+00   3.1174652e-01
   7.3522959e+00   4.2844045e-01
   7.3718441e+00   5.5987175e-01
   7.3913923e+00   7.0851307e-01
   7.4109405e+00   8.4828101e-01
   7.4304888e+00   9.1691774e-01
   7.4500370e+00   8.5995045e-01
   7.4695852e+00   6.8786183e-01
   7.4891335e+00   4.8110042e-01
   7.5086817e+00   3.4387950e-01
   7.5282299e+00   3.6435970e-01
   7.5477782e+00   5.9961858e-01
   7.5673264e+00   1.0446997e+00
   7.5868746e+00   1.5788452e+00
   7.6064228e+00   1.9713854e+00
   7.6259711e+00   2.0128990e+00
   7.6455193e+00   1.6782318e+00
   7.6650675e+00   1.1448009e+00
   7.6846158e+00   6.4265479e-01
   7.7041640e+00   3.0067824e-01
   7.7237122e+00   1.2029270e-01
   7.7432604e+00   4.3090183e-02
   7.7628087e+00   1.4742823e-02
   7.7823569e+00   5.1441744e-03
   7.8019051e+00   2.0601556e-03
   7.8214534e+00   1.4269218e-03
   7.8410016e+00   2.1667253e-03
   7.8605498e+00   4.5981950e-03
   7.8800980e+00   1.0530324e-02
   7.8996463e+00   2.3605406e-02
   7.9191945e+00   4.7990965e-02
   7.9387427e+00   8.4030674e-02
   7.9582910e+00   1.2336861e-01
   7.9778392e+00   1.5013327e-01
   7.9973874e+00   1.5093399e-01
   8.0169356e+00   1.2552191e-01
   8.0364839e+00   8.6830476e-02
   8.0560321e+00   5.0624770e-02
   8.0755803e+00   2.5844343e-02
   8.0951286e+00   1.3082421e-02
   8.1146768e+00   8.5960417e-03
   8.1342250e+00   8.2219799e-03
   8.1537732e+00   9.2309606e-03
   8.1733215e+00   1.1113779e-02
   8.1928697e+00   1.6218708e-02
   8.2124179e+00   3.0498276e-02
   8.2319662e+00   6.5026385e-02
   8.2515144e+00   1.3865675e-01
   8.2710626e+00   2.7742587e-01
   8.2906109e+00   4.9949490e-01
   8.3101591e+00   7.8278284e-01
   8.3297073e+00   1.0450902e+00
   8.3492555e+00   1.1807881e+00
   8.3688038e+00   1.1425382e+00
   8.3883520e+00   9.8520459e-01
   8.4079002e+00   8.1727574e-01
   8.4274485e+00   7.1010650e-01
   8.4469967e+00   6.5503625e-01
   8.4665449e+00   5.9588155e-01
   8.4860931e+00   4.9188944e-01
   8.5056414e+00   3.5124438e-01
   8.5251896e+00   2.1397088e-01
   8.5447378e+00   1.1374783e-01
   8.5642861e+00   5.9392188e-02
   8.5838343e+00   4.4101800e-02
   8.6033825e+00   6.1339491e-02
   8.6229307e+00   1.0845464e-01
   8.6424790e+00   1.7722860e-01
   8.6620272e+00   2.4486681e-01
   8.6815754e+00   2.8038122e-01
   8.7011237e+00   2.6526170e-01
   8.7206719e+00   2.0795842e-01
   8.7402201e+00   1.3602571e-01
   8.7597683e+00   7.5080272e-02
   8.7793166e+00   3.5643300e-02
   8.7988648e+00   1.5128907e-02
   8.8184130e+00   6.3918519e-03
   8.8379613e+00   3.6857352e-03
   8.8575095e+00   4.2082440e-03
   8.8770577e+00   7.3330400e-03
   8.8966059e+00   1.3196393e-02
   8.9161542e+00   2.1494991e-02
   8.9357024e+00   3.1980027e-02
   8.9552506e+00   4.8537988e-02
   8.9747989e+00   8.6499581e-02
   8.9943471e+00   1.7767376e-01
   9.0138953e+00   3.6197006e-01
   9.0334436e+00   6.5570678e-01
   9.0529918e+00   1.0079287e+00
   9.0725400e+00   1.2908203e+00
   9.0920882e+00   1.3659657e+00
   9.1116365e+00   1.1894615e+00
   9.1311847e+00   8.5091280e-01
   9.1507329e+00   5.0052082e-01
   9.1702812e+00   2.4317400e-01
   9.1898294e+00   9.8733728e-02
   9.2093776e+00   3.4600221e-02
   9.2289258e+00   1.1661265e-02
   9.2484741e+00   5.1694055e-03
   9.2680223e+00   4.0038759e-03
   9.2875705e+00   4.2314271e-03
   9.3071188e+00   4.8132004e-03
   9.3266670e+00   5.8996983e-03
   9.3462152e+00   8.4784167e-03
   9.3657634e+00   1.4430514e-02
   9.3853117e+00   2.5858070e-02
   9.4048599e+00   4.2825248e-02
   9.4244081e+00   6.0909741e-02
   9.4439564e+00   7.2104064e-02
   9.4635046e+00   7.0212710e-02
   9.4830528e+00   5.6057962e-02
   9.5026010e+00   3.6772222e-02
   9.5221493e+00   2.0050443e-02
   9.5416975e+00   9.5723582e-03
   9.5612457e+00   5.1433549e-03
   9.5807940e+00   5.7827500e-03
   9.6003422e+00   1.2898039e-02
   9.6198904e+00   3.2210712e-02
   9.6394386e+00   7.2649851e-02
   9.6589869e+00   1.3933239e-01
   9.6785351e+00   2.2254557e-01
   9.6980833e+00   2.9494885e-01
   9.7176316e+00   3.2908161e-01
   9.7371798e+00   3.2533092e-01
   9.7567280e+00   3.1943432e-01
   9.7762763e+00   3.5263577e-01
   9.7958245e+00   4.2838050e-01
   9.8153727e+00   5.0015644e-01
   9.8349209e+00   5.0812100e-01
   9.8544692e+00   4.3101170e-01
   9.8740174e+00   3.0146551e-01
   9.8935656e+00   1.7381199e-01
   9.9131139e+00   8.3615782e-02
   9.9326621e+00   3.5925566e-02
   9.9522103e+00   1.9508354e-02
   9.9717585e+00   2.3321410e-02
   9.9913068e+00   4.1505028e-02
   1.0010855e+01   6.8928737e-02
   1.0030403e+01   9.5983517e-02
   1.0049951e+01   1.1004504e-01
   1.0069500e+01   1.0357265e-01
   1.0089048e+01   8.0338761e-02
   1.0108596e+01   5.2462876e-02
   1.0128144e+01   3.1527832e-02
   1.0147693e+01   2.2620504e-02
   1.0167241e+01   2.4426260e-02
   1.0186789e+01   3.2020536e-02
   1.0206337e+01   3.9657567e-02
   1.0225886e+01   4.3462773e-02
   1.0245434e+01   4.3053486e-02
   1.0264982e+01   4.0302041e-02
   1.0284530e+01   3.6448343e-02
   1.0304078e+01   3.1133895e-02
   1.0323627e+01   2.4139317e-02
   1.0343175e+01   1.6984819e-02
   1.0362723e+01   1.2772793e-02
   1.0382271e+01   1.5999957e-02
   1.0401820e+01   3.3607967e-02
   1.0421368e+01   7.4515780e-02
   1.0440916e+01   1.4351228e-01
   1.0460464e+01   2.3183604e-01
   1.0480012e+01   3.1572804e-01
   1.0499561e+01   3.6996049e-01
   1.0519109e+01   3.8454556e-01
   1.0538657e+01   3.6692290e-01
   1.0558205e+01   3.3152046e-01
   1.0577754e+01   2.9161255e-01
   1.0597302e+01   2.5618556e-01
   1.0616850e+01   2.2661405e-01
   1.0636398e+01   1.9744315e-01
   1.0655947e+01   1.6498417e-01
   1.0675495e+01   1.3346068e-01
   1.0695043e+01   1.0976586e-01
   1.0714591e+01   9.4646176e-02
   1.0734139e+01   8.2228791e-02
   1.0753688e+01   6.6938049e-02
   1.0773236e+01   4.8451146e-02
   1.0792784e+01   3.0454464e-02
   1.0812332e+01   1.6587422e-02
   1.0831881e+01   8.0157814e-03
   1.0851429e+01   3.7008306e-03
   1.0870977e+01   1.8693568e-03
   1.0890525e+01   1.1229996e-03
   1.0910074e+01   7.3987058e-04
   1.0929622e+01   4.9398112e-04
   1.0949170e+01   4.0449433e-04
   1.0968718e+01   6.3233267e-04
   1.0988266e+01   1.5576349e-03
   1.1007815e+01   3.8946013e-03
   1.1027363e+01   8.5017970e-03
   1.1046911e+01   1.5586796e-02
   1.1066459e+01   2.3701635e-02
   1.1086008e+01   2.9867710e-02
   1.1105556e+01   3.1775057e-02
   1.1125104e+01   3.0812713e-02
   1.1144652e+01   3.3141194e-02
   1.1164201e+01   4.7114707e-02
   1.1183749e+01   7.7715140e-02
   1.1203297e+01   1.2092875e-01
   1.1222845e+01   1.6293565e-01
   1.1242393e+01   1.8707595e-01
   1.1261942e+01   1.8407510e-01
   1.1281490e+01   1.5671909e-01
   1.1301038e+01   1.1617881e-01
   1.1320586e+01   7.5027967e-02
   1.1340135e+01   4.2091349e-02
   1.1359683e+01   2.0544173e-02
   1.1379231e+01   8.9328124e-03
   1.1398779e+01   3.8939493e-03
   1.1418327e+01   2.6135178e-03
   1.1437876e+01   3.8167425e-03
   1.1457424e+01   7.4650655e-03
   1.1476972e+01   1.3780488e-02
   1.1496520e+01   2.2096533e-02
   1.1516069e+01   3.0209901e-02
   1.1535617e+01   3.4996120e-02
   1.1555165e+01   3.4224634e-02
   1.1574713e+01   2.8177418e-02
   1.1594262e+01   1.9500137e-02
   1.1613810e+01   1.1354496e-02
   1.1633358e+01   5.5990137e-03
   1.1652906e+01   2.3943709e-03
   1.1672454e+01   1.0151521e-03
   1.1692003e+01   8.5173292e-04
   1.1711551e+01   2.0755567e-03
   1.1731099e+01   5.9887548e-03
   1.1750647e+01   1.4803283e-02
   1.1770196e+01   3.0130202e-02
   1.1789744e+01   5.0432147e-02
   1.1809292e+01   7.0125602e-02
   1.1828840e+01   8.3119344e-02
   1.1848389e+01   8.8493900e-02
   1.1867937e+01   9.1592556e-02
   1.1887485e+01   9.8241923e-02
   1.1907033e+01   1.0852379e-01
   1.1926581e+01   1.1688158e-01
   1.1946130e+01   1.1722805e-01
   1.1965678e+01   1.0711927e-01
   1.1985226e+01   8.8346840e-02
   1.2004774e+01   6.5341124e-02
   1.2024323e+01   4.3047703e-02
   1.2043871e+01   2.5083662e-02
   1.2063419e+01   1.2837514e-02
   1.2082967e+01   5.7550605e-03
   1.2102515e+01   2.3112705e-03
   1.2122064e+01   9.3909139e-04
   1.2141612e+01   5.1310984e-04
   1.2161160e+01   4.0577672e-04
   1.2180708e+01   3.4559479e-04
   1.2200257e+01   2.6149209e-04
   1.2219805e+01   1.6886251e-04
   1.2239353e+01   9.6565293e-05
   1.2258901e+01   5.4608459e-05
   1.2278450e+01   3.5119625e-05
   1.2297998e+01   2.6145116e-05
   1.2317546e+01   2.1232257e-05
   1.2337094e+01   2.1550287e-05
   1.2356642e+01   3.6614603e-05
   1.2376191e+01   9.3571362e-05
   1.2395739e+01   2.7513252e-04
   1.2415287e+01   8.3458816e-04
   1.2434835e+01   2.4576780e-03
   1.2454384e+01   6.6437992e-03
   1.2473932e+01   1.5842139e-02
   1.2493480e+01   3.2609262e-02
   1.2513028e+01   5.7403499e-02
   1.2532577e+01   8.6166052e-02
   1.2552125e+01   1.1028695e-01
   1.2571673e+01   1.2052746e-01
   1.2591221e+01   1.1285384e-01
   1.2610769e+01   9.1502381e-02
   1.2630318e+01   6.6290588e-02
   1.2649866e+01   4.6135425e-02
   1.2669414e+01   3.4162039e-02
   1.2688962e+01   2.8043734e-02
   1.2708511e+01   2.4022628e-02
   1.2728059e+01   2.0096769e-02
   1.2747607e+01   1.6102903e-02
   1.2767155e+01   1.2311537e-02
   1.2786704e+01   8.7985818e-03
   1.2806252e+01   5.7053459e-03
   1.2825800e+01   3.3585121e-03
   1.2845348e+01   2.0126751e-03
   1.2864896e+01   1.6588585e-03
   1.2884445e+01   2.0524953e-03
   1.2903993e+01   2.7866201e-03
   1.2923541e+01   3.3814829e-03
   1.2943089e+01   3.5017409e-03
   1.2962638e+01   3.2138758e-03
   1.2982186e+01   3.0223329e-03
   1.3001734e+01   3.6135202e-03
   1.3021282e+01   5.4859060e-03
   1.3040830e+01   8.5937282e-03
   1.3060379e+01   1.2082378e-02
   1.3079927e+01   1.4443011e-02
   1.3099475e+01   1.4373659e-02
   1.3119023e+01   1.1816280e-02
   1.3138572e+01   8.0972881e-03
   1.3158120e+01   4.9818412e-03
   1.3177668e+01   3.6580070e-03
   1.3197216e+01   4.4574314e-03
   1.3216765e+01   7.0572425e-03
   1.3236313e+01   1.0656203e-02
   1.3255861e+01   1.4142495e-02
   1.3275409e+01   1.6431410e-02
   1.3294957e+01   1.6857958e-02
   1.3314506e+01   1.5445976e-02
   1.3334054e+01   1.2958134e-02
   1.3353602e+01   1.0528999e-02
   1.3373150e+01   8.9047331e-03
   1.3392699e+01   7.9371205e-03
   1.3412247e+01   6.9273509e-03
   1.3431795e+01   5.4468782e-03
   1.3451343e+01   3.7285326e-03
   1.3470892e+01   2.3594884e-03
   1.3490440e+01   1.8073607e-03
   1.3509988e+01   2.2413716e-03
   1.3529536e+01   3.5498597e-03
   1.3549084e+01   5.3085955e-03
   1.3568633e+01   6.8044278e-03
   1.3588181e+01   7.4007270e-03
   1.3607729e+01   7.1622633e-03
   1.3627277e+01   7.2188026e-03
   1.3646826e+01   9.4484592e-03
   1.3666374e+01   1.5458272e-02
   1.3685922e+01   2.5132857e-02
   1.3705470e+01   3.5610872e-02
   1.3725019e+01   4.2170648e-02
   1.3744567e+01   4.1338876e-02
   1.3764115e+01   3.3716958e-02
   1.3783663e+01   2.3468489e-02
   1.3803211e+01   1.4901562e-02
   1.3822760e+01   9.6893721e-03
   1.3842308e+01   6.9641525e-03
   1.3861856e+01   5.1876722e-03
   1.3881404e+01   3.5624312e-03
   1.3900953e+01   2.1203137e-03
   1.3920501e+01   1.1414278e-03
   1.3940049e+01   7.6552645e-04
   1.3959597e+01   9.9073787e-04
   1.3979145e+01   1.7608918e-03
   1.3998694e+01   2.9170660e-03
   1.4018242e+01   4.1125227e-03
   1.4037790e+01   4.9356223e-03
   1.4057338e+01   5.2817989e-03
   1.4076887e+01   5.6718783e-03
   1.4096435e+01   7.1217180e-03
   1.4115983e+01   1.0441235e-02
   1.4135531e+01   1.5306607e-02
   1.4155080e+01   1.9903390e-02
   1.4174628e+01   2.1849173e-02
   1.4194176e+01   1.9961676e-02
   1.4213724e+01   1.5236336e-02
   1.4233272e+01   9.9848422e-03
   1.4252821e+01   6.0578649e-03
   1.4272369e+01   3.8771285e-03
   1.4291917e+01   2.8184693e-03
   1.4311465e+01   2.1334443e-03
   1.4331014e+01   1.4925959e-03
   1.4350562e+01   9.4298349e-04
   1.4370110e+01   6.2092486e-04
   1.4389658e+01   5.7737872e-04
   1.4409207e+01   8.0428160e-04
   1.4428755e+01   1.3505240e-03
   1.4448303e+01   2.3641533e-03
   1.4467851e+01   3.9365899e-03
   1.4487399e+01   5.8188168e-03
   1.4506948e+01   7.3487777e-03
   1.4526496e+01   7.8399030e-03
   1.4546044e+01   7.1195877e-03
   1.4565592e+01   5.6225524e-03
   1.4585141e+01   3.9712288e-03
   1.4604689e+01   2.5696888e-03
   1.4624237e+01   1.5588429e-03
   1.4643785e+01   9.6950349e-04
   1.4663333e+01   8.2648462e-04
   1.4682882e+01   1.1618701e-03
   1.4702430e+01   1.9582822e-03
   1.4721978e+01   3.0329559e-03
   1.4741526e+01   3.9820476e-03
   1.4761075e+01   4.3504522e-03
   1.4780623e+01   3.9521617e-03
   1.4800171e+01   3.0113588e-03
   1.4819719e+01   1.9585560e-03
   1.4839268e+01   1.1155429e-03
   1.4858816e+01   5.7209519e-04
   1.4878364e+01   2.7023186e-04
   1.4897912e+01   1.2533766e-04
   1.4917460e+01   8.9549956e-05
   1.4937009e+01   1.8541116e-04
   1.4956557e+01   5.5642703e-04
   1.4976105e+01   1.5141108e-03
   1.4995653e+01   3.4563800e-03
   1.5015202e+01   6.5181288e-03
   1.5034750e+01   1.0096890e-02
   1.5054298e+01   1.2821810e-02
   1.5073846e+01   1.3372376e-02
   1.5093395e+01   1.1573263e-02
   1.5112943e+01   8.6208759e-03
   1.5132491e+01   6.1705299e-03
   1.5152039e+01   5.2116461e-03
   1.5171587e+01   5.6190201e-03
   1.5191136e+01   6.4574159e-03
   1.5210684e+01   6.6969615e-03
   1.5230232e+01   5.9062928e-03
   1.5249780e+01   4.4425435e-03
   1.5269329e+01   3.0064368e-03
   1.5288877e+01   2.0397376e-03
   1.5308425e+01   1.5244682e-03
   1.5327973e+01   1.2188187e-03
   1.5347522e+01   9.6025904e-04
   1.5367070e+01   7.6442261e-04
   1.5386618e+01   7.5429952e-04
   1.5406166e+01   1.0887826e-03
   1.5425714e+01   1.9560097e-03
   1.5445263e+01   3.5310629e-03
   1.5464811e+01   5.7903283e-03
   1.5484359e+01   8.3047496e-03
   1.5503907e+01   1.0333609e-02
   1.5523456e+01   1.1288091e-02
   1.5543004e+01   1.1110610e-02
   1.5562552e+01   1.0129149e-02
   1.5582100e+01   8.6324839e-03
   1.5601648e+01   6.7527911e-03
   1.5621197e+01   4.6975780e-03
   1.5640745e+01   2.8641426e-03
   1.5660293e+01   1.6703819e-03
   1.5679841e+01   1.4071917e-03
   1.5699390e+01   2.2770208e-03
   1.5718938e+01   4.3639717e-03
   1.5738486e+01   7.3229920e-03
   1.5758034e+01   1.0115415e-02
   1.5777583e+01   1.1386438e-02
   1.5797131e+01   1.0427791e-02
   1.5816679e+01   7.7720360e-03
   1.5836227e+01   4.7220394e-03
   1.5855775e+01   2.3475918e-03
   1.5875324e+01   9.6334657e-04
   1.5894872e+01   3.3423902e-04
   1.5914420e+01   1.0812943e-04
   1.5933968e+01   5.0161607e-05
   1.5953517e+01   5.8232049e-05
   1.5973065e+01   1.0553130e-04
   1.5992613e+01   1.9718851e-04
   1.6012161e+01   3.4853445e-04
   1.6031710e+01   5.6458661e-04
   1.6051258e+01   8.1199590e-04
   1.6070806e+01   1.0076684e-03
   1.6090354e+01   1.0589211e-03
   1.6109902e+01   9.3763040e-04
   1.6129451e+01   7.1244119e-04
   1.6148999e+01   4.9812776e-04
   1.6168547e+01   3.7433109e-04
   1.6188095e+01   3.4790319e-04
   1.6207644e+01   3.7245515e-04
   1.6227192e+01   3.9392448e-04
   1.6246740e+01   3.9484287e-04
   1.6266288e+01   4.1969533e-04
   1.6285836e+01   5.6507582e-04
   1.6305385e+01   9.2865685e-04
   1.6324933e+01   1.5327697e-03
   1.6344481e+01   2.2672466e-03
   1.6364029e+01   2.9122772e-03
   1.6383578e+01   3.2578831e-03
   1.6403126e+01   3.2407094e-03
   1.6422674e+01   2.9807460e-03
   1.6442222e+01   2.6832754e-03
   1.6461771e+01   2.4838526e-03
   1.6481319e+01   2.3553458e-03
   1.6500867e+01   2.1564794e-03
   1.6520415e+01   1.7879493e-03
   1.6539963e+01   1.3047438e-03
   1.6559512e+01   8.7110419e-04
   1.6579060e+01   6.2098867e-04
   1.6598608e+01   5.6798262e-04
   1.6618156e+01   6.2007406e-04
   1.6637705e+01   6.5748623e-04
   1.6657253e+01   6.1090406e-04
   1.6676801e+01   4.9003576e-04
   1.6696349e+01   3.4928727e-04
   1.6715898e+01   2.3271650e-04
   1.6735446e+01   1.5147501e-04
   1.6754994e+01   9.8416876e-05
   1.6774542e+01   6.7744657e-05
   1.6794090e+01   6.0873409e-05
   1.6813639e+01   8.3926252e-05
   1.6833187e+01   1.4280236e-04
   1.6852735e+01   2.3373914e-04
   1.6872283e+01   3.3472710e-04
   1.6891832e+01   4.1607032e-04
   1.6911380e+01   4.7638684e-04
   1.6930928e+01   5.7391510e-04
   1.6950476e+01   8.0718047e-04
   1.6970025e+01   1.2382889e-03
   1.6989573e+01   1.8200284e-03



==> figures/H2O_Hitran2.txt <==
   nu   abs
   3.5000000e+01   3.3013687e-05
   3.5024438e+01   1.8084323e-05
   3.5048876e+01   7.8548228e-06
   3.5073314e+01   3.7354266e-06
   3.5097752e+01   5.3236748e-06
   3.5122190e+01   1.6847017e-05
   3.5146628e+01   5.1970703e-05
   3.5171065e+01   1.2807020e-04
   3.5195503e+01   2.3901405e-04
   3.5219941e+01   3.3087534e-04
   3.5244379e+01   3.3679171e-04
   3.5268817e+01   2.5138725e-04
   3.5293255e+01   1.3802614e-04
   3.5317693e+01   5.6620695e-05
   3.5342131e+01   1.8491293e-05
   3.5366569e+01   6.3520432e-06
   3.5391007e+01   4.0843407e-06
   3.5415445e+01   4.1823313e-06
   3.5439883e+01   4.2922132e-06
   3.5464321e+01   4.8263288e-06
   3.5488759e+01   8.9570830e-06
   3.5513196e+01   2.4639711e-05
   3.5537634e+01   6.5263054e-05
   3.5562072e+01   1.3729793e-04
   3.5586510e+01   2.1622880e-04
   3.5610948e+01   2.5009131e-04
   3.5635386e+01   2.1127281e-04
   3.5659824e+01   1.3057640e-04
   3.5684262e+01   5.9629651e-05
   3.5708700e+01   2.0686400e-05
   3.5733138e+01   5.8646766e-06
   3.5757576e+01   1.6761095e-06
   3.5782014e+01   9.8113439e-07
   3.5806452e+01   1.9895741e-06
   3.5830890e+01   6.1182070e-06
   3.5855327e+01   1.8480071e-05
   3.5879765e+01   4.6701383e-05
   3.5904203e+01   9.0879791e-05
   3.5928641e+01   1.3132256e-04
   3.5953079e+01   1.3906184e-04
   3.5977517e+01   1.0769467e-04
   3.6001955e+01   6.1448623e-05
   3.6026393e+01   2.6490629e-05
   3.6050831e+01   9.2185641e-06
   3.6075269e+01   2.9544081e-06
   3.6099707e+01   1.0195621e-06
   3.6124145e+01   4.7966901e-07
   3.6148583e+01   5.2751108e-07
   3.6173021e+01   1.0479219e-06
   3.6197458e+01   2.3087924e-06
   3.6221896e+01   5.7699179e-06
   3.6246334e+01   1.6763722e-05
   3.6270772e+01   4.8297384e-05
   3.6295210e+01   1.1816644e-04
   3.6319648e+01   2.2729492e-04
   3.6344086e+01   3.3237357e-04
   3.6368524e+01   3.6392075e-04
   3.6392962e+01   2.9696961e-04
   3.6417400e+01   1.8245529e-04
   3.6441838e+01   8.9955582e-05
   3.6466276e+01   4.8819439e-05
   3.6490714e+01   5.3236556e-05
   3.6515152e+01   8.5688285e-05
   3.6539589e+01   1.1955937e-04
   3.6564027e+01   1.2636733e-04
   3.6588465e+01   9.9825054e-05
   3.6612903e+01   6.1507203e-05
   3.6637341e+01   3.8576611e-05
   3.6661779e+01   5.0215571e-05
   3.6686217e+01   1.1100690e-04
   3.6710655e+01   2.1800050e-04
   3.6735093e+01   3.2325768e-04
   3.6759531e+01   3.5329841e-04
   3.6783969e+01   2.8417281e-04
   3.6808407e+01   1.6964338e-04
   3.6832845e+01   7.7456536e-05
   3.6857283e+01   2.9818175e-05
   3.6881720e+01   1.2102812e-05
   3.6906158e+01   6.1039375e-06
   3.6930596e+01   3.4287533e-06
   3.6955034e+01   2.1477226e-06
   3.6979472e+01   1.7730990e-06
   3.7003910e+01   1.7111858e-06
   3.7028348e+01   1.6786628e-06
   3.7052786e+01   2.1221735e-06
   3.7077224e+01   4.3685690e-06
   3.7101662e+01   1.0682376e-05
   3.7126100e+01   2.2712203e-05
   3.7150538e+01   3.7629466e-05
   3.7174976e+01   4.8055110e-05
   3.7199413e+01   5.2215002e-05
   3.7223851e+01   6.5661621e-05
   3.7248289e+01   1.1709984e-04
   3.7272727e+01   2.2100090e-04
   3.7297165e+01   3.4207689e-04
   3.7321603e+01   4.0124744e-04
   3.7346041e+01   3.4994779e-04
   3.7370479e+01   2.2752985e-04
   3.7394917e+01   1.1434561e-04
   3.7419355e+01   5.1066798e-05
   3.7443793e+01   2.7363106e-05
   3.7468231e+01   1.9916872e-05
   3.7492669e+01   1.6684889e-05
   3.7517107e+01   1.5225601e-05
   3.7541544e+01   1.4541734e-05
   3.7565982e+01   1.3152002e-05
   3.7590420e+01   1.0906933e-05
   3.7614858e+01   9.3004762e-06
   3.7639296e+01   1.1202118e-05
   3.7663734e+01   2.2739599e-05
   3.7688172e+01   5.9858534e-05
   3.7712610e+01   1.6064427e-04
   3.7737048e+01   3.8504420e-04
   3.7761486e+01   7.5470566e-04
   3.7785924e+01   1.1446563e-03
   3.7810362e+01   1.3041631e-03
   3.7834800e+01   1.1046437e-03
   3.7859238e+01   7.0712208e-04
   3.7883675e+01   3.8043047e-04
   3.7908113e+01   2.4729099e-04
   3.7932551e+01   2.7051423e-04
   3.7956989e+01   3.6974607e-04
   3.7981427e+01   4.9166644e-04
   3.8005865e+01   6.2967273e-04
   3.8030303e+01   8.0930124e-04
   3.8054741e+01   1.0467561e-03
   3.8079179e+01   1.3314198e-03
   3.8103617e+01   1.6269049e-03
   3.8128055e+01   1.8326414e-03
   3.8152493e+01   1.7815238e-03
   3.8176931e+01   1.4005806e-03
   3.8201369e+01   8.5366774e-04
   3.8225806e+01   3.9785302e-04
   3.8250244e+01   1.4586475e-04
   3.8274682e+01   4.9966430e-05
   3.8299120e+01   3.1338641e-05
   3.8323558e+01   5.3771133e-05
   3.8347996e+01   1.1211453e-04
   3.8372434e+01   1.9018705e-04
   3.8396872e+01   2.4249399e-04
   3.8421310e+01   2.3118718e-04
   3.8445748e+01   1.7221639e-04
   3.8470186e+01   1.1901422e-04
   3.8494624e+01   1.0924444e-04
   3.8519062e+01   1.5468826e-04
   3.8543500e+01   2.8227902e-04
   3.8567937e+01   5.4595456e-04
   3.8592375e+01   9.4062819e-04
   3.8616813e+01   1.3108148e-03
   3.8641251e+01   1.4442989e-03
   3.8665689e+01   1.2905305e-03
   3.8690127e+01   9.9303375e-04
   3.8714565e+01   6.9917179e-04
   3.8739003e+01   4.5169958e-04
   3.8763441e+01   2.5573115e-04
   3.8787879e+01   1.3285559e-04
   3.8812317e+01   1.0328937e-04
   3.8836755e+01   1.7097629e-04
   3.8861193e+01   3.0729374e-04
   3.8885630e+01   4.2785627e-04
   3.8910068e+01   4.3694170e-04
   3.8934506e+01   3.2510816e-04
   3.8958944e+01   1.7658063e-04
   3.8983382e+01   7.0546832e-05
   3.9007820e+01   2.1243312e-05
   3.9032258e+01   5.7860974e-06
   3.9056696e+01   4.8030199e-06
   3.9081134e+01   1.3476753e-05
   3.9105572e+01   3.6392856e-05
   3.9130010e+01   8.2733359e-05
   3.9154448e+01   1.7109895e-04
   3.9178886e+01   3.3399116e-04
   3.9203324e+01   5.7625176e-04
   3.9227761e+01   8.0318545e-04
   3.9252199e+01   8.7424108e-04
   3.9276637e+01   8.1614226e-04
   3.9301075e+01   9.1406395e-04
   3.9325513e+01   1.4783933e-03
   3.9349951e+01   2.4815264e-03
   3.9374389e+01   3.4627304e-03
   3.9398827e+01   3.9120398e-03
   3.9423265e+01   3.7757066e-03
   3.9447703e+01   3.5033142e-03
   3.9472141e+01   3.6221894e-03
   3.9496579e+01   4.3183463e-03
   3.9521017e+01   5.3727624e-03
   3.9545455e+01   6.3032871e-03
   3.9569892e+01   6.5065138e-03
   3.9594330e+01   5.6392808e-03
   3.9618768e+01   4.0271192e-03
   3.9643206e+01   2.4133599e-03
   3.9667644e+01   1.3078013e-03
   3.9692082e+01   7.3074850e-04
   3.9716520e+01   4.4866299e-04
   3.9740958e+01   2.7857652e-04
   3.9765396e+01   1.7119321e-04
   3.9789834e+01   1.2938427e-04
   3.9814272e+01   1.4771695e-04
   3.9838710e+01   2.1353093e-04
   3.9863148e+01   3.0223737e-04
   3.9887586e+01   3.6099989e-04
   3.9912023e+01   3.4050508e-04
   3.9936461e+01   2.5621603e-04
   3.9960899e+01   1.8810356e-04
   3.9985337e+01   2.5494608e-04
   4.0009775e+01   6.8039834e-04
   4.0034213e+01   1.8467586e-03
   4.0058651e+01   4.0573919e-03
   4.0083089e+01   7.1723023e-03
   4.0107527e+01   1.0762624e-02
   4.0131965e+01   1.4523927e-02
   4.0156403e+01   1.7913326e-02
   4.0180841e+01   1.9591016e-02
   4.0205279e+01   1.8152580e-02
   4.0229717e+01   1.3686805e-02
   4.0254154e+01   8.1529811e-03
   4.0278592e+01   3.7923171e-03
   4.0303030e+01   1.4197277e-03
   4.0327468e+01   4.9519090e-04
   4.0351906e+01   2.3261557e-04
   4.0376344e+01   2.2196842e-04
   4.0400782e+01   3.9519131e-04
   4.0425220e+01   7.9254509e-04
   4.0449658e+01   1.3206744e-03
   4.0474096e+01   1.6695541e-03
   4.0498534e+01   1.5790570e-03
   4.0522972e+01   1.1663074e-03
   4.0547410e+01   8.3736043e-04
   4.0571848e+01   9.4120209e-04
   4.0596285e+01   1.5508373e-03
   4.0620723e+01   2.3546397e-03
   4.0645161e+01   2.7820160e-03
   4.0669599e+01   2.5538282e-03
   4.0694037e+01   2.0396865e-03
   4.0718475e+01   1.8927302e-03
   4.0742913e+01   2.7248345e-03
   4.0767351e+01   5.3131813e-03
   4.0791789e+01   1.0311258e-02
   4.0816227e+01   1.7222698e-02
   4.0840665e+01   2.4254514e-02
   4.0865103e+01   2.9064866e-02
   4.0889541e+01   2.9192225e-02
   4.0913978e+01   2.3621765e-02
   4.0938416e+01   1.4898976e-02
   4.0962854e+01   7.5341750e-03
   4.0987292e+01   4.1122332e-03
   4.1011730e+01   4.1967212e-03
   4.1036168e+01   5.7377390e-03
   4.1060606e+01   6.5861147e-03
   4.1085044e+01   5.9306723e-03
   4.1109482e+01   5.0061160e-03
   4.1133920e+01   6.1500327e-03
   4.1158358e+01   1.1010361e-02
   4.1182796e+01   1.8788984e-02
   4.1207234e+01   2.5657558e-02
   4.1231672e+01   2.7286038e-02
   4.1256109e+01   2.2852346e-02
   4.1280547e+01   1.5664636e-02
   4.1304985e+01   9.7238526e-03
   4.1329423e+01   6.5120781e-03
   4.1353861e+01   5.0457324e-03
   4.1378299e+01   3.9605758e-03
   4.1402737e+01   2.7887235e-03
   4.1427175e+01   1.7188089e-03
   4.1451613e+01   9.9139574e-04
   4.1476051e+01   7.3520785e-04
   4.1500489e+01   1.3246936e-03
   4.1524927e+01   4.0289529e-03
   4.1549365e+01   1.1114157e-02
   4.1573803e+01   2.3727364e-02
   4.1598240e+01   3.7906406e-02
   4.1622678e+01   4.4776251e-02
   4.1647116e+01   3.8927339e-02
   4.1671554e+01   2.5047548e-02
   4.1695992e+01   1.2485774e-02
   4.1720430e+01   6.4117204e-03
   4.1744868e+01   7.5452864e-03
   4.1769306e+01   1.6321157e-02
   4.1793744e+01   3.2064954e-02
   4.1818182e+01   4.8548211e-02
   4.1842620e+01   5.6056277e-02
   4.1867058e+01   5.1280698e-02
   4.1891496e+01   4.1567420e-02
   4.1915934e+01   3.6754427e-02
   4.1940371e+01   3.9034123e-02
   4.1964809e+01   4.1712646e-02
   4.1989247e+01   3.7273260e-02
   4.2013685e+01   2.5846901e-02
   4.2038123e+01   1.4224440e-02
   4.2062561e+01   8.2977530e-03
   4.2086999e+01   9.3370679e-03
   4.2111437e+01   1.4954258e-02
   4.2135875e+01   2.0281909e-02
   4.2160313e+01   2.0569608e-02
   4.2184751e+01   1.5369572e-02
   4.2209189e+01   8.6310256e-03
   4.2233627e+01   4.0885847e-03
   4.2258065e+01   2.4533086e-03
   4.2282502e+01   2.5854492e-03
   4.2306940e+01   3.2728470e-03
   4.2331378e+01   3.7364306e-03
   4.2355816e+01   3.5798107e-03
   4.2380254e+01   2.9642295e-03
   4.2404692e+01   2.8000501e-03
   4.2429130e+01   4.5282940e-03
   4.2453568e+01   9.8002347e-03
   4.2478006e+01   2.0678409e-02
   4.2502444e+01   4.0095968e-02
   4.2526882e+01   6.9712037e-02
   4.2551320e+01   1.0261991e-01
   4.2575758e+01   1.2026706e-01
   4.2600196e+01   1.0788097e-01
   4.2624633e+01   7.3641430e-02
   4.2649071e+01   4.1115743e-02
   4.2673509e+01   2.4675572e-02
   4.2697947e+01   2.1017052e-02
   4.2722385e+01   1.9874524e-02
   4.2746823e+01   1.5677572e-02
   4.2771261e+01   9.8941705e-03
   4.2795699e+01   6.4117009e-03
   4.2820137e+01   7.5353428e-03
   4.2844575e+01   1.3279393e-02
   4.2869013e+01   2.0997284e-02
   4.2893451e+01   2.5681723e-02
   4.2917889e+01   2.3952215e-02
   4.2942326e+01   1.7903745e-02
   4.2966764e+01   1.2803364e-02
   4.2991202e+01   1.2984077e-02
   4.3015640e+01   2.2776266e-02
   4.3040078e+01   4.7252107e-02
   4.3064516e+01   8.3867331e-02
   4.3088954e+01   1.1384016e-01
   4.3113392e+01   1.1448521e-01
   4.3137830e+01   8.4642746e-02
   4.3162268e+01   4.6120690e-02
   4.3186706e+01   1.8807588e-02
   4.3211144e+01   6.0345225e-03
   4.3235582e+01   1.7678672e-03
   4.3260020e+01   6.6148905e-04
   4.3284457e+01   5.1986418e-04
   4.3308895e+01   9.9308988e-04
   4.3333333e+01   2.6892476e-03
   4.3357771e+01   7.0894501e-03
   4.3382209e+01   1.5564334e-02
   4.3406647e+01   2.6404651e-02
   4.3431085e+01   3.3482702e-02
   4.3455523e+01   3.1491961e-02
   4.3479961e+01   2.2575481e-02
   4.3504399e+01   1.4073000e-02
   4.3528837e+01   1.0492862e-02
   4.3553275e+01   1.1140608e-02
   4.3577713e+01   1.5225513e-02
   4.3602151e+01   2.7515759e-02
   4.3626588e+01   5.8251701e-02
   4.3651026e+01   1.1389037e-01
   4.3675464e+01   1.8165822e-01
   4.3699902e+01   2.2729197e-01
   4.3724340e+01   2.2251261e-01
   4.3748778e+01   1.7358095e-01
   4.3773216e+01   1.1119423e-01
   4.3797654e+01   6.0278451e-02
   4.3822092e+01   2.8905343e-02
   4.3846530e+01   1.5808227e-02
   4.3870968e+01   1.8498979e-02
   4.3895406e+01   3.4324805e-02
   4.3919844e+01   5.5258172e-02
   4.3944282e+01   6.6712804e-02
   4.3968719e+01   5.9167744e-02
   4.3993157e+01   3.8716745e-02
   4.4017595e+01   1.9477140e-02
   4.4042033e+01   9.9435334e-03
   4.4066471e+01   1.2104050e-02
   4.4090909e+01   2.8169566e-02
   4.4115347e+01   6.0265271e-02
   4.4139785e+01   1.0212964e-01
   4.4164223e+01   1.3640036e-01
   4.4188661e+01   1.4613932e-01
   4.4213099e+01   1.2953095e-01
   4.4237537e+01   1.0108742e-01
   4.4261975e+01   7.6705343e-02
   4.4286413e+01   5.9176905e-02
   4.4310850e+01   4.2544023e-02
   4.4335288e+01   2.5648524e-02
   4.4359726e+01   1.3306284e-02
   4.4384164e+01   8.2976868e-03
   4.4408602e+01   8.4180439e-03
   4.4433040e+01   9.4120612e-03
   4.4457478e+01   8.5477253e-03
   4.4481916e+01   6.2267512e-03
   4.4506354e+01   4.9551862e-03
   4.4530792e+01   7.5088071e-03
   4.4555230e+01   1.5906482e-02
   4.4579668e+01   2.9851890e-02
   4.4604106e+01   4.5451322e-02
   4.4628543e+01   5.8476437e-02
   4.4652981e+01   6.9050851e-02
   4.4677419e+01   7.8249480e-02
   4.4701857e+01   8.1258693e-02
   4.4726295e+01   7.1423446e-02
   4.4750733e+01   5.0917249e-02
   4.4775171e+01   3.1652142e-02
   4.4799609e+01   2.6680481e-02
   4.4824047e+01   4.3323012e-02
   4.4848485e+01   7.7936746e-02
   4.4872923e+01   1.1231789e-01
   4.4897361e+01   1.2548320e-01
   4.4921799e+01   1.1473116e-01
   4.4946237e+01   9.3754646e-02
   4.4970674e+01   7.1856006e-02
   4.4995112e+01   5.0082717e-02
   4.5019550e+01   3.1328412e-02
   4.5043988e+01   2.0807911e-02
   4.5068426e+01   2.2846762e-02
   4.5092864e+01   4.4599825e-02
   4.5117302e+01   9.5551601e-02
   4.5141740e+01   1.7347800e-01
   4.5166178e+01   2.5251716e-01
   4.5190616e+01   2.9525285e-01
   4.5215054e+01   2.8139601e-01
   4.5239492e+01   2.2342234e-01
   4.5263930e+01   1.5389240e-01
   4.5288368e+01   9.9485406e-02
   4.5312805e+01   6.8573480e-02
   4.5337243e+01   5.6143786e-02
   4.5361681e+01   5.1761722e-02
   4.5386119e+01   4.7367120e-02
   4.5410557e+01   4.3797483e-02
   4.5434995e+01   4.7676218e-02
   4.5459433e+01   6.1904077e-02
   4.5483871e+01   8.0901952e-02
   4.5508309e+01   9.4162345e-02
   4.5532747e+01   9.7856898e-02
   4.5557185e+01   1.0447277e-01
   4.5581623e+01   1.3173915e-01
   4.5606061e+01   1.7686627e-01
   4.5630499e+01   2.1092130e-01
   4.5654936e+01   2.0718144e-01
   4.5679374e+01   1.6981389e-01
   4.5703812e+01   1.2742697e-01
   4.5728250e+01   1.0278398e-01
   4.5752688e+01   9.4861055e-02
   4.5777126e+01   8.8951032e-02
   4.5801564e+01   7.6954987e-02
   4.5826002e+01   6.1486683e-02
   4.5850440e+01   4.6446054e-02
   4.5874878e+01   3.3791460e-02
   4.5899316e+01   2.7034662e-02
   4.5923754e+01   3.1063703e-02
   4.5948192e+01   4.7905850e-02
   4.5972630e+01   7.2327298e-02
   4.5997067e+01   9.0729779e-02
   4.6021505e+01   8.9884150e-02
   4.6045943e+01   7.1666487e-02
   4.6070381e+01   5.5855488e-02
   4.6094819e+01   6.7494115e-02
   4.6119257e+01   1.2127310e-01
   4.6143695e+01   2.0704422e-01
   4.6168133e+01   2.8696269e-01
   4.6192571e+01   3.2238681e-01
   4.6217009e+01   3.0755355e-01
   4.6241447e+01   2.6481953e-01
   4.6265885e+01   2.1441772e-01
   4.6290323e+01   1.6613013e-01
   4.6314761e+01   1.2809718e-01
   4.6339198e+01   1.0237600e-01
   4.6363636e+01   8.0266937e-02
   4.6388074e+01   5.5505811e-02
   4.6412512e+01   3.3953086e-02
   4.6436950e+01   2.4426720e-02
   4.6461388e+01   2.7172459e-02
   4.6485826e+01   3.3758740e-02
   4.6510264e+01   3.5805031e-02
   4.6534702e+01   3.4412148e-02
   4.6559140e+01   4.0356210e-02
   4.6583578e+01   6.1749888e-02
   4.6608016e+01   9.1106671e-02
   4.6632454e+01   1.1157677e-01
   4.6656891e+01   1.2251880e-01
   4.6681329e+01   1.4910164e-01
   4.6705767e+01   2.1296968e-01
   4.6730205e+01   2.9970559e-01
   4.6754643e+01   3.6707097e-01
   4.6779081e+01   3.7977865e-01
   4.6803519e+01   3.2953800e-01
   4.6827957e+01   2.3577480e-01
   4.6852395e+01   1.3699146e-01
   4.6876833e+01   6.7727239e-02
   4.6901271e+01   3.6630252e-02
   4.6925709e+01   2.9515836e-02
   4.6950147e+01   2.8341079e-02
   4.6974585e+01   2.5367048e-02
   4.6999022e+01   2.5144445e-02
   4.7023460e+01   3.6329968e-02
   4.7047898e+01   5.9959300e-02
   4.7072336e+01   8.3248972e-02
   4.7096774e+01   8.8161663e-02
   4.7121212e+01   7.0048203e-02
   4.7145650e+01   4.3096596e-02
   4.7170088e+01   2.6032735e-02
   4.7194526e+01   3.1212301e-02
   4.7218964e+01   6.5950699e-02
   4.7243402e+01   1.2657893e-01
   4.7267840e+01   1.8429963e-01
   4.7292278e+01   1.9786275e-01
   4.7316716e+01   1.5617725e-01
   4.7341153e+01   9.1263248e-02
   4.7365591e+01   4.0311549e-02
   4.7390029e+01   1.4207097e-02
   4.7414467e+01   4.5750218e-03
   4.7438905e+01   1.7323557e-03
   4.7463343e+01   9.1808019e-04
   4.7487781e+01   6.0090528e-04
   4.7512219e+01   3.9365465e-04
   4.7536657e+01   2.3204741e-04
   4.7561095e+01   1.3814885e-04
   4.7585533e+01   1.4641673e-04
   4.7609971e+01   3.1126619e-04
   4.7634409e+01   7.0894272e-04
   4.7658847e+01   1.3351159e-03
   4.7683284e+01   1.9997592e-03
   4.7707722e+01   2.4522531e-03
   4.7732160e+01   2.6668827e-03
   4.7756598e+01   2.9587218e-03
   4.7781036e+01   3.7609909e-03
   4.7805474e+01   5.0885363e-03
   4.7829912e+01   6.2144763e-03
   4.7854350e+01   6.2773862e-03
   4.7878788e+01   5.1773472e-03
   4.7903226e+01   3.5404290e-03
   4.7927664e+01   2.0849557e-03
   4.7952102e+01   1.2832673e-03
   4.7976540e+01   1.3254822e-03
   4.8000978e+01   2.1287731e-03
   4.8025415e+01   3.3767930e-03
   4.8049853e+01   4.6302485e-03
   4.8074291e+01   5.4102562e-03
   4.8098729e+01   5.3338318e-03
   4.8123167e+01   4.5706680e-03
   4.8147605e+01   4.0472692e-03
   4.8172043e+01   4.6397334e-03
   4.8196481e+01   6.2560595e-03
   4.8220919e+01   8.1382151e-03
   4.8245357e+01   9.6648430e-03
   4.8269795e+01   1.0239981e-02
   4.8294233e+01   9.1924924e-03
   4.8318671e+01   6.7652118e-03
   4.8343109e+01   4.4807826e-03
   4.8367546e+01   4.3837860e-03
   4.8391984e+01   9.9108004e-03
   4.8416422e+01   2.8543067e-02
   4.8440860e+01   6.9125693e-02
   4.8465298e+01   1.2703394e-01
   4.8489736e+01   1.7245406e-01
   4.8514174e+01   1.7165635e-01
   4.8538612e+01   1.2551876e-01
   4.8563050e+01   6.8690577e-02
   4.8587488e+01   3.1120364e-02
   4.8611926e+01   1.8787050e-02
   4.8636364e+01   2.5684881e-02
   4.8660802e+01   4.4436405e-02
   4.8685239e+01   6.3779222e-02
   4.8709677e+01   6.9782630e-02
   4.8734115e+01   5.8317652e-02
   4.8758553e+01   4.0732511e-02
   4.8782991e+01   3.1102817e-02
   4.8807429e+01   3.1630043e-02
   4.8831867e+01   3.3470084e-02
   4.8856305e+01   2.8836366e-02
   4.8880743e+01   1.8898620e-02
   4.8905181e+01   9.9318941e-03
   4.8929619e+01   6.3611387e-03
   4.8954057e+01   1.1000621e-02
   4.8978495e+01   2.9818344e-02
   4.9002933e+01   7.0479255e-02
   4.9027370e+01   1.2897212e-01
   4.9051808e+01   1.7881847e-01
   4.9076246e+01   1.8832418e-01
   4.9100684e+01   1.5356244e-01
   4.9125122e+01   1.0059613e-01
   4.9149560e+01   5.5756887e-02
   4.9173998e+01   2.7807089e-02
   4.9198436e+01   1.3705146e-02
   4.9222874e+01   7.9677549e-03
   4.9247312e+01   6.9164603e-03
   4.9271750e+01   1.0655342e-02
   4.9296188e+01   2.4253647e-02
   4.9320626e+01   5.4809290e-02
   4.9345064e+01   1.0063878e-01
   4.9369501e+01   1.4298480e-01
   4.9393939e+01   1.5856068e-01
   4.9418377e+01   1.4214364e-01
   4.9442815e+01   1.0891290e-01
   4.9467253e+01   8.0959110e-02
   4.9491691e+01   8.2096549e-02
   4.9516129e+01   1.3500145e-01
   4.9540567e+01   2.4128437e-01
   4.9565005e+01   3.5797705e-01
   4.9589443e+01   4.1465414e-01
   4.9613881e+01   3.7408388e-01
   4.9638319e+01   2.6589011e-01
   4.9662757e+01   1.5129900e-01
   4.9687195e+01   7.0398802e-02
   4.9711632e+01   2.7870282e-02
   4.9736070e+01   1.0460768e-02
   4.9760508e+01   5.4714835e-03
   4.9784946e+01   7.4976965e-03
   4.9809384e+01   1.6863681e-02
   4.9833822e+01   3.4152941e-02
   4.9858260e+01   5.3517897e-02
   4.9882698e+01   6.2670254e-02
   4.9907136e+01   5.4373304e-02
   4.9931574e+01   3.5467937e-02
   4.9956012e+01   1.9704315e-02
   4.9980450e+01   1.6313086e-02
   5.0004888e+01   2.8684415e-02
   5.0029326e+01   5.5700677e-02
   5.0053763e+01   8.7603544e-02
   5.0078201e+01   1.0725053e-01
   5.0102639e+01   1.0453199e-01
   5.0127077e+01   8.5817900e-02
   5.0151515e+01   6.5277424e-02
   5.0175953e+01   5.5249316e-02
   5.0200391e+01   6.4228116e-02
   5.0224829e+01   8.9378276e-02
   5.0249267e+01   1.1025841e-01
   5.0273705e+01   1.0505599e-01
   5.0298143e+01   7.5217782e-02
   5.0322581e+01   4.2551888e-02
   5.0347019e+01   2.4395462e-02
   5.0371457e+01   2.1778507e-02
   5.0395894e+01   2.7758121e-02
   5.0420332e+01   4.0114376e-02
   5.0444770e+01   6.7169920e-02
   5.0469208e+01   1.2107231e-01
   5.0493646e+01   1.9962994e-01
   5.0518084e+01   2.7160894e-01
   5.0542522e+01   2.9049854e-01
   5.0566960e+01   2.3888355e-01
   5.0591398e+01   1.5164142e-01
   5.0615836e+01   7.9428789e-02
   5.0640274e+01   4.2279175e-02
   5.0664712e+01   2.9350193e-02
   5.0689150e+01   2.4487165e-02
   5.0713587e+01   1.9709568e-02
   5.0738025e+01   1.4981205e-02
   5.0762463e+01   1.6050947e-02
   5.0786901e+01   3.4022321e-02
   5.0811339e+01   8.1617188e-02
   5.0835777e+01   1.5685670e-01
   5.0860215e+01   2.2602453e-01
   5.0884653e+01   2.4480919e-01
   5.0909091e+01   2.1168781e-01
   5.0933529e+01   1.7859144e-01
   5.0957967e+01   1.9300909e-01
   5.0982405e+01   2.4335452e-01
   5.1006843e+01   2.7201408e-01
   5.1031281e+01   2.3977995e-01
   5.1055718e+01   1.6615490e-01
   5.1080156e+01   1.0027457e-01
   5.1104594e+01   6.8899499e-02
   5.1129032e+01   6.4415594e-02
   5.1153470e+01   6.7535057e-02
   5.1177908e+01   6.5577294e-02
   5.1202346e+01   5.4788138e-02
   5.1226784e+01   3.8461292e-02
   5.1251222e+01   2.3913399e-02
   5.1275660e+01   1.5868961e-02
   5.1300098e+01   1.3049354e-02
   5.1324536e+01   1.2445520e-02
   5.1348974e+01   1.4735830e-02
   5.1373412e+01   2.4098068e-02
   5.1397849e+01   4.3529908e-02
   5.1422287e+01   7.1631218e-02
   5.1446725e+01   1.0576844e-01
   5.1471163e+01   1.4655740e-01
   5.1495601e+01   1.8989615e-01
   5.1520039e+01   2.1518385e-01
   5.1544477e+01   1.9963438e-01
   5.1568915e+01   1.4689071e-01
   5.1593353e+01   8.5451920e-02
   5.1617791e+01   4.0480461e-02
   5.1642229e+01   1.7986655e-02
   5.1666667e+01   1.0875484e-02
   5.1691105e+01   9.8526484e-03
   5.1715543e+01   8.9213702e-03
   5.1739980e+01   6.4556455e-03
   5.1764418e+01   3.7342756e-03
   5.1788856e+01   2.4984383e-03
   5.1813294e+01   3.9528549e-03
   5.1837732e+01   9.0096887e-03
   5.1862170e+01   1.7466524e-02
   5.1886608e+01   2.7424967e-02
   5.1911046e+01   3.9553878e-02
   5.1935484e+01   6.2919579e-02
   5.1959922e+01   1.0882734e-01
   5.1984360e+01   1.7135625e-01
   5.2008798e+01   2.1938014e-01
   5.2033236e+01   2.1986982e-01
   5.2057674e+01   1.7100703e-01
   5.2082111e+01   1.0493136e-01
   5.2106549e+01   5.7601223e-02
   5.2130987e+01   4.3287353e-02
   5.2155425e+01   5.3908659e-02
   5.2179863e+01   6.9605299e-02
   5.2204301e+01   7.2162769e-02
   5.2228739e+01   5.9107697e-02
   5.2253177e+01   4.2855760e-02
   5.2277615e+01   3.3571969e-02
   5.2302053e+01   2.9977938e-02
   5.2326491e+01   2.7245879e-02
   5.2350929e+01   2.5350771e-02
   5.2375367e+01   2.7378557e-02
   5.2399804e+01   3.4466471e-02
   5.2424242e+01   4.4757061e-02
   5.2448680e+01   5.6218388e-02
   5.2473118e+01   6.9746324e-02
   5.2497556e+01   8.6690090e-02
   5.2521994e+01   1.0039064e-01
   5.2546432e+01   9.7215449e-02
   5.2570870e+01   7.3437814e-02
   5.2595308e+01   4.2998414e-02
   5.2619746e+01   2.2963543e-02
   5.2644184e+01   1.9321288e-02
   5.2668622e+01   2.7005620e-02
   5.2693060e+01   3.5501723e-02
   5.2717498e+01   3.6021084e-02
   5.2741935e+01   2.8821028e-02
   5.2766373e+01   2.2709879e-02
   5.2790811e+01   2.6495129e-02
   5.2815249e+01   4.0701249e-02
   5.2839687e+01   5.5122289e-02
   5.2864125e+01   5.6657758e-02
   5.2888563e+01   4.2939587e-02
   5.2913001e+01   2.4364382e-02
   5.2937439e+01   1.2227468e-02
   5.2961877e+01   1.1060493e-02
   5.2986315e+01   2.0660196e-02
   5.3010753e+01   3.6948701e-02
   5.3035191e+01   5.1001389e-02
   5.3059629e+01   5.6321467e-02
   5.3084066e+01   5.9087528e-02
   5.3108504e+01   7.3118528e-02
   5.3132942e+01   1.0182381e-01
   5.3157380e+01   1.2944597e-01
   5.3181818e+01   1.3359449e-01
   5.3206256e+01   1.0825270e-01
   5.3230694e+01   7.0289925e-02
   5.3255132e+01   3.9800062e-02
   5.3279570e+01   2.2301769e-02
   5.3304008e+01   1.3316922e-02
   5.3328446e+01   9.4866959e-03
   5.3352884e+01   1.0340020e-02
   5.3377322e+01   1.4806596e-02
   5.3401760e+01   1.9487878e-02
   5.3426197e+01   2.0515408e-02
   5.3450635e+01   1.7541568e-02
   5.3475073e+01   1.4792587e-02
   5.3499511e+01   1.6459591e-02
   5.3523949e+01   2.1384232e-02
   5.3548387e+01   2.3803891e-02
   5.3572825e+01   2.0038808e-02
   5.3597263e+01   1.2701448e-02
   5.3621701e+01   7.2320359e-03
   5.3646139e+01   7.1545112e-03
   5.3670577e+01   1.4071610e-02
   5.3695015e+01   2.9081912e-02
   5.3719453e+01   5.1416996e-02
   5.3743891e+01   7.5092507e-02
   5.3768328e+01   8.8290881e-02
   5.3792766e+01   8.1562640e-02
   5.3817204e+01   5.9093798e-02
   5.3841642e+01   3.5564068e-02
   5.3866080e+01   2.0877598e-02
   5.3890518e+01   1.4659490e-02
   5.3914956e+01   1.3781209e-02
   5.3939394e+01   1.7423620e-02
   5.3963832e+01   2.4308920e-02
   5.3988270e+01   3.0501013e-02
   5.4012708e+01   3.2631682e-02
   5.4037146e+01   3.0630791e-02
   5.4061584e+01   2.5774342e-02
   5.4086022e+01   1.8973723e-02
   5.4110459e+01   1.1796820e-02
   5.4134897e+01   6.3961222e-03
   5.4159335e+01   3.8121774e-03
   5.4183773e+01   3.5746244e-03
   5.4208211e+01   4.6731525e-03
   5.4232649e+01   6.4873263e-03
   5.4257087e+01   9.2600295e-03
   5.4281525e+01   1.3226215e-02
   5.4305963e+01   1.6835711e-02
   5.4330401e+01   1.7381498e-02
   5.4354839e+01   1.4114163e-02
   5.4379277e+01   9.0996204e-03
   5.4403715e+01   4.8188278e-03
   5.4428152e+01   2.3745341e-03
   5.4452590e+01   1.7523201e-03
   5.4477028e+01   2.4640605e-03
   5.4501466e+01   3.6152035e-03
   5.4525904e+01   4.0875700e-03
   5.4550342e+01   3.3895106e-03
   5.4574780e+01   2.1306968e-03
   5.4599218e+01   1.3017530e-03
   5.4623656e+01   1.4774987e-03
   5.4648094e+01   3.0275283e-03
   5.4672532e+01   6.8582245e-03
   5.4696970e+01   1.4212704e-02
   5.4721408e+01   2.4246635e-02
   5.4745846e+01   3.1942931e-02
   5.4770283e+01   3.2030817e-02
   5.4794721e+01   2.6269502e-02
   5.4819159e+01   2.3145713e-02
   5.4843597e+01   2.8958682e-02
   5.4868035e+01   4.0799488e-02
   5.4892473e+01   4.8522222e-02
   5.4916911e+01   4.4377621e-02
   5.4941349e+01   3.0758723e-02
   5.4965787e+01   1.6541351e-02
   5.4990225e+01   7.5418042e-03
   5.5014663e+01   3.6292017e-03
   5.5039101e+01   2.6381153e-03
   5.5063539e+01   3.2439472e-03
   5.5087977e+01   4.5437759e-03
   5.5112414e+01   5.3096594e-03
   5.5136852e+01   4.7290790e-03
   5.5161290e+01   3.3261836e-03
   5.5185728e+01   2.5684472e-03
   5.5210166e+01   4.2256977e-03
   5.5234604e+01   1.0956993e-02
   5.5259042e+01   2.6392050e-02
   5.5283480e+01   5.0716237e-02
   5.5307918e+01   7.4066419e-02
   5.5332356e+01   8.0679477e-02
   5.5356794e+01   6.5741294e-02
   5.5381232e+01   4.1690721e-02
   5.5405670e+01   2.3202591e-02
   5.5430108e+01   1.3705015e-02
   5.5454545e+01   8.8681926e-03
   5.5478983e+01   5.2950482e-03
   5.5503421e+01   2.5924065e-03
   5.5527859e+01   1.0771843e-03
   5.5552297e+01   4.8703238e-04
   5.5576735e+01   3.1031812e-04
   5.5601173e+01   2.3507962e-04
   5.5625611e+01   1.8944700e-04
   5.5650049e+01   2.0994970e-04
   5.5674487e+01   3.5464639e-04
   5.5698925e+01   6.6686854e-04
   5.5723363e+01   1.1007207e-03
   5.5747801e+01   1.4739191e-03
   5.5772239e+01   1.6214412e-03
   5.5796676e+01   1.5832099e-03
   5.5821114e+01   1.4861226e-03
   5.5845552e+01   1.3394364e-03
   5.5869990e+01   1.1645657e-03
   5.5894428e+01   1.2633584e-03
   5.5918866e+01   2.2656210e-03
   5.5943304e+01   4.9893125e-03
   5.5967742e+01   1.0215351e-02
   5.5992180e+01   1.8437612e-02
   5.6016618e+01   2.9332313e-02
   5.6041056e+01   4.0412373e-02
   5.6065494e+01   4.6387914e-02
   5.6089932e+01   4.2606583e-02
   5.6114370e+01   3.0454633e-02
   5.6138807e+01   1.6760088e-02
   5.6163245e+01   7.1533719e-03
   5.6187683e+01   2.4338993e-03
   5.6212121e+01   7.0245931e-04
   5.6236559e+01   2.1230851e-04
   5.6260997e+01   1.2389434e-04
   5.6285435e+01   1.4904954e-04
   5.6309873e+01   2.1119148e-04
   5.6334311e+01   2.9902360e-04
   5.6358749e+01   3.8585109e-04
   5.6383187e+01   4.0884614e-04
   5.6407625e+01   3.4543849e-04
   5.6432063e+01   2.8175558e-04
   5.6456500e+01   3.7142619e-04
   5.6480938e+01   7.2284201e-04
   5.6505376e+01   1.2628543e-03
   5.6529814e+01   1.7038937e-03
   5.6554252e+01   1.8456181e-03
   5.6578690e+01   2.0868274e-03
   5.6603128e+01   3.5935319e-03
   5.6627566e+01   7.5615329e-03
   5.6652004e+01   1.3448239e-02
   5.6676442e+01   1.7958362e-02
   5.6700880e+01   1.7595200e-02
   5.6725318e+01   1.2690191e-02
   5.6749756e+01   7.0514275e-03
   5.6774194e+01   3.8671767e-03
   5.6798631e+01   3.6541855e-03
   5.6823069e+01   5.1175509e-03
   5.6847507e+01   6.3410923e-03
   5.6871945e+01   5.9562105e-03
   5.6896383e+01   4.1483727e-03
   5.6920821e+01   2.1651173e-03
   5.6945259e+01   8.8354741e-04
   5.6969697e+01   3.2761980e-04
   5.6994135e+01   1.8353106e-04
   5.7018573e+01   2.1933774e-04
   5.7043011e+01   3.2620903e-04
   5.7067449e+01   4.6949203e-04
   5.7091887e+01   6.4559775e-04
   5.7116325e+01   8.2229393e-04
   5.7140762e+01   9.8814316e-04
   5.7165200e+01   1.3169534e-03
   5.7189638e+01   2.1189951e-03
   5.7214076e+01   3.4950140e-03
   5.7238514e+01   5.1583997e-03
   5.7262952e+01   6.5810753e-03
   5.7287390e+01   7.0994065e-03
   5.7311828e+01   6.2141634e-03
   5.7336266e+01   4.2371690e-03
   5.7360704e+01   2.2148823e-03
   5.7385142e+01   9.6109212e-04
   5.7409580e+01   6.6439783e-04
   5.7434018e+01   1.5904360e-03
   5.7458456e+01   4.8705582e-03
   5.7482893e+01   1.1876211e-02
   5.7507331e+01   2.1464842e-02
   5.7531769e+01   2.8325076e-02
   5.7556207e+01   2.7274024e-02
   5.7580645e+01   1.9579347e-02
   5.7605083e+01   1.1780884e-02
   5.7629521e+01   8.6581873e-03
   5.7653959e+01   9.7805576e-03
   5.7678397e+01   1.1559482e-02
   5.7702835e+01   1.0956524e-02
   5.7727273e+01   7.8216847e-03
   5.7751711e+01   4.1723408e-03
   5.7776149e+01   1.6841685e-03
   5.7800587e+01   5.4010778e-04
   5.7825024e+01   1.5857561e-04
   5.7849462e+01   5.6343941e-05
   5.7873900e+01   3.4929143e-05
   5.7898338e+01   5.5629013e-05
   5.7922776e+01   1.3545246e-04
   5.7947214e+01   2.8382094e-04
   5.7971652e+01   4.4637057e-04
   5.7996090e+01   5.1499746e-04
   5.8020528e+01   4.3567806e-04
   5.8044966e+01   2.7464195e-04
   5.8069404e+01   1.3854229e-04
   5.8093842e+01   7.5246401e-05
   5.8118280e+01   8.6022333e-05
   5.8142717e+01   2.2981247e-04
   5.8167155e+01   8.0078323e-04
   5.8191593e+01   2.5046647e-03
   5.8216031e+01   6.1389346e-03
   5.8240469e+01   1.1283530e-02
   5.8264907e+01   1.5347530e-02
   5.8289345e+01   1.5502324e-02
   5.8313783e+01   1.1976848e-02
   5.8338221e+01   7.7269788e-03
   5.8362659e+01   4.8940313e-03
   5.8387097e+01   3.3465767e-03
   5.8411535e+01   2.2302763e-03
   5.8435973e+01   1.2751160e-03
   5.8460411e+01   6.1273637e-04
   5.8484848e+01   2.7368016e-04
   5.8509286e+01   1.3795075e-04
   5.8533724e+01   1.0168962e-04
   5.8558162e+01   1.5149669e-04
   5.8582600e+01   3.3337448e-04
   5.8607038e+01   6.5677210e-04
   5.8631476e+01   9.8936359e-04
   5.8655914e+01   1.1099414e-03
   5.8680352e+01   9.3628701e-04
   5.8704790e+01   6.1775309e-04
   5.8729228e+01   3.5800039e-04
   5.8753666e+01   2.5302438e-04
   5.8778104e+01   3.0311217e-04
   5.8802542e+01   4.4624669e-04
   5.8826979e+01   5.5964948e-04
   5.8851417e+01   5.4373855e-04
   5.8875855e+01   4.5583324e-04
   5.8900293e+01   5.3622925e-04
   5.8924731e+01   1.1271757e-03
   5.8949169e+01   2.5079378e-03
   5.8973607e+01   4.5366480e-03
   5.8998045e+01   6.3342088e-03
   5.9022483e+01   6.7210568e-03
   5.9046921e+01   5.3636408e-03
   5.9071359e+01   3.1976981e-03
   5.9095797e+01   1.4241267e-03
   5.9120235e+01   4.7981178e-04
   5.9144673e+01   1.2743470e-04
   5.9169110e+01   3.1445038e-05
   5.9193548e+01   1.6505630e-05
   5.9217986e+01   2.8883488e-05
   5.9242424e+01   5.5158460e-05
   5.9266862e+01   8.1154752e-05
   5.9291300e+01   8.8165021e-05
   5.9315738e+01   7.0441842e-05
   5.9340176e+01   4.2001952e-05
   5.9364614e+01   2.0161390e-05
   5.9389052e+01   1.0513960e-05
   5.9413490e+01   9.1265594e-06
   5.9437928e+01   1.0609472e-05
   5.9462366e+01   1.2188926e-05
   5.9486804e+01   1.5023981e-05
   5.9511241e+01   2.7783691e-05
   5.9535679e+01   8.2362662e-05
   5.9560117e+01   2.6448187e-04
   5.9584555e+01   7.0496684e-04
   5.9608993e+01   1.4353909e-03
   5.9633431e+01   2.2291134e-03
   5.9657869e+01   2.8587931e-03
   5.9682307e+01   3.6822300e-03
   5.9706745e+01   5.4445944e-03
   5.9731183e+01   7.9386002e-03
   5.9755621e+01   9.4546315e-03
   5.9780059e+01   8.5182381e-03
   5.9804497e+01   5.7055873e-03
   5.9828935e+01   2.8515563e-03
   5.9853372e+01   1.0882951e-03
   5.9877810e+01   3.6516626e-04
   5.9902248e+01   2.1249132e-04
   5.9926686e+01   2.8821772e-04
   5.9951124e+01   3.9758721e-04
   5.9975562e+01   4.1661033e-04
   6.0000000e+01             NaN


==> figures/figure4_spec_rh8.7488max88.7401.txt <==
   nu   spec
  -1.6702125e-01   3.0171447e+00
   0.0000000e+00   4.0958122e+00
   1.6702125e-01   3.0171447e+00
   3.3404250e-01   1.2092899e+00
   5.0106376e-01   5.8970348e-01
   6.6808501e-01   1.0813926e+00
   8.3510626e-01   1.9578712e+00
   1.0021275e+00   3.0703960e+00
   1.1691488e+00   4.0722473e+00
   1.3361700e+00   4.5679424e+00
   1.5031913e+00   4.9589911e+00
   1.6702125e+00   5.9229430e+00
   1.8372338e+00   7.6196172e+00
   2.0042550e+00   9.7275691e+00
   2.1712763e+00   1.1593922e+01
   2.3382975e+00   1.2591898e+01
   2.5053188e+00   1.2799804e+01
   2.6723400e+00   1.2982432e+01
   2.8393613e+00   1.3834869e+01
   3.0063825e+00   1.5495583e+01
   3.1734038e+00   1.7560193e+01
   3.3404250e+00   1.9383107e+01
   3.5074463e+00   2.0584099e+01
   3.6744675e+00   2.1345213e+01
   3.8414888e+00   2.2171823e+01
   4.0085100e+00   2.3421497e+01
   4.1755313e+00   2.5045551e+01
   4.3425526e+00   2.6712839e+01
   4.5095738e+00   2.8198127e+01
   4.6765951e+00   2.9671729e+01
   4.8436163e+00   3.1605191e+01
   5.0106376e+00   3.4366770e+01
   5.1776588e+00   3.7784589e+01
   5.3446801e+00   4.0998728e+01
   5.5117013e+00   4.2890179e+01
   5.6787226e+00   4.2945644e+01
   5.8457438e+00   4.1807095e+01
   6.0127651e+00   4.0950343e+01
   6.1797863e+00   4.1819518e+01
   6.3468076e+00   4.4994655e+01
   6.5138288e+00   4.9709069e+01
   6.6808501e+00   5.4170290e+01
   6.8478713e+00   5.6786546e+01
   7.0148926e+00   5.7284562e+01
   7.1819138e+00   5.6755233e+01
   7.3489351e+00   5.6856287e+01
   7.5159563e+00   5.8764228e+01
   7.6829776e+00   6.2358558e+01
   7.8499988e+00   6.6313550e+01
   8.0170201e+00   6.9142748e+01
   8.1840413e+00   7.0220686e+01
   8.3510626e+00   7.0043868e+01
   8.5180839e+00   6.9777047e+01
   8.6851051e+00   7.0417730e+01
   8.8521264e+00   7.2160768e+01
   9.0191476e+00   7.4478482e+01
   9.1861689e+00   7.6698450e+01
   9.3531901e+00   7.8482965e+01
   9.5202114e+00   7.9919723e+01
   9.6872326e+00   8.1253915e+01
   9.8542539e+00   8.2550616e+01
   1.0021275e+01   8.3649656e+01
   1.0188296e+01   8.4402354e+01
   1.0355318e+01   8.4882979e+01
   1.0522339e+01   8.5373651e+01
   1.0689360e+01   8.6112409e+01
   1.0856381e+01   8.7018628e+01
   1.1023403e+01   8.7720007e+01
   1.1190424e+01   8.7892949e+01
   1.1357445e+01   8.7581175e+01
   1.1524466e+01   8.7209019e+01
   1.1691488e+01   8.7254896e+01
   1.1858509e+01   8.7823828e+01
   1.2025530e+01   8.8514636e+01
   1.2192551e+01   8.8740080e+01
   1.2359573e+01   8.8226074e+01
   1.2526594e+01   8.7258256e+01
   1.2693615e+01   8.6452055e+01
   1.2860636e+01   8.6226465e+01
   1.3027658e+01   8.6438984e+01
   1.3194679e+01   8.6496215e+01
   1.3361700e+01   8.5852179e+01
   1.3528721e+01   8.4491973e+01
   1.3695743e+01   8.2970009e+01
   1.3862764e+01   8.1945759e+01
   1.4029785e+01   8.1642632e+01
   1.4196806e+01   8.1693401e+01
   1.4363828e+01   8.1463386e+01
   1.4530849e+01   8.0581727e+01
   1.4697870e+01   7.9240434e+01
   1.4864891e+01   7.7991396e+01
   1.5031913e+01   7.7248673e+01
   1.5198934e+01   7.6962151e+01
   1.5365955e+01   7.6706991e+01
   1.5532976e+01   7.6070946e+01
   1.5699998e+01   7.5000596e+01
   1.5867019e+01   7.3797895e+01
   1.6034040e+01   7.2786317e+01
   1.6201061e+01   7.1988773e+01
   1.6368083e+01   7.1122335e+01
   1.6535104e+01   6.9905579e+01
   1.6702125e+01   6.8387815e+01
   1.6869146e+01   6.6970144e+01
   1.7036168e+01   6.6069732e+01
   1.7203189e+01   6.5719327e+01
   1.7370210e+01   6.5453090e+01
   1.7537231e+01   6.4607397e+01
   1.7704253e+01   6.2838256e+01
   1.7871274e+01   6.0429201e+01
   1.8038295e+01   5.8108761e+01
   1.8205316e+01   5.6548800e+01
   1.8372338e+01   5.5961340e+01
   1.8539359e+01   5.6039867e+01
   1.8706380e+01   5.6218321e+01
   1.8873401e+01   5.6053461e+01
   1.9040423e+01   5.5454086e+01
   1.9207444e+01   5.4590609e+01
   1.9374465e+01   5.3625040e+01
   1.9541486e+01   5.2560722e+01
   1.9708508e+01   5.1323378e+01
   1.9875529e+01   4.9924159e+01
   2.0042550e+01   4.8515968e+01
   2.0209571e+01   4.7292029e+01
   2.0376593e+01   4.6322201e+01
   2.0543614e+01   4.5484235e+01
   2.0710635e+01   4.4571657e+01
   2.0877657e+01   4.3486129e+01
   2.1044678e+01   4.2326061e+01
   2.1211699e+01   4.1283341e+01
   2.1378720e+01   4.0447801e+01
   2.1545742e+01   3.9702932e+01
   2.1712763e+01   3.8814095e+01
   2.1879784e+01   3.7638898e+01
   2.2046805e+01   3.6269235e+01
   2.2213827e+01   3.4969591e+01
   2.2380848e+01   3.3965881e+01
   2.2547869e+01   3.3267765e+01
   2.2714890e+01   3.2666690e+01
   2.2881912e+01   3.1908002e+01
   2.3048933e+01   3.0895218e+01
   2.3215954e+01   2.9752482e+01
   2.3382975e+01   2.8700829e+01
   2.3549997e+01   2.7873078e+01
   2.3717018e+01   2.7224615e+01
   2.3884039e+01   2.6594618e+01
   2.4051060e+01   2.5850153e+01
   2.4218082e+01   2.4985779e+01
   2.4385103e+01   2.4098419e+01
   2.4552124e+01   2.3278757e+01
   2.4719145e+01   2.2531557e+01
   2.4886167e+01   2.1792487e+01
   2.5053188e+01   2.1010828e+01
   2.5220209e+01   2.0209303e+01
   2.5387230e+01   1.9461501e+01
   2.5554252e+01   1.8813889e+01
   2.5721273e+01   1.8233408e+01
   2.5888294e+01   1.7633666e+01
   2.6055315e+01   1.6957424e+01
   2.6222337e+01   1.6237063e+01
   2.6389358e+01   1.5572578e+01
   2.6556379e+01   1.5047331e+01
   2.6723400e+01   1.4657735e+01
   2.6890422e+01   1.4314389e+01
   2.7057443e+01   1.3914691e+01
   2.7224464e+01   1.3429261e+01
   2.7391485e+01   1.2923577e+01
   2.7558507e+01   1.2493515e+01
   2.7725528e+01   1.2177755e+01
   2.7892549e+01   1.1921539e+01
   2.8059570e+01   1.1614805e+01
   2.8226592e+01   1.1177352e+01
   2.8393613e+01   1.0627714e+01
   2.8560634e+01   1.0075981e+01
   2.8727655e+01   9.6467483e+00
   2.8894677e+01   9.3972211e+00
   2.9061698e+01   9.2838721e+00
   2.9228719e+01   9.1889213e+00
   2.9395740e+01   8.9903373e+00
   2.9562762e+01   8.6379400e+00
   2.9729783e+01   8.1840727e+00
   2.9896804e+01   7.7415082e+00
   3.0063825e+01   7.4053841e+00
   3.0230847e+01   7.2046970e+00
   3.0397868e+01   7.0985793e+00
   3.0564889e+01   6.9980970e+00
   3.0731910e+01   6.8185813e+00
   3.0898932e+01   6.5423076e+00
   3.1065953e+01   6.2230913e+00
   3.1232974e+01   5.9288968e+00
   3.1399995e+01   5.6940553e+00
   3.1567017e+01   5.5072570e+00
   3.1734038e+01   5.3231553e+00
   3.1901059e+01   5.1029831e+00
   3.2068080e+01   4.8522239e+00
   3.2235102e+01   4.6076820e+00
   3.2402123e+01   4.4020271e+00
   3.2569144e+01   4.2473620e+00
   3.2736165e+01   4.1268696e+00
   3.2903187e+01   4.0016638e+00
   3.3070208e+01   3.8479254e+00
   3.3237229e+01   3.6786372e+00
   3.3404250e+01   3.5190591e+00
   3.3571272e+01   3.3783960e+00
   3.3738293e+01   3.2469198e+00
   3.3905314e+01   3.1048163e+00
   3.4072335e+01   2.9391918e+00
   3.4239357e+01   2.7632499e+00
   3.4406378e+01   2.6113910e+00
   3.4573399e+01   2.5085347e+00
   3.4740420e+01   2.4455900e+00
   3.4907442e+01   2.3835944e+00
   3.5074463e+01   2.2826147e+00
   3.5241484e+01   2.1338462e+00
   3.5408505e+01   1.9678566e+00
   3.5575527e+01   1.8321364e+00
   3.5742548e+01   1.7601253e+00
   3.5909569e+01   1.7512042e+00
   3.6076590e+01   1.7657562e+00
   3.6243612e+01   1.7466472e+00
   3.6410633e+01   1.6657212e+00
   3.6577654e+01   1.5493584e+00
   3.6744675e+01   1.4521096e+00
   3.6911697e+01   1.4154676e+00
   3.7078718e+01   1.4469234e+00
   3.7245739e+01   1.5093023e+00
   3.7412760e+01   1.5306246e+00
   3.7579782e+01   1.4578768e+00
   3.7746803e+01   1.3092400e+00
   3.7913824e+01   1.1584023e+00
   3.8080845e+01   1.0717701e+00
   3.8247867e+01   1.0646168e+00
   3.8414888e+01   1.0950288e+00
   3.8581909e+01   1.0915578e+00
   3.8748930e+01   1.0118044e+00
   3.8915952e+01   8.8327240e-01
   3.9082973e+01   7.7420381e-01
   3.9249994e+01   7.3170866e-01
   3.9417015e+01   7.5240053e-01
   3.9584037e+01   7.8833982e-01
   3.9751058e+01   7.8087895e-01
   3.9918079e+01   7.1470676e-01
   4.0085100e+01   6.3165471e-01
   4.0252122e+01   5.8188540e-01
   4.0419143e+01   5.8260886e-01
   4.0586164e+01   6.1388488e-01
   4.0753185e+01   6.2603152e-01
   4.0920207e+01   5.7586585e-01
   4.1087228e+01   4.7664806e-01
   4.1254249e+01   3.8526984e-01
   4.1421270e+01   3.4288347e-01
   4.1588292e+01   3.5237825e-01
   4.1755313e+01   3.9024469e-01
   4.1922334e+01   4.2000903e-01
   4.2089356e+01   4.1718929e-01
   4.2256377e+01   3.8857789e-01
   4.2423398e+01   3.5684760e-01
   4.2590419e+01   3.3519024e-01
   4.2757441e+01   3.2096048e-01
   4.2924462e+01   3.0362383e-01
   4.3091483e+01   2.7754704e-01
   4.3258504e+01   2.4899644e-01
   4.3425526e+01   2.2967670e-01
   4.3592547e+01   2.2540628e-01
   4.3759568e+01   2.3032069e-01
   4.3926589e+01   2.3083168e-01
   4.4093611e+01   2.1748384e-01
   4.4260632e+01   1.9332977e-01
   4.4427653e+01   1.7187571e-01
   4.4594674e+01   1.6644128e-01
   4.4761696e+01   1.7748001e-01
   4.4928717e+01   1.9278385e-01
   4.5095738e+01   1.9912642e-01
   4.5262759e+01   1.8684774e-01
   4.5429781e+01   1.5468103e-01
   4.5596802e+01   1.1848338e-01
   4.5763823e+01   9.8043593e-02
   4.5930844e+01   9.7839811e-02
   4.6097866e+01   1.1488919e-01
   4.6264887e+01   1.4263041e-01
   4.6431908e+01   1.6066035e-01
   4.6598929e+01   1.5422841e-01
   4.6765951e+01   1.3634786e-01
   4.6932972e+01   1.2459143e-01
   4.7099993e+01   1.2068765e-01
   4.7267014e+01   1.2290900e-01
   4.7434036e+01   1.2813132e-01
   4.7601057e+01   1.2831265e-01
   4.7768078e+01   1.2545385e-01
   4.7935099e+01   1.3280239e-01
   4.8102121e+01   1.5579542e-01
   4.8269142e+01   1.8591860e-01
   4.8436163e+01   2.0647297e-01
   4.8603184e+01   2.0223384e-01
   4.8770206e+01   1.7583118e-01
   4.8937227e+01   1.4964368e-01
   4.9104248e+01   1.4496460e-01
   4.9271269e+01   1.6417934e-01
   4.9438291e+01   1.8979231e-01
   4.9605312e+01   1.9914731e-01
   4.9772333e+01   1.8606925e-01
   4.9939354e+01   1.6464414e-01
   5.0106376e+01   1.5126851e-01
   5.0273397e+01   1.5069834e-01
   5.0440418e+01   1.5570703e-01
   5.0607439e+01   1.5498484e-01
   5.0774461e+01   1.4569822e-01
   5.0941482e+01   1.3728163e-01
   5.1108503e+01   1.4109002e-01
   5.1275524e+01   1.6006893e-01
   5.1442546e+01   1.8538860e-01
   5.1609567e+01   2.0115847e-01
   5.1776588e+01   1.9884004e-01
   5.1943609e+01   1.8611376e-01
   5.2110631e+01   1.7750270e-01
   5.2277652e+01   1.7994792e-01
   5.2444673e+01   1.8796222e-01
   5.2611694e+01   1.9050910e-01
   5.2778716e+01   1.8494062e-01
   5.2945737e+01   1.8307021e-01
   5.3112758e+01   2.0011434e-01
   5.3279779e+01   2.3807178e-01
   5.3446801e+01   2.8009296e-01
   5.3613822e+01   3.0359635e-01
   5.3780843e+01   3.0134728e-01
   5.3947864e+01   2.8588579e-01
   5.4114886e+01   2.7664302e-01
   5.4281907e+01   2.8846263e-01
   5.4448928e+01   3.2040456e-01
   5.4615949e+01   3.5064317e-01
   5.4782971e+01   3.5839688e-01
   5.4949992e+01   3.4721472e-01
   5.5117013e+01   3.3227112e-01
   5.5284034e+01   3.2076028e-01
   5.5451056e+01   3.1463650e-01
   5.5618077e+01   3.1222060e-01
   5.5785098e+01   3.0713814e-01
   5.5952119e+01   3.0138393e-01
   5.6119141e+01   3.0782664e-01
   5.6286162e+01   3.3218444e-01
   5.6453183e+01   3.6703810e-01
   5.6620204e+01   3.9972191e-01
   5.6787226e+01   4.1592040e-01
   5.6954247e+01   4.0965274e-01
   5.7121268e+01   3.9522861e-01
   5.7288289e+01   3.9526147e-01
   5.7455311e+01   4.1729330e-01
   5.7622332e+01   4.4903021e-01
   5.7789353e+01   4.7017189e-01
   5.7956374e+01   4.6709438e-01
   5.8123396e+01   4.4246839e-01
   5.8290417e+01   4.1211546e-01
   5.8457438e+01   3.9299308e-01
   5.8624459e+01   3.9349774e-01
   5.8791481e+01   4.1034465e-01
   5.8958502e+01   4.3416790e-01
   5.9125523e+01   4.5824430e-01
   5.9292544e+01   4.7825138e-01
   5.9459566e+01   4.8930418e-01
   5.9626587e+01   4.9145021e-01
   5.9793608e+01   4.9162011e-01
   5.9960629e+01   4.9426826e-01
   6.0127651e+01   4.9625356e-01
   6.0294672e+01   4.9267170e-01
   6.0461693e+01   4.8331067e-01
   6.0628714e+01   4.7379206e-01
   6.0795736e+01   4.7154986e-01
   6.0962757e+01   4.7949537e-01
   6.1129778e+01   4.9270397e-01
   6.1296799e+01   5.0013454e-01
   6.1463821e+01   4.9220493e-01
   6.1630842e+01   4.7145523e-01
   6.1797863e+01   4.5356146e-01
   6.1964884e+01   4.5426205e-01
   6.2131906e+01   4.7608106e-01
   6.2298927e+01   5.0576741e-01
   6.2465948e+01   5.2422951e-01
   6.2632970e+01   5.2462527e-01
   6.2799991e+01   5.2017987e-01
   6.2967012e+01   5.3015250e-01
   6.3134033e+01   5.5999327e-01
   6.3301055e+01   5.9295349e-01
   6.3468076e+01   5.9911551e-01
   6.3635097e+01   5.6314206e-01
   6.3802118e+01   5.0584885e-01
   6.3969140e+01   4.6896448e-01
   6.4136161e+01   4.8153788e-01
   6.4303182e+01   5.4120074e-01
   6.4470203e+01   6.1157805e-01
   6.4637225e+01   6.4300772e-01
   6.4804246e+01   6.1788963e-01
   6.4971267e+01   5.6979395e-01
   6.5138288e+01   5.4844559e-01
   6.5305310e+01   5.7746373e-01
   6.5472331e+01   6.3830927e-01
   6.5639352e+01   6.7902153e-01
   6.5806373e+01   6.5694695e-01
   6.5973395e+01   5.8459514e-01
   6.6140416e+01   5.1645627e-01
   6.6307437e+01   4.9625130e-01
   6.6474458e+01   5.2687372e-01
   6.6641480e+01   5.6830924e-01
   6.6808501e+01   5.6397876e-01
   6.6975522e+01   4.9700436e-01
   6.7142543e+01   4.1062283e-01
   6.7309565e+01   3.6025640e-01
   6.7476586e+01   3.7154683e-01
   6.7643607e+01   4.3815063e-01
   6.7810628e+01   5.2040043e-01
   6.7977650e+01   5.6092716e-01
   6.8144671e+01   5.3612396e-01
   6.8311692e+01   4.7769522e-01
   6.8478713e+01   4.3279868e-01
   6.8645735e+01   4.2246066e-01
   6.8812756e+01   4.3513475e-01
   6.8979777e+01   4.4153658e-01
   6.9146798e+01   4.1982128e-01
   6.9313820e+01   3.7608921e-01
   6.9480841e+01   3.3977344e-01
   6.9647862e+01   3.3760406e-01
   6.9814883e+01   3.6954341e-01
   6.9981905e+01   4.0858103e-01
   7.0148926e+01   4.2538676e-01
   7.0315947e+01   4.1145673e-01
   7.0482968e+01   3.8081277e-01
   7.0649990e+01   3.5803485e-01
   7.0817011e+01   3.6266584e-01
   7.0984032e+01   3.9344635e-01
   7.1151053e+01   4.2416722e-01
   7.1318075e+01   4.2215036e-01
   7.1485096e+01   3.7728315e-01
   7.1652117e+01   3.1036761e-01
   7.1819138e+01   2.5097295e-01
   7.1986160e+01   2.1494063e-01
   7.2153181e+01   2.0204498e-01
   7.2320202e+01   2.0135917e-01
   7.2487223e+01   2.0079809e-01
   7.2654245e+01   1.9947674e-01
   7.2821266e+01   2.0228450e-01
   7.2988287e+01   2.0520808e-01
   7.3155308e+01   2.0085849e-01
   7.3322330e+01   1.8955971e-01
   7.3489351e+01   1.7560649e-01
   7.3656372e+01   1.6455482e-01
   7.3823393e+01   1.6337601e-01
   7.3990415e+01   1.7433034e-01
   7.4157436e+01   1.9267516e-01
   7.4324457e+01   2.0623926e-01
   7.4491478e+01   1.9822019e-01
   7.4658500e+01   1.6901193e-01
   7.4825521e+01   1.4562736e-01
   7.4992542e+01   1.5028964e-01
   7.5159563e+01   1.7877722e-01
   7.5326585e+01   2.1256593e-01
   7.5493606e+01   2.2707325e-01
   7.5660627e+01   2.0460789e-01
   7.5827648e+01   1.5804584e-01
   7.5994670e+01   1.1779749e-01
   7.6161691e+01   1.0093223e-01
   7.6328712e+01   1.1211475e-01
   7.6495733e+01   1.4272379e-01
   7.6662755e+01   1.6286846e-01
   7.6829776e+01   1.5245659e-01
   7.6996797e+01   1.2525173e-01
   7.7163818e+01   9.9845336e-02
   7.7330840e+01   8.1213107e-02
   7.7497861e+01   7.2452300e-02
   7.7664882e+01   7.2170051e-02
   7.7831903e+01   7.4974432e-02
   7.7998925e+01   8.2012203e-02
   7.8165946e+01   8.9115022e-02
   7.8332967e+01   8.5373844e-02
   7.8499988e+01   7.6514508e-02
   7.8667010e+01   7.5137742e-02
   7.8834031e+01   7.7962519e-02
   7.9001052e+01   8.2180612e-02
   7.9168073e+01   9.1657390e-02
   7.9335095e+01   9.6272320e-02
   7.9502116e+01   8.3962718e-02
   7.9669137e+01   6.1597687e-02
   7.9836158e+01   3.9900454e-02
   8.0003180e+01   2.5645824e-02
   8.0170201e+01   2.8910234e-02
   8.0337222e+01   4.8764757e-02
   8.0504243e+01   6.8570203e-02
   8.0671265e+01   7.7097331e-02
   8.0838286e+01   7.1919110e-02
   8.1005307e+01   5.3884755e-02
   8.1172328e+01   3.4713509e-02
   8.1339350e+01   2.6064941e-02
   8.1506371e+01   2.2972757e-02
   8.1673392e+01   2.0777456e-02
   8.1840413e+01   2.6662596e-02
   8.2007435e+01   4.1112902e-02
   8.2174456e+01   5.6168953e-02
   8.2341477e+01   6.9107594e-02
   8.2508498e+01   7.5877633e-02
   8.2675520e+01   6.9007452e-02
   8.2842541e+01   5.3285095e-02
   8.3009562e+01   4.3538369e-02
   8.3176584e+01   4.9017103e-02
   8.3343605e+01   7.0085120e-02
   8.3510626e+01   9.5646089e-02
   8.3677647e+01   1.0500138e-01
   8.3844669e+01   8.9730389e-02
   8.4011690e+01   6.4172665e-02
   8.4178711e+01   4.6429586e-02
   8.4345732e+01   4.5321266e-02
   8.4512754e+01   6.1168139e-02
   8.4679775e+01   8.1221997e-02
   8.4846796e+01   8.6228754e-02
   8.5013817e+01   7.2115424e-02
   8.5180839e+01   5.2439206e-02
   8.5347860e+01   4.2137179e-02
   8.5514881e+01   4.8222300e-02
   8.5681902e+01   6.3955784e-02
   8.5848924e+01   7.0764834e-02
   8.6015945e+01   6.0101085e-02
   8.6182966e+01   4.4396254e-02
   8.6349987e+01   3.7567108e-02
   8.6517009e+01   4.1134122e-02
   8.6684030e+01   5.0251061e-02
   8.6851051e+01   5.7369408e-02
   8.7018072e+01   5.6053731e-02
   8.7185094e+01   4.9212906e-02
   8.7352115e+01   4.5471645e-02
   8.7519136e+01   5.0368348e-02
   8.7686157e+01   6.5374242e-02
   8.7853179e+01   8.4160506e-02
   8.8020200e+01   9.2193759e-02
   8.8187221e+01   8.3116770e-02
   8.8354242e+01   6.8043045e-02
   8.8521264e+01   6.1608006e-02
   8.8688285e+01   6.8863610e-02
   8.8855306e+01   8.4878637e-02
   8.9022327e+01   9.7899051e-02
   8.9189349e+01   9.7893317e-02
   8.9356370e+01   8.6863478e-02
   8.9523391e+01   7.6110924e-02
   8.9690412e+01   7.3674728e-02
   8.9857434e+01   7.7611415e-02
   9.0024455e+01   8.0505649e-02
   9.0191476e+01   7.9391946e-02
   9.0358497e+01   7.8857678e-02
   9.0525519e+01   8.3386312e-02
   9.0692540e+01   9.2182489e-02
   9.0859561e+01   1.0231989e-01
   9.1026582e+01   1.0991472e-01
   9.1193604e+01   1.0942197e-01
   9.1360625e+01   9.9050524e-02
   9.1527646e+01   8.5027383e-02
   9.1694667e+01   7.6152912e-02
   9.1861689e+01   7.6727790e-02
   9.2028710e+01   8.5469250e-02
   9.2195731e+01   9.6687775e-02
   9.2362752e+01   1.0212375e-01
   9.2529774e+01   9.6343667e-02
   9.2696795e+01   8.2004283e-02
   9.2863816e+01   6.7725947e-02
   9.3030837e+01   6.0741333e-02
   9.3197859e+01   6.3882354e-02
   9.3364880e+01   7.7870543e-02
   9.3531901e+01   9.9608049e-02
   9.3698922e+01   1.1710901e-01
   9.3865944e+01   1.1558631e-01
   9.4032965e+01   9.3616862e-02
   9.4199986e+01   6.5927840e-02
   9.4367007e+01   4.7613797e-02
   9.4534029e+01   4.3665863e-02
   9.4701050e+01   5.2368660e-02
   9.4868071e+01   6.7163395e-02
   9.5035092e+01   7.6547182e-02
   9.5202114e+01   7.2787635e-02
   9.5369135e+01   5.9925408e-02
   9.5536156e+01   4.8512657e-02
   9.5703177e+01   4.6421243e-02
   9.5870199e+01   5.5638516e-02
   9.6037220e+01   7.1108406e-02
   9.6204241e+01   8.2025519e-02
   9.6371262e+01   8.0501792e-02
   9.6538284e+01   6.9719532e-02
   9.6705305e+01   6.0286096e-02
   9.6872326e+01   5.9983345e-02
   9.7039347e+01   6.9291811e-02
   9.7206369e+01   8.3098319e-02
   9.7373390e+01   9.3074019e-02
   9.7540411e+01   9.2399586e-02
   9.7707432e+01   8.2737414e-02
   9.7874454e+01   7.3174677e-02
   9.8041475e+01   6.9005252e-02
   9.8208496e+01   6.6916744e-02
   9.8375517e+01   6.4384752e-02
   9.8542539e+01   6.5696494e-02
   9.8709560e+01   7.4099293e-02
   9.8876581e+01   8.6250437e-02
   9.9043602e+01   9.7818568e-02
   9.9210624e+01   1.0636310e-01
   9.9377645e+01   1.0824324e-01
   9.9544666e+01   1.0171675e-01
   9.9711687e+01   9.2643040e-02
   9.9878709e+01   8.9698196e-02
   1.0004573e+02   9.4346949e-02
   1.0021275e+02   9.9650274e-02
   1.0037977e+02   9.8391802e-02
   1.0054679e+02   9.0375974e-02
   1.0071381e+02   8.2232735e-02
   1.0088084e+02   8.1828968e-02
   1.0104786e+02   9.2547383e-02
   1.0121488e+02   1.1048231e-01
   1.0138190e+02   1.2652290e-01
   1.0154892e+02   1.3202693e-01
   1.0171594e+02   1.2372816e-01
   1.0188296e+02   1.0656848e-01
   1.0204998e+02   9.1090832e-02
   1.0221701e+02   8.2983973e-02
   1.0238403e+02   7.9335364e-02
   1.0255105e+02   7.9970326e-02
   1.0271807e+02   9.1573122e-02
   1.0288509e+02   1.1499537e-01
   1.0305211e+02   1.3961465e-01
   1.0321913e+02   1.5207656e-01
   1.0338615e+02   1.4520572e-01
   1.0355318e+02   1.2500815e-01
   1.0372020e+02   1.1148600e-01
   1.0388722e+02   1.2410653e-01
   1.0405424e+02   1.6412910e-01
   1.0422126e+02   2.1094255e-01
   1.0438828e+02   2.3575496e-01
   1.0455530e+02   2.2658399e-01
   1.0472233e+02   2.0011978e-01
   1.0488935e+02   1.8463211e-01
   1.0505637e+02   1.9895560e-01
   1.0522339e+02   2.4343493e-01
   1.0539041e+02   2.9294584e-01
   1.0555743e+02   3.0989587e-01
   1.0572445e+02   2.8305334e-01
   1.0589147e+02   2.3972548e-01
   1.0605850e+02   2.1354714e-01
   1.0622552e+02   2.1750454e-01
   1.0639254e+02   2.4241705e-01
   1.0655956e+02   2.6508367e-01
   1.0672658e+02   2.6641111e-01
   1.0689360e+02   2.4888170e-01
   1.0706062e+02   2.3019765e-01
   1.0722764e+02   2.2344519e-01
   1.0739467e+02   2.2812984e-01
   1.0756169e+02   2.3519255e-01
   1.0772871e+02   2.3860542e-01
   1.0789573e+02   2.4281172e-01
   1.0806275e+02   2.5756482e-01
   1.0822977e+02   2.8602364e-01
   1.0839679e+02   3.1728651e-01
   1.0856381e+02   3.3177949e-01
   1.0873084e+02   3.1983240e-01
   1.0889786e+02   2.9343016e-01
   1.0906488e+02   2.7459008e-01
   1.0923190e+02   2.7570934e-01
   1.0939892e+02   2.9086953e-01
   1.0956594e+02   2.9962526e-01
   1.0973296e+02   2.8374584e-01
   1.0989998e+02   2.4714782e-01
   1.1006701e+02   2.1471815e-01
   1.1023403e+02   2.0918853e-01
   1.1040105e+02   2.3315713e-01
   1.1056807e+02   2.7077495e-01
   1.1073509e+02   3.0092662e-01
   1.1090211e+02   3.1068122e-01
   1.1106913e+02   3.0251657e-01
   1.1123615e+02   2.9119033e-01
   1.1140318e+02   2.9018613e-01
   1.1157020e+02   2.9793775e-01
   1.1173722e+02   2.9877861e-01
   1.1190424e+02   2.7888087e-01
   1.1207126e+02   2.4104942e-01
   1.1223828e+02   2.0444965e-01
   1.1240530e+02   1.8944026e-01
   1.1257232e+02   2.0269306e-01
   1.1273935e+02   2.3592830e-01
   1.1290637e+02   2.7082271e-01
   1.1307339e+02   2.8429950e-01
   1.1324041e+02   2.6500529e-01
   1.1340743e+02   2.2849639e-01
   1.1357445e+02   2.0227533e-01
   1.1374147e+02   1.9809403e-01
   1.1390849e+02   2.0850325e-01
   1.1407552e+02   2.1897375e-01
   1.1424254e+02   2.1672312e-01
   1.1440956e+02   2.0121358e-01
   1.1457658e+02   1.8681288e-01
   1.1474360e+02   1.8588079e-01
   1.1491062e+02   1.9537779e-01
   1.1507764e+02   2.0330171e-01
   1.1524466e+02   1.9912804e-01
   1.1541169e+02   1.8063437e-01
   1.1557871e+02   1.5884079e-01
   1.1574573e+02   1.5046800e-01
   1.1591275e+02   1.5979650e-01
   1.1607977e+02   1.7331854e-01
   1.1624679e+02   1.7495148e-01
   1.1641381e+02   1.6180156e-01
   1.1658083e+02   1.4451880e-01
   1.1674786e+02   1.3903719e-01
   1.1691488e+02   1.5625768e-01
   1.1708190e+02   1.8771779e-01
   1.1724892e+02   2.0602116e-01
   1.1741594e+02   1.9470024e-01
   1.1758296e+02   1.6784211e-01
   1.1774998e+02   1.4919976e-01
   1.1791700e+02   1.4941327e-01
   1.1808403e+02   1.6503701e-01
   1.1825105e+02   1.7910811e-01
   1.1841807e+02   1.7222969e-01
   1.1858509e+02   1.4726708e-01
   1.1875211e+02   1.2687618e-01
   1.1891913e+02   1.2662701e-01
   1.1908615e+02   1.4416228e-01
   1.1925317e+02   1.6180012e-01
   1.1942020e+02   1.5758596e-01
   1.1958722e+02   1.2994633e-01
   1.1975424e+02   1.0123044e-01
   1.1992126e+02   9.1200573e-02
   1.2008828e+02   1.0248608e-01
   1.2025530e+02   1.2154337e-01
   1.2042232e+02   1.2481334e-01
   1.2058934e+02   1.0331950e-01
   1.2075637e+02   7.5532467e-02
   1.2092339e+02   6.3630448e-02
   1.2109041e+02   7.5711674e-02
   1.2125743e+02   1.0482093e-01
   1.2142445e+02   1.2641914e-01
   1.2159147e+02   1.2003508e-01
   1.2175849e+02   9.6555197e-02
   1.2192551e+02   7.9253374e-02
   1.2209254e+02   7.8934302e-02
   1.2225956e+02   9.7952256e-02
   1.2242658e+02   1.2234059e-01
   1.2259360e+02   1.2253239e-01
   1.2276062e+02   9.2948914e-02
   1.2292764e+02   6.0143948e-02
   1.2309466e+02   4.3781108e-02
   1.2326168e+02   4.5526124e-02
   1.2342871e+02   6.0686148e-02
   1.2359573e+02   7.4460517e-02
   1.2376275e+02   7.1653377e-02
   1.2392977e+02   5.7040517e-02
   1.2409679e+02   4.6397394e-02
   1.2426381e+02   4.6205570e-02
   1.2443083e+02   5.1687603e-02
   1.2459785e+02   5.4575418e-02
   1.2476488e+02   5.1694018e-02
   1.2493190e+02   4.7897935e-02
   1.2509892e+02   4.9503210e-02
   1.2526594e+02   5.9089563e-02
   1.2543296e+02   7.3113400e-02
   1.2559998e+02   8.1011667e-02
   1.2576700e+02   7.5902047e-02
   1.2593402e+02   6.4932545e-02
   1.2610105e+02   5.9769182e-02
   1.2626807e+02   6.2477681e-02
   1.2643509e+02   6.6086653e-02
   1.2660211e+02   6.4066866e-02
   1.2676913e+02   5.6828405e-02
   1.2693615e+02   4.9063360e-02
   1.2710317e+02   4.5014338e-02
   1.2727019e+02   4.9743024e-02
   1.2743722e+02   6.4092552e-02
   1.2760424e+02   7.5605667e-02
   1.2777126e+02   7.0975475e-02
   1.2793828e+02   5.5644386e-02
   1.2810530e+02   4.4932831e-02
   1.2827232e+02   4.3678785e-02
   1.2843934e+02   4.6358669e-02
   1.2860636e+02   4.7303995e-02
   1.2877339e+02   4.4088501e-02
   1.2894041e+02   3.7501708e-02
   1.2910743e+02   3.1031839e-02
   1.2927445e+02   2.7986226e-02
   1.2944147e+02   2.8119103e-02
   1.2960849e+02   2.8432838e-02
   1.2977551e+02   2.8201417e-02
   1.2994253e+02   3.0781071e-02
   1.3010956e+02   3.9035067e-02
   1.3027658e+02   4.9587991e-02
   1.3044360e+02   5.2386565e-02
   1.3061062e+02   4.1037672e-02
   1.3077764e+02   2.3345229e-02
   1.3094466e+02   1.2021641e-02
   1.3111168e+02   1.0798162e-02
   1.3127870e+02   2.0670777e-02
   1.3144573e+02   4.2602519e-02
   1.3161275e+02   6.3694166e-02
   1.3177977e+02   6.5030157e-02
   1.3194679e+02   4.7897680e-02
   1.3211381e+02   3.0027997e-02
   1.3228083e+02   2.2021768e-02
   1.3244785e+02   2.3692628e-02
   1.3261487e+02   3.0941982e-02
   1.3278190e+02   3.7082726e-02
   1.3294892e+02   3.7641066e-02
   1.3311594e+02   3.5190515e-02
   1.3328296e+02   3.4947774e-02
   1.3344998e+02   3.8474524e-02
   1.3361700e+02   4.2232675e-02
   1.3378402e+02   4.0909288e-02
   1.3395104e+02   3.3559650e-02
   1.3411807e+02   2.4949973e-02
   1.3428509e+02   1.9977197e-02
   1.3445211e+02   1.9930933e-02
   1.3461913e+02   2.3346025e-02
   1.3478615e+02   2.7048473e-02
   1.3495317e+02   2.7687394e-02
   1.3512019e+02   2.4417747e-02
   1.3528721e+02   1.9305719e-02
   1.3545424e+02   1.4906558e-02
   1.3562126e+02   1.2382313e-02
   1.3578828e+02   1.1624097e-02
   1.3595530e+02   1.1998903e-02
   1.3612232e+02   1.2597267e-02
   1.3628934e+02   1.2437849e-02
   1.3645636e+02   1.1223436e-02
   1.3662338e+02   9.8668875e-03
   1.3679041e+02   9.9974744e-03
   1.3695743e+02   1.2993933e-02
   1.3712445e+02   1.8424430e-02
   1.3729147e+02   2.2689063e-02
   1.3745849e+02   2.1999696e-02
   1.3762551e+02   1.7535618e-02
   1.3779253e+02   1.3388342e-02
   1.3795955e+02   1.0848027e-02
   1.3812658e+02   9.9530795e-03
   1.3829360e+02   1.1504799e-02
   1.3846062e+02   1.3205327e-02
   1.3862764e+02   1.1526866e-02
   1.3879466e+02   7.9356162e-03
   1.3896168e+02   6.1591787e-03
   1.3912870e+02   7.4454473e-03
   1.3929572e+02   1.1257520e-02
   1.3946275e+02   1.4365143e-02
   1.3962977e+02   1.2551301e-02
   1.3979679e+02   7.1982101e-03
   1.3996381e+02   3.2069553e-03
   1.4013083e+02   1.9800612e-03
   1.4029785e+02   2.3507899e-03
   1.4046487e+02   2.6572642e-03
   1.4063189e+02   1.3901059e-03
   1.4079892e+02   6.6400730e-04
   1.4096594e+02   3.1000686e-03
   1.4113296e+02   5.5982290e-03
   1.4129998e+02   5.0081238e-03
   1.4146700e+02   3.8242856e-03
   1.4163402e+02   3.8943660e-03
   1.4180104e+02   3.6972714e-03
   1.4196806e+02   3.5269468e-03
   1.4213509e+02   5.4004170e-03
   1.4230211e+02   9.5245506e-03
   1.4246913e+02   1.4887330e-02
   1.4263615e+02   2.0278474e-02
   1.4280317e+02   2.3794616e-02
   1.4297019e+02   2.4591347e-02
   1.4313721e+02   2.4025751e-02
   1.4330423e+02   2.1429349e-02
   1.4347126e+02   1.3864102e-02
   1.4363828e+02   5.0688576e-03
   1.4380530e+02   3.5360762e-03
   1.4397232e+02   8.1651257e-03
   1.4413934e+02   1.2265471e-02
   1.4430636e+02   1.7398441e-02
   1.4447338e+02   2.5088245e-02
   1.4464040e+02   2.9164366e-02
   1.4480743e+02   2.7909416e-02
   1.4497445e+02   2.4387843e-02
   1.4514147e+02   1.7526628e-02
   1.4530849e+02   9.2870267e-03
   1.4547551e+02   5.6857657e-03
   1.4564253e+02   5.5644370e-03
   1.4580955e+02   5.3248979e-03
   1.4597657e+02   6.6809354e-03
   1.4614360e+02   1.0005027e-02
   1.4631062e+02   1.3091976e-02
   1.4647764e+02   1.6382672e-02
   1.4664466e+02   2.1736263e-02
   1.4681168e+02   2.9088979e-02
   1.4697870e+02   3.3493640e-02
   1.4714572e+02   3.0154635e-02
   1.4731274e+02   2.4863177e-02
   1.4747977e+02   2.4585043e-02
   1.4764679e+02   2.6860128e-02
   1.4781381e+02   3.4027388e-02
   1.4798083e+02   4.8708975e-02
   1.4814785e+02   5.3443534e-02
   1.4831487e+02   3.6960406e-02
   1.4848189e+02   1.8643461e-02
   1.4864891e+02   1.1654033e-02
   1.4881594e+02   7.0027758e-03
   1.4898296e+02   7.2338053e-03
   1.4914998e+02   2.2173747e-02
   1.4931700e+02   4.0678588e-02
   1.4948402e+02   4.6797216e-02
   1.4965104e+02   4.2491628e-02
   1.4981806e+02   3.8683637e-02
   1.4998508e+02   4.2375875e-02
   1.5015211e+02   5.0430421e-02
   1.5031913e+02   5.2537582e-02
   1.5048615e+02   4.6488804e-02
   1.5065317e+02   3.8791736e-02
   1.5082019e+02   3.1593134e-02
   1.5098721e+02   2.7668177e-02
   1.5115423e+02   3.7102028e-02
   1.5132125e+02   6.1056341e-02
   1.5148828e+02   8.1985935e-02
   1.5165530e+02   8.2203398e-02
   1.5182232e+02   6.3789765e-02
   1.5198934e+02   4.3185541e-02
   1.5215636e+02   3.1771110e-02
   1.5232338e+02   3.1048762e-02
   1.5249040e+02   4.2055749e-02
   1.5265742e+02   6.2731719e-02
   1.5282445e+02   7.7167799e-02
   1.5299147e+02   6.7592525e-02
   1.5315849e+02   4.0954381e-02
   1.5332551e+02   2.5409812e-02
   1.5349253e+02   3.4888113e-02
   1.5365955e+02   5.6368438e-02
   1.5382657e+02   7.5628684e-02
   1.5399359e+02   8.9325736e-02
   1.5416062e+02   9.1909088e-02
   1.5432764e+02   8.1762402e-02
   1.5449466e+02   7.4035699e-02
   1.5466168e+02   8.1160096e-02
   1.5482870e+02   9.5302594e-02
   1.5499572e+02   1.0442260e-01
   1.5516274e+02   1.0706105e-01
   1.5532976e+02   1.0884639e-01
   1.5549679e+02   1.1682889e-01
   1.5566381e+02   1.3195672e-01
   1.5583083e+02   1.4595427e-01
   1.5599785e+02   1.5123337e-01
   1.5616487e+02   1.4721625e-01
   1.5633189e+02   1.3712440e-01
   1.5649891e+02   1.2605714e-01
   1.5666593e+02   1.1741645e-01
   1.5683296e+02   1.0986258e-01
   1.5699998e+02   1.0266849e-01
   1.5716700e+02   9.8335334e-02
   1.5733402e+02   9.7842521e-02
   1.5750104e+02   1.0002876e-01
   1.5766806e+02   1.0380388e-01
   1.5783508e+02   1.0798664e-01
   1.5800210e+02   1.1288805e-01
   1.5816913e+02   1.2205343e-01
   1.5833615e+02   1.3955976e-01
   1.5850317e+02   1.6508355e-01
   1.5867019e+02   1.9168200e-01
   1.5883721e+02   2.0925930e-01
   1.5900423e+02   2.1073220e-01
   1.5917125e+02   1.9727869e-01
   1.5933827e+02   1.7990194e-01
   1.5950530e+02   1.6935634e-01
   1.5967232e+02   1.6369279e-01
   1.5983934e+02   1.5656577e-01
   1.6000636e+02   1.5110396e-01
   1.6017338e+02   1.5253048e-01
   1.6034040e+02   1.6069784e-01
   1.6050742e+02   1.7685810e-01
   1.6067444e+02   1.9997250e-01
   1.6084147e+02   2.1817366e-01
   1.6100849e+02   2.1942146e-01
   1.6117551e+02   2.0547823e-01
   1.6134253e+02   1.9093496e-01
   1.6150955e+02   1.9275741e-01
   1.6167657e+02   2.1456710e-01
   1.6184359e+02   2.3937583e-01
   1.6201061e+02   2.4537356e-01
   1.6217764e+02   2.2721597e-01
   1.6234466e+02   1.9961119e-01
   1.6251168e+02   1.8440001e-01
   1.6267870e+02   1.9325096e-01
   1.6284572e+02   2.1854520e-01
   1.6301274e+02   2.3817902e-01
   1.6317976e+02   2.3162492e-01
   1.6334678e+02   1.9961554e-01
   1.6351381e+02   1.6612688e-01
   1.6368083e+02   1.5517478e-01
   1.6384785e+02   1.7315057e-01
   1.6401487e+02   2.0957084e-01
   1.6418189e+02   2.4022546e-01
   1.6434891e+02   2.4273913e-01
   1.6451593e+02   2.2116698e-01
   1.6468295e+02   1.9899750e-01
   1.6484998e+02   1.9115457e-01
   1.6501700e+02   1.9846987e-01
   1.6518402e+02   2.1333878e-01
   1.6535104e+02   2.2207541e-01
   1.6551806e+02   2.1855073e-01
   1.6568508e+02   2.1200834e-01
   1.6585210e+02   2.1293975e-01
   1.6601912e+02   2.2213568e-01
   1.6618615e+02   2.3205287e-01
   1.6635317e+02   2.3207285e-01
   1.6652019e+02   2.2122610e-01
   1.6668721e+02   2.1368928e-01
   1.6685423e+02   2.2337207e-01
   1.6702125e+02   2.5010243e-01
   1.6718827e+02   2.8057155e-01
   1.6735529e+02   2.9569439e-01
   1.6752232e+02   2.8531313e-01
   1.6768934e+02   2.5942575e-01
   1.6785636e+02   2.3830810e-01
   1.6802338e+02   2.3586278e-01
   1.6819040e+02   2.5400996e-01
   1.6835742e+02   2.8258875e-01
   1.6852444e+02   3.0448529e-01
   1.6869146e+02   3.0846620e-01
   1.6885849e+02   2.9681513e-01
   1.6902551e+02   2.8058240e-01
   1.6919253e+02   2.7089361e-01
   1.6935955e+02   2.7360977e-01
   1.6952657e+02   2.8798672e-01
   1.6969359e+02   3.0729629e-01
   1.6986061e+02   3.2066040e-01
   1.7002763e+02   3.1783973e-01
   1.7019466e+02   2.9604788e-01
   1.7036168e+02   2.6383336e-01
   1.7052870e+02   2.3738572e-01
   1.7069572e+02   2.3026391e-01
   1.7086274e+02   2.4471575e-01
   1.7102976e+02   2.7027279e-01
   1.7119678e+02   2.8932761e-01
   1.7136380e+02   2.8949314e-01
   1.7153083e+02   2.7430958e-01
   1.7169785e+02   2.5901502e-01
   1.7186487e+02   2.5733417e-01
   1.7203189e+02   2.7311483e-01
   1.7219891e+02   2.9696614e-01
   1.7236593e+02   3.1115787e-01
   1.7253295e+02   3.0544036e-01
   1.7269997e+02   2.8538697e-01
   1.7286700e+02   2.6336000e-01
   1.7303402e+02   2.4798123e-01
   1.7320104e+02   2.4097580e-01
   1.7336806e+02   2.3901054e-01
   1.7353508e+02   2.3962129e-01
   1.7370210e+02   2.4297333e-01
   1.7386912e+02   2.4753106e-01
   1.7403614e+02   2.5151202e-01
   1.7420317e+02   2.5605117e-01
   1.7437019e+02   2.6005876e-01
   1.7453721e+02   2.5908373e-01
   1.7470423e+02   2.5232572e-01
   1.7487125e+02   2.4227877e-01
   1.7503827e+02   2.3103548e-01
   1.7520529e+02   2.2441111e-01
   1.7537231e+02   2.3041395e-01
   1.7553934e+02   2.4743991e-01
   1.7570636e+02   2.6238236e-01
   1.7587338e+02   2.6204678e-01
   1.7604040e+02   2.4227404e-01
   1.7620742e+02   2.1061069e-01
   1.7637444e+02   1.8371086e-01
   1.7654146e+02   1.7909074e-01
   1.7670848e+02   2.0550754e-01
   1.7687551e+02   2.5175996e-01
   1.7704253e+02   2.8269350e-01
   1.7720955e+02   2.6605141e-01
   1.7737657e+02   2.0980257e-01
   1.7754359e+02   1.5355373e-01
   1.7771061e+02   1.2690165e-01
   1.7787763e+02   1.3508744e-01
   1.7804465e+02   1.6808272e-01
   1.7821168e+02   2.0404613e-01
   1.7837870e+02   2.2198795e-01
   1.7854572e+02   2.2222196e-01
   1.7871274e+02   2.2273091e-01
   1.7887976e+02   2.3511831e-01
   1.7904678e+02   2.5003994e-01
   1.7921380e+02   2.4698227e-01
   1.7938082e+02   2.1877984e-01
   1.7954785e+02   1.7984583e-01
   1.7971487e+02   1.5117398e-01
   1.7988189e+02   1.4830286e-01
   1.8004891e+02   1.7084081e-01
   1.8021593e+02   1.9294131e-01
   1.8038295e+02   1.8844545e-01
   1.8054997e+02   1.6463124e-01
   1.8071699e+02   1.4437434e-01
   1.8088402e+02   1.3511060e-01
   1.8105104e+02   1.3604474e-01
   1.8121806e+02   1.4460324e-01
   1.8138508e+02   1.4907706e-01
   1.8155210e+02   1.4214531e-01
   1.8171912e+02   1.3308323e-01
   1.8188614e+02   1.3251008e-01
   1.8205316e+02   1.3895165e-01
   1.8222019e+02   1.4188316e-01
   1.8238721e+02   1.3181350e-01
   1.8255423e+02   1.1198306e-01
   1.8272125e+02   9.5508428e-02
   1.8288827e+02   8.9860508e-02
   1.8305529e+02   9.3328912e-02
   1.8322231e+02   9.9855344e-02
   1.8338933e+02   1.0173663e-01
   1.8355636e+02   9.7549653e-02
   1.8372338e+02   9.4838023e-02
   1.8389040e+02   9.8856181e-02
   1.8405742e+02   1.0522091e-01
   1.8422444e+02   1.0350150e-01
   1.8439146e+02   8.7089035e-02
   1.8455848e+02   6.3899693e-02
   1.8472550e+02   5.0619654e-02
   1.8489253e+02   5.6203778e-02
   1.8505955e+02   7.9338493e-02
   1.8522657e+02   1.0943996e-01
   1.8539359e+02   1.2541260e-01
   1.8556061e+02   1.1494055e-01
   1.8572763e+02   9.1999370e-02
   1.8589465e+02   7.7761102e-02
   1.8606167e+02   7.7454227e-02
   1.8622870e+02   8.3747555e-02
   1.8639572e+02   8.6276276e-02
   1.8656274e+02   7.8718035e-02
   1.8672976e+02   6.6226538e-02
   1.8689678e+02   6.0277661e-02
   1.8706380e+02   6.5906131e-02
   1.8723082e+02   7.8419606e-02
   1.8739784e+02   8.7703142e-02
   1.8756487e+02   8.5906618e-02
   1.8773189e+02   7.5337647e-02
   1.8789891e+02   6.5560271e-02
   1.8806593e+02   6.2537377e-02
   1.8823295e+02   6.4670723e-02
   1.8839997e+02   6.7055450e-02
   1.8856699e+02   6.6644391e-02
   1.8873401e+02   6.4931215e-02
   1.8890104e+02   6.6058670e-02
   1.8906806e+02   7.0901286e-02
   1.8923508e+02   7.3982581e-02
   1.8940210e+02   6.9410770e-02
   1.8956912e+02   5.9048525e-02
   1.8973614e+02   5.0631289e-02
   1.8990316e+02   4.9531089e-02
   1.9007018e+02   5.4803696e-02
   1.9023721e+02   5.9248528e-02
   1.9040423e+02   5.4798983e-02
   1.9057125e+02   4.2641756e-02
   1.9073827e+02   3.2600847e-02
   1.9090529e+02   3.1067552e-02
   1.9107231e+02   3.6949433e-02
   1.9123933e+02   4.5697545e-02
   1.9140635e+02   5.0902450e-02
   1.9157338e+02   4.8264544e-02
   1.9174040e+02   4.0776347e-02
   1.9190742e+02   3.5323930e-02
   1.9207444e+02   3.4822013e-02
   1.9224146e+02   3.5668738e-02
   1.9240848e+02   3.2918986e-02
   1.9257550e+02   2.7193684e-02
   1.9274252e+02   2.3530308e-02
   1.9290955e+02   2.5383020e-02
   1.9307657e+02   3.2296758e-02
   1.9324359e+02   3.8302358e-02
   1.9341061e+02   3.5441351e-02
   1.9357763e+02   2.5089786e-02
   1.9374465e+02   1.6403777e-02
   1.9391167e+02   1.3868034e-02
   1.9407869e+02   1.9539542e-02
   1.9424572e+02   3.5031426e-02
   1.9441274e+02   4.9856571e-02
   1.9457976e+02   4.9634690e-02
   1.9474678e+02   3.8360582e-02
   1.9491380e+02   3.0182996e-02
   1.9508082e+02   2.9030187e-02
   1.9524784e+02   3.2148146e-02
   1.9541486e+02   3.6712993e-02
   1.9558189e+02   3.7210304e-02
   1.9574891e+02   3.1437421e-02
   1.9591593e+02   2.5749399e-02
   1.9608295e+02   2.6147776e-02
   1.9624997e+02   3.1216489e-02
   1.9641699e+02   3.5786483e-02
   1.9658401e+02   3.6348177e-02
   1.9675103e+02   3.3378123e-02
   1.9691806e+02   2.9860893e-02
   1.9708508e+02   2.7884180e-02
   1.9725210e+02   2.7535201e-02
   1.9741912e+02   2.7989510e-02
   1.9758614e+02   2.9287167e-02
   1.9775316e+02   3.2982322e-02
   1.9792018e+02   3.9180594e-02
   1.9808720e+02   4.4583682e-02
   1.9825423e+02   4.5937909e-02
   1.9842125e+02   4.3014101e-02
   1.9858827e+02   3.8301920e-02
   1.9875529e+02   3.6899891e-02
   1.9892231e+02   4.3298361e-02
   1.9908933e+02   5.4129413e-02
   1.9925635e+02   5.8827646e-02
   1.9942337e+02   5.1807623e-02
   1.9959040e+02   3.9325273e-02
   1.9975742e+02   3.1461650e-02
   1.9992444e+02   3.3057544e-02
   2.0009146e+02   4.3060006e-02
   2.0025848e+02   5.4966901e-02
   2.0042550e+02   5.9355700e-02
   2.0059252e+02   5.3493427e-02
   2.0075954e+02   4.4541590e-02
   2.0092657e+02   3.9470498e-02
   2.0109359e+02   3.8703068e-02
   2.0126061e+02   3.9634802e-02
   2.0142763e+02   3.9541433e-02
   2.0159465e+02   3.7882690e-02
   2.0176167e+02   3.9316423e-02
   2.0192869e+02   4.9582083e-02
   2.0209571e+02   6.6500626e-02
   2.0226274e+02   7.8830067e-02
   2.0242976e+02   7.6929285e-02
   2.0259678e+02   6.3839128e-02
   2.0276380e+02   5.2605148e-02
   2.0293082e+02   5.5036357e-02
   2.0309784e+02   7.6447147e-02
   2.0326486e+02   1.1132954e-01
   2.0343188e+02   1.3890958e-01
   2.0359891e+02   1.3866077e-01
   2.0376593e+02   1.1446307e-01
   2.0393295e+02   8.8881324e-02
   2.0409997e+02   7.7886090e-02
   2.0426699e+02   8.4245788e-02
   2.0443401e+02   1.0396366e-01
   2.0460103e+02   1.2689121e-01
   2.0476805e+02   1.4098348e-01
   2.0493508e+02   1.4207901e-01
   2.0510210e+02   1.3426256e-01
   2.0526912e+02   1.2307032e-01
   2.0543614e+02   1.1322768e-01
   2.0560316e+02   1.0917093e-01
   2.0577018e+02   1.1382101e-01
   2.0593720e+02   1.2697627e-01
   2.0610422e+02   1.4386739e-01
   2.0627125e+02   1.5578199e-01
   2.0643827e+02   1.5628901e-01
   2.0660529e+02   1.4789884e-01
   2.0677231e+02   1.3983518e-01
   2.0693933e+02   1.3923055e-01
   2.0710635e+02   1.4552467e-01
   2.0727337e+02   1.5183987e-01
   2.0744039e+02   1.5173702e-01
   2.0760742e+02   1.4622511e-01
   2.0777444e+02   1.4353880e-01
   2.0794146e+02   1.5154932e-01
   2.0810848e+02   1.6971479e-01
   2.0827550e+02   1.8650572e-01
   2.0844252e+02   1.8785386e-01
   2.0860954e+02   1.7219982e-01
   2.0877657e+02   1.5329612e-01
   2.0894359e+02   1.4689462e-01
   2.0911061e+02   1.5928950e-01
   2.0927763e+02   1.8430970e-01
   2.0944465e+02   2.0547046e-01
   2.0961167e+02   2.0799330e-01
   2.0977869e+02   1.9269201e-01
   2.0994571e+02   1.7296353e-01
   2.1011274e+02   1.6072963e-01
   2.1027976e+02   1.5973755e-01
   2.1044678e+02   1.6690340e-01
   2.1061380e+02   1.7656365e-01
   2.1078082e+02   1.8611730e-01
   2.1094784e+02   1.9706421e-01
   2.1111486e+02   2.0995235e-01
   2.1128188e+02   2.2075653e-01
   2.1144891e+02   2.2282070e-01
   2.1161593e+02   2.1272106e-01
   2.1178295e+02   1.9517386e-01
   2.1194997e+02   1.8067302e-01
   2.1211699e+02   1.7777375e-01
   2.1228401e+02   1.8845907e-01
   2.1245103e+02   2.0803379e-01
   2.1261805e+02   2.2681999e-01
   2.1278508e+02   2.3479326e-01
   2.1295210e+02   2.2791222e-01
   2.1311912e+02   2.1044982e-01
   2.1328614e+02   1.9173110e-01
   2.1345316e+02   1.8110677e-01
   2.1362018e+02   1.8445008e-01
   2.1378720e+02   2.0228222e-01
   2.1395422e+02   2.2852410e-01
   2.1412125e+02   2.5166790e-01
   2.1428827e+02   2.6149504e-01
   2.1445529e+02   2.5753608e-01
   2.1462231e+02   2.4932533e-01
   2.1478933e+02   2.4650136e-01
   2.1495635e+02   2.4919351e-01
   2.1512337e+02   2.4847033e-01
   2.1529039e+02   2.3609785e-01
   2.1545742e+02   2.1418837e-01
   2.1562444e+02   1.9504222e-01
   2.1579146e+02   1.9139703e-01
   2.1595848e+02   2.0576317e-01
   2.1612550e+02   2.2605691e-01
   2.1629252e+02   2.3290668e-01
   2.1645954e+02   2.1705687e-01
   2.1662656e+02   1.8876127e-01
   2.1679359e+02   1.6674793e-01
   2.1696061e+02   1.6189890e-01
   2.1712763e+02   1.7161578e-01
   2.1729465e+02   1.8300726e-01
   2.1746167e+02   1.8309608e-01
   2.1762869e+02   1.7082720e-01
   2.1779571e+02   1.5598443e-01
   2.1796273e+02   1.4656126e-01
   2.1812976e+02   1.4193522e-01
   2.1829678e+02   1.3616554e-01
   2.1846380e+02   1.2530688e-01
   2.1863082e+02   1.1301891e-01
   2.1879784e+02   1.0791843e-01
   2.1896486e+02   1.1520668e-01
   2.1913188e+02   1.3174827e-01
   2.1929890e+02   1.4660278e-01
   2.1946593e+02   1.4826171e-01
   2.1963295e+02   1.3588421e-01
   2.1979997e+02   1.1966747e-01
   2.1996699e+02   1.0892928e-01
   2.2013401e+02   1.0531024e-01
   2.2030103e+02   1.0501299e-01
   2.2046805e+02   1.0292275e-01
   2.2063507e+02   9.7834503e-02
   2.2080210e+02   9.3973097e-02
   2.2096912e+02   9.5151550e-02
   2.2113614e+02   1.0012984e-01
   2.2130316e+02   1.0351016e-01
   2.2147018e+02   9.9794548e-02
   2.2163720e+02   8.9450611e-02
   2.2180422e+02   7.8830856e-02
   2.2197124e+02   7.1487747e-02
   2.2213827e+02   6.5611121e-02
   2.2230529e+02   6.0136374e-02
   2.2247231e+02   5.6090436e-02
   2.2263933e+02   5.4691351e-02
   2.2280635e+02   5.8796055e-02
   2.2297337e+02   7.0235536e-02
   2.2314039e+02   8.3132407e-02
   2.2330741e+02   8.6626163e-02
   2.2347444e+02   7.6625058e-02
   2.2364146e+02   6.0353496e-02
   2.2380848e+02   4.8038993e-02
   2.2397550e+02   4.4171873e-02
   2.2414252e+02   4.7110107e-02
   2.2430954e+02   5.1729845e-02
   2.2447656e+02   5.2522192e-02
   2.2464358e+02   4.8904901e-02
   2.2481061e+02   4.5453445e-02
   2.2497763e+02   4.4805094e-02
   2.2514465e+02   4.5162839e-02
   2.2531167e+02   4.4189500e-02
   2.2547869e+02   4.0411621e-02
   2.2564571e+02   3.3986315e-02
   2.2581273e+02   2.8693204e-02
   2.2597975e+02   2.8225704e-02
   2.2614678e+02   3.0358439e-02
   2.2631380e+02   2.9615872e-02
   2.2648082e+02   2.4501197e-02
   2.2664784e+02   1.8397015e-02
   2.2681486e+02   1.4862236e-02
   2.2698188e+02   1.4976730e-02
   2.2714890e+02   1.7790217e-02
   2.2731592e+02   2.0670002e-02
   2.2748295e+02   2.1093945e-02
   2.2764997e+02   1.9895318e-02
   2.2781699e+02   1.9641551e-02
   2.2798401e+02   1.9929496e-02
   2.2815103e+02   1.8702436e-02
   2.2831805e+02   1.6415797e-02
   2.2848507e+02   1.4849300e-02
   2.2865209e+02   1.4472338e-02
   2.2881912e+02   1.4997066e-02
   2.2898614e+02   1.5694182e-02
   2.2915316e+02   1.4941066e-02
   2.2932018e+02   1.1851731e-02
   2.2948720e+02   8.0217849e-03
   2.2965422e+02   5.8599292e-03
   2.2982124e+02   5.8112970e-03
   2.2998826e+02   7.0262929e-03
   2.3015529e+02   8.9891539e-03
   2.3032231e+02   1.0569967e-02
   2.3048933e+02   1.1171681e-02
   2.3065635e+02   1.3199299e-02
   2.3082337e+02   1.7892102e-02
   2.3099039e+02   2.1684688e-02
   2.3115741e+02   2.2092057e-02
   2.3132443e+02   2.0955835e-02
   2.3149146e+02   1.9770033e-02
   2.3165848e+02   1.9314804e-02
   2.3182550e+02   2.1278003e-02
   2.3199252e+02   2.4578778e-02
   2.3215954e+02   2.5605278e-02
   2.3232656e+02   2.3462029e-02
   2.3249358e+02   2.0030779e-02
   2.3266060e+02   1.7252716e-02
   2.3282763e+02   1.6365035e-02
   2.3299465e+02   1.6946571e-02
   2.3316167e+02   1.7433005e-02
   2.3332869e+02   1.6760361e-02
   2.3349571e+02   1.4534464e-02
   2.3366273e+02   1.2225898e-02
   2.3382975e+02   1.2548616e-02
   2.3399677e+02   1.4909899e-02
   2.3416380e+02   1.6460173e-02
   2.3433082e+02   1.7257160e-02
   2.3449784e+02   1.8078700e-02
   2.3466486e+02   1.7522602e-02
   2.3483188e+02   1.5702972e-02
   2.3499890e+02   1.4570778e-02
   2.3516592e+02   1.4156681e-02
   2.3533294e+02   1.3714330e-02
   2.3549997e+02   1.3881773e-02
   2.3566699e+02   1.5059449e-02
   2.3583401e+02   1.6395258e-02
   2.3600103e+02   1.6626237e-02
   2.3616805e+02   1.5250125e-02
   2.3633507e+02   1.3603942e-02
   2.3650209e+02   1.3898961e-02
   2.3666911e+02   1.6981374e-02
   2.3683614e+02   2.1469037e-02
   2.3700316e+02   2.4199697e-02
   2.3717018e+02   2.2662273e-02
   2.3733720e+02   1.8107504e-02
   2.3750422e+02   1.4200335e-02
   2.3767124e+02   1.2978318e-02
   2.3783826e+02   1.4512396e-02
   2.3800528e+02   1.8304743e-02
   2.3817231e+02   2.2204616e-02
   2.3833933e+02   2.2635275e-02
   2.3850635e+02   1.9128961e-02
   2.3867337e+02   1.6360722e-02
   2.3884039e+02   1.8128079e-02
   2.3900741e+02   2.1920372e-02
   2.3917443e+02   2.3365633e-02
   2.3934145e+02   2.2261325e-02
   2.3950848e+02   2.0416532e-02
   2.3967550e+02   1.8152068e-02
   2.3984252e+02   1.5620391e-02
   2.4000954e+02   1.3642203e-02
   2.4017656e+02   1.2449399e-02
   2.4034358e+02   1.1816129e-02
   2.4051060e+02   1.1812862e-02
   2.4067762e+02   1.2601325e-02
   2.4084465e+02   1.3750219e-02
   2.4101167e+02   1.3918406e-02
   2.4117869e+02   1.2065955e-02
   2.4134571e+02   8.8168630e-03
   2.4151273e+02   5.8725021e-03
   2.4167975e+02   4.9453000e-03
   2.4184677e+02   6.7448186e-03
   2.4201379e+02   9.7660750e-03
   2.4218082e+02   1.1632167e-02
   2.4234784e+02   1.1592797e-02
   2.4251486e+02   9.9730720e-03
   2.4268188e+02   7.5219696e-03
   2.4284890e+02   6.4743563e-03
   2.4301592e+02   8.6380949e-03
   2.4318294e+02   1.2469821e-02
   2.4334996e+02   1.4929811e-02
   2.4351699e+02   1.4732100e-02
   2.4368401e+02   1.2440021e-02
   2.4385103e+02   9.4680436e-03
   2.4401805e+02   7.2243353e-03
   2.4418507e+02   6.0058233e-03
   2.4435209e+02   5.2102424e-03
   2.4451911e+02   4.6209741e-03
   2.4468613e+02   4.5931973e-03
   2.4485316e+02   5.3902311e-03
   2.4502018e+02   6.8379619e-03
   2.4518720e+02   8.0478929e-03
   2.4535422e+02   7.7239457e-03
   2.4552124e+02   5.7347005e-03
   2.4568826e+02   3.6458276e-03
   2.4585528e+02   2.7280489e-03
   2.4602230e+02   2.8297534e-03
   2.4618933e+02   3.7051779e-03
   2.4635635e+02   5.3928540e-03
   2.4652337e+02   7.0891184e-03
   2.4669039e+02   7.2956710e-03
   2.4685741e+02   5.3404470e-03
   2.4702443e+02   2.5269773e-03
   2.4719145e+02   9.5048081e-04
   2.4735847e+02   8.7731638e-04
   2.4752550e+02   1.9911355e-03
   2.4769252e+02   5.9779945e-03
   2.4785954e+02   1.2224778e-02
   2.4802656e+02   1.4791326e-02
   2.4819358e+02   1.0641291e-02
   2.4836060e+02   4.5679011e-03
   2.4852762e+02   1.2775149e-03
   2.4869464e+02   8.9210183e-04
   2.4886167e+02   2.9858966e-03
   2.4902869e+02   6.9230548e-03
   2.4919571e+02   1.0299730e-02
   2.4936273e+02   1.1546177e-02
   2.4952975e+02   1.0695554e-02
   2.4969677e+02   7.9373749e-03
   2.4986379e+02   4.8030911e-03
   2.5003081e+02   3.7752009e-03
   2.5019784e+02   4.8541426e-03
   2.5036486e+02   5.7300625e-03
   2.5053188e+02   5.2951048e-03
   2.5069890e+02   4.5030387e-03


==> figures/figure4_temp_rh8.7488max0.7304.txt <==
   delay   sig
  -2.9936310e+00   0.0000000e+00
  -2.9916366e+00   0.0000000e+00
  -2.9896422e+00   0.0000000e+00
  -2.9876477e+00   0.0000000e+00
  -2.9856533e+00   0.0000000e+00
  -2.9836589e+00   0.0000000e+00
  -2.9816645e+00   0.0000000e+00
  -2.9796700e+00   0.0000000e+00
  -2.9776756e+00   0.0000000e+00
  -2.9756812e+00   0.0000000e+00
  -2.9736868e+00   0.0000000e+00
  -2.9716923e+00   0.0000000e+00
  -2.9696979e+00   0.0000000e+00
  -2.9677035e+00   0.0000000e+00
  -2.9657091e+00   0.0000000e+00
  -2.9637146e+00   0.0000000e+00
  -2.9617202e+00   0.0000000e+00
  -2.9597258e+00   0.0000000e+00
  -2.9577314e+00   0.0000000e+00
  -2.9557370e+00   0.0000000e+00
  -2.9537425e+00   0.0000000e+00
  -2.9517481e+00   0.0000000e+00
  -2.9497537e+00   0.0000000e+00
  -2.9477593e+00   0.0000000e+00
  -2.9457648e+00   0.0000000e+00
  -2.9437704e+00   0.0000000e+00
  -2.9417760e+00   0.0000000e+00
  -2.9397816e+00   0.0000000e+00
  -2.9377871e+00   0.0000000e+00
  -2.9357927e+00   0.0000000e+00
  -2.9337983e+00   0.0000000e+00
  -2.9318039e+00   0.0000000e+00
  -2.9298094e+00   0.0000000e+00
  -2.9278150e+00   0.0000000e+00
  -2.9258206e+00   0.0000000e+00
  -2.9238262e+00   0.0000000e+00
  -2.9218317e+00   0.0000000e+00
  -2.9198373e+00   0.0000000e+00
  -2.9178429e+00   0.0000000e+00
  -2.9158485e+00   0.0000000e+00
  -2.9138540e+00   0.0000000e+00
  -2.9118596e+00   0.0000000e+00
  -2.9098652e+00   0.0000000e+00
  -2.9078708e+00   0.0000000e+00
  -2.9058763e+00   0.0000000e+00
  -2.9038819e+00   0.0000000e+00
  -2.9018875e+00   0.0000000e+00
  -2.8998931e+00   0.0000000e+00
  -2.8978986e+00   0.0000000e+00
  -2.8959042e+00   0.0000000e+00
  -2.8939098e+00   0.0000000e+00
  -2.8919154e+00   0.0000000e+00
  -2.8899209e+00   0.0000000e+00
  -2.8879265e+00   0.0000000e+00
  -2.8859321e+00   0.0000000e+00
  -2.8839377e+00   0.0000000e+00
  -2.8819432e+00   0.0000000e+00
  -2.8799488e+00   0.0000000e+00
  -2.8779544e+00   0.0000000e+00
  -2.8759600e+00   0.0000000e+00
  -2.8739656e+00   0.0000000e+00
  -2.8719711e+00   0.0000000e+00
  -2.8699767e+00   0.0000000e+00
  -2.8679823e+00   0.0000000e+00
  -2.8659879e+00   0.0000000e+00
  -2.8639934e+00   0.0000000e+00
  -2.8619990e+00   0.0000000e+00
  -2.8600046e+00   0.0000000e+00
  -2.8580102e+00   0.0000000e+00
  -2.8560157e+00   0.0000000e+00
  -2.8540213e+00   0.0000000e+00
  -2.8520269e+00   0.0000000e+00
  -2.8500325e+00   0.0000000e+00
  -2.8480380e+00   0.0000000e+00
  -2.8460436e+00   0.0000000e+00
  -2.8440492e+00   0.0000000e+00
  -2.8420548e+00   0.0000000e+00
  -2.8400603e+00   0.0000000e+00
  -2.8380659e+00   0.0000000e+00
  -2.8360715e+00   0.0000000e+00
  -2.8340771e+00   0.0000000e+00
  -2.8320826e+00   0.0000000e+00
  -2.8300882e+00   0.0000000e+00
  -2.8280938e+00   0.0000000e+00
  -2.8260994e+00   0.0000000e+00
  -2.8241049e+00   0.0000000e+00
  -2.8221105e+00   0.0000000e+00
  -2.8201161e+00   0.0000000e+00
  -2.8181217e+00   0.0000000e+00
  -2.8161272e+00   0.0000000e+00
  -2.8141328e+00   0.0000000e+00
  -2.8121384e+00   0.0000000e+00
  -2.8101440e+00   0.0000000e+00
  -2.8081495e+00   0.0000000e+00
  -2.8061551e+00   0.0000000e+00
  -2.8041607e+00   0.0000000e+00
  -2.8021663e+00   0.0000000e+00
  -2.8001718e+00   0.0000000e+00
  -2.7981774e+00   0.0000000e+00
  -2.7961830e+00   0.0000000e+00
  -2.7941886e+00   0.0000000e+00
  -2.7921942e+00   0.0000000e+00
  -2.7901997e+00   0.0000000e+00
  -2.7882053e+00   0.0000000e+00
  -2.7862109e+00   0.0000000e+00
  -2.7842165e+00   0.0000000e+00
  -2.7822220e+00   0.0000000e+00
  -2.7802276e+00   0.0000000e+00
  -2.7782332e+00   0.0000000e+00
  -2.7762388e+00   0.0000000e+00
  -2.7742443e+00   0.0000000e+00
  -2.7722499e+00   0.0000000e+00
  -2.7702555e+00   0.0000000e+00
  -2.7682611e+00   0.0000000e+00
  -2.7662666e+00   0.0000000e+00
  -2.7642722e+00   0.0000000e+00
  -2.7622778e+00   0.0000000e+00
  -2.7602834e+00   0.0000000e+00
  -2.7582889e+00   0.0000000e+00
  -2.7562945e+00   0.0000000e+00
  -2.7543001e+00   0.0000000e+00
  -2.7523057e+00   0.0000000e+00
  -2.7503112e+00   0.0000000e+00
  -2.7483168e+00   0.0000000e+00
  -2.7463224e+00   0.0000000e+00
  -2.7443280e+00   0.0000000e+00
  -2.7423335e+00   0.0000000e+00
  -2.7403391e+00   0.0000000e+00
  -2.7383447e+00   0.0000000e+00
  -2.7363503e+00   0.0000000e+00
  -2.7343558e+00   0.0000000e+00
  -2.7323614e+00   0.0000000e+00
  -2.7303670e+00   0.0000000e+00
  -2.7283726e+00   0.0000000e+00
  -2.7263781e+00   0.0000000e+00
  -2.7243837e+00   0.0000000e+00
  -2.7223893e+00   0.0000000e+00
  -2.7203949e+00   0.0000000e+00
  -2.7184004e+00   0.0000000e+00
  -2.7164060e+00   0.0000000e+00
  -2.7144116e+00   0.0000000e+00
  -2.7124172e+00   0.0000000e+00
  -2.7104228e+00   0.0000000e+00
  -2.7084283e+00   0.0000000e+00
  -2.7064339e+00   0.0000000e+00
  -2.7044395e+00   0.0000000e+00
  -2.7024451e+00   0.0000000e+00
  -2.7004506e+00   0.0000000e+00
  -2.6984562e+00   0.0000000e+00
  -2.6964618e+00   0.0000000e+00
  -2.6944674e+00   0.0000000e+00
  -2.6924729e+00   0.0000000e+00
  -2.6904785e+00   0.0000000e+00
  -2.6884841e+00   0.0000000e+00
  -2.6864897e+00   0.0000000e+00
  -2.6844952e+00   0.0000000e+00
  -2.6825008e+00   0.0000000e+00
  -2.6805064e+00   0.0000000e+00
  -2.6785120e+00   0.0000000e+00
  -2.6765175e+00   0.0000000e+00
  -2.6745231e+00   0.0000000e+00
  -2.6725287e+00   0.0000000e+00
  -2.6705343e+00   0.0000000e+00
  -2.6685398e+00   0.0000000e+00
  -2.6665454e+00   0.0000000e+00
  -2.6645510e+00   0.0000000e+00
  -2.6625566e+00   0.0000000e+00
  -2.6605621e+00   0.0000000e+00
  -2.6585677e+00   0.0000000e+00
  -2.6565733e+00   0.0000000e+00
  -2.6545789e+00   0.0000000e+00
  -2.6525844e+00   0.0000000e+00
  -2.6505900e+00   0.0000000e+00
  -2.6485956e+00   0.0000000e+00
  -2.6466012e+00   0.0000000e+00
  -2.6446067e+00   0.0000000e+00
  -2.6426123e+00   0.0000000e+00
  -2.6406179e+00   0.0000000e+00
  -2.6386235e+00   0.0000000e+00
  -2.6366290e+00   0.0000000e+00
  -2.6346346e+00   0.0000000e+00
  -2.6326402e+00   0.0000000e+00
  -2.6306458e+00   0.0000000e+00
  -2.6286513e+00   0.0000000e+00
  -2.6266569e+00   0.0000000e+00
  -2.6246625e+00   0.0000000e+00
  -2.6226681e+00   0.0000000e+00
  -2.6206737e+00   0.0000000e+00
  -2.6186792e+00   0.0000000e+00
  -2.6166848e+00   0.0000000e+00
  -2.6146904e+00   0.0000000e+00
  -2.6126960e+00   0.0000000e+00
  -2.6107015e+00   0.0000000e+00
  -2.6087071e+00   0.0000000e+00
  -2.6067127e+00   0.0000000e+00
  -2.6047183e+00   0.0000000e+00
  -2.6027238e+00   0.0000000e+00
  -2.6007294e+00   0.0000000e+00
  -2.5987350e+00   0.0000000e+00
  -2.5967406e+00   0.0000000e+00
  -2.5947461e+00   0.0000000e+00
  -2.5927517e+00   0.0000000e+00
  -2.5907573e+00   0.0000000e+00
  -2.5887629e+00   0.0000000e+00
  -2.5867684e+00   0.0000000e+00
  -2.5847740e+00   0.0000000e+00
  -2.5827796e+00   0.0000000e+00
  -2.5807852e+00   0.0000000e+00
  -2.5787907e+00   0.0000000e+00
  -2.5767963e+00   0.0000000e+00
  -2.5748019e+00   0.0000000e+00
  -2.5728075e+00   0.0000000e+00
  -2.5708130e+00   0.0000000e+00
  -2.5688186e+00   0.0000000e+00
  -2.5668242e+00   0.0000000e+00
  -2.5648298e+00   0.0000000e+00
  -2.5628353e+00   0.0000000e+00
  -2.5608409e+00   0.0000000e+00
  -2.5588465e+00   0.0000000e+00
  -2.5568521e+00   0.0000000e+00
  -2.5548576e+00   0.0000000e+00
  -2.5528632e+00   0.0000000e+00
  -2.5508688e+00   0.0000000e+00
  -2.5488744e+00   0.0000000e+00
  -2.5468799e+00   0.0000000e+00
  -2.5448855e+00   0.0000000e+00
  -2.5428911e+00   0.0000000e+00
  -2.5408967e+00   0.0000000e+00
  -2.5389023e+00   0.0000000e+00
  -2.5369078e+00   0.0000000e+00
  -2.5349134e+00   0.0000000e+00
  -2.5329190e+00   0.0000000e+00
  -2.5309246e+00   0.0000000e+00
  -2.5289301e+00   0.0000000e+00
  -2.5269357e+00   0.0000000e+00
  -2.5249413e+00   0.0000000e+00
  -2.5229469e+00   0.0000000e+00
  -2.5209524e+00   0.0000000e+00
  -2.5189580e+00   0.0000000e+00
  -2.5169636e+00   0.0000000e+00
  -2.5149692e+00   0.0000000e+00
  -2.5129747e+00   0.0000000e+00
  -2.5109803e+00   0.0000000e+00
  -2.5089859e+00   0.0000000e+00
  -2.5069915e+00   0.0000000e+00
  -2.5049970e+00   0.0000000e+00
  -2.5030026e+00   0.0000000e+00
  -2.5010082e+00   0.0000000e+00
  -2.4990138e+00   0.0000000e+00
  -2.4970193e+00   0.0000000e+00
  -2.4950249e+00   0.0000000e+00
  -2.4930305e+00   0.0000000e+00
  -2.4910361e+00   0.0000000e+00
  -2.4890416e+00   0.0000000e+00
  -2.4870472e+00   0.0000000e+00
  -2.4850528e+00   0.0000000e+00
  -2.4830584e+00   0.0000000e+00
  -2.4810639e+00   0.0000000e+00
  -2.4790695e+00   0.0000000e+00
  -2.4770751e+00   0.0000000e+00
  -2.4750807e+00   0.0000000e+00
  -2.4730862e+00   0.0000000e+00
  -2.4710918e+00   0.0000000e+00
  -2.4690974e+00   0.0000000e+00
  -2.4671030e+00   0.0000000e+00
  -2.4651085e+00   0.0000000e+00
  -2.4631141e+00   0.0000000e+00
  -2.4611197e+00   0.0000000e+00
  -2.4591253e+00   0.0000000e+00
  -2.4571309e+00   0.0000000e+00
  -2.4551364e+00   0.0000000e+00
  -2.4531420e+00   0.0000000e+00
  -2.4511476e+00   0.0000000e+00
  -2.4491532e+00   0.0000000e+00
  -2.4471587e+00   0.0000000e+00
  -2.4451643e+00   0.0000000e+00
  -2.4431699e+00   0.0000000e+00
  -2.4411755e+00   0.0000000e+00
  -2.4391810e+00   0.0000000e+00
  -2.4371866e+00   0.0000000e+00
  -2.4351922e+00   0.0000000e+00
  -2.4331978e+00   0.0000000e+00
  -2.4312033e+00   0.0000000e+00
  -2.4292089e+00   0.0000000e+00
  -2.4272145e+00   0.0000000e+00
  -2.4252201e+00   0.0000000e+00
  -2.4232256e+00   0.0000000e+00
  -2.4212312e+00   0.0000000e+00
  -2.4192368e+00   0.0000000e+00
  -2.4172424e+00   0.0000000e+00
  -2.4152479e+00   0.0000000e+00
  -2.4132535e+00   0.0000000e+00
  -2.4112591e+00   0.0000000e+00
  -2.4092647e+00   0.0000000e+00
  -2.4072702e+00   0.0000000e+00
  -2.4052758e+00   0.0000000e+00
  -2.4032814e+00   0.0000000e+00
  -2.4012870e+00   0.0000000e+00
  -2.3992925e+00   0.0000000e+00
  -2.3972981e+00   0.0000000e+00
  -2.3953037e+00   0.0000000e+00
  -2.3933093e+00   0.0000000e+00
  -2.3913148e+00   0.0000000e+00
  -2.3893204e+00   0.0000000e+00
  -2.3873260e+00   0.0000000e+00
  -2.3853316e+00   0.0000000e+00
  -2.3833371e+00   0.0000000e+00
  -2.3813427e+00   0.0000000e+00
  -2.3793483e+00   0.0000000e+00
  -2.3773539e+00   0.0000000e+00
  -2.3753595e+00   0.0000000e+00
  -2.3733650e+00   0.0000000e+00
  -2.3713706e+00   0.0000000e+00
  -2.3693762e+00   0.0000000e+00
  -2.3673818e+00   0.0000000e+00
  -2.3653873e+00   0.0000000e+00
  -2.3633929e+00   0.0000000e+00
  -2.3613985e+00   0.0000000e+00
  -2.3594041e+00   0.0000000e+00
  -2.3574096e+00   0.0000000e+00
  -2.3554152e+00   0.0000000e+00
  -2.3534208e+00   0.0000000e+00
  -2.3514264e+00   0.0000000e+00
  -2.3494319e+00   0.0000000e+00
  -2.3474375e+00   0.0000000e+00
  -2.3454431e+00   0.0000000e+00
  -2.3434487e+00   0.0000000e+00
  -2.3414542e+00   0.0000000e+00
  -2.3394598e+00   0.0000000e+00
  -2.3374654e+00   0.0000000e+00
  -2.3354710e+00   0.0000000e+00
  -2.3334765e+00   0.0000000e+00
  -2.3314821e+00   0.0000000e+00
  -2.3294877e+00   0.0000000e+00
  -2.3274933e+00   0.0000000e+00
  -2.3254988e+00   0.0000000e+00
  -2.3235044e+00   0.0000000e+00
  -2.3215100e+00   0.0000000e+00
  -2.3195156e+00   0.0000000e+00
  -2.3175211e+00   0.0000000e+00
  -2.3155267e+00   0.0000000e+00
  -2.3135323e+00   0.0000000e+00
  -2.3115379e+00   0.0000000e+00
  -2.3095434e+00   0.0000000e+00
  -2.3075490e+00   0.0000000e+00
  -2.3055546e+00   0.0000000e+00
  -2.3035602e+00   0.0000000e+00
  -2.3015657e+00   0.0000000e+00
  -2.2995713e+00   0.0000000e+00
  -2.2975769e+00   0.0000000e+00
  -2.2955825e+00   0.0000000e+00
  -2.2935881e+00   0.0000000e+00
  -2.2915936e+00   0.0000000e+00
  -2.2895992e+00   0.0000000e+00
  -2.2876048e+00   0.0000000e+00
  -2.2856104e+00   0.0000000e+00
  -2.2836159e+00   0.0000000e+00
  -2.2816215e+00   0.0000000e+00
  -2.2796271e+00   0.0000000e+00
  -2.2776327e+00   0.0000000e+00
  -2.2756382e+00   0.0000000e+00
  -2.2736438e+00   0.0000000e+00
  -2.2716494e+00   0.0000000e+00
  -2.2696550e+00   0.0000000e+00
  -2.2676605e+00   0.0000000e+00
  -2.2656661e+00   0.0000000e+00
  -2.2636717e+00   0.0000000e+00
  -2.2616773e+00   0.0000000e+00
  -2.2596828e+00   0.0000000e+00
  -2.2576884e+00   0.0000000e+00
  -2.2556940e+00   0.0000000e+00
  -2.2536996e+00   0.0000000e+00
  -2.2517051e+00   0.0000000e+00
  -2.2497107e+00   0.0000000e+00
  -2.2477163e+00   0.0000000e+00
  -2.2457219e+00   0.0000000e+00
  -2.2437274e+00   0.0000000e+00
  -2.2417330e+00   0.0000000e+00
  -2.2397386e+00   0.0000000e+00
  -2.2377442e+00   0.0000000e+00
  -2.2357497e+00   0.0000000e+00
  -2.2337553e+00   0.0000000e+00
  -2.2317609e+00   0.0000000e+00
  -2.2297665e+00   0.0000000e+00
  -2.2277720e+00   0.0000000e+00
  -2.2257776e+00   0.0000000e+00
  -2.2237832e+00   0.0000000e+00
  -2.2217888e+00   0.0000000e+00
  -2.2197943e+00   0.0000000e+00
  -2.2177999e+00   0.0000000e+00
  -2.2158055e+00   0.0000000e+00
  -2.2138111e+00   0.0000000e+00
  -2.2118167e+00   0.0000000e+00
  -2.2098222e+00   0.0000000e+00
  -2.2078278e+00   0.0000000e+00
  -2.2058334e+00   0.0000000e+00
  -2.2038390e+00   0.0000000e+00
  -2.2018445e+00   0.0000000e+00
  -2.1998501e+00   0.0000000e+00
  -2.1978557e+00   0.0000000e+00
  -2.1958613e+00   0.0000000e+00
  -2.1938668e+00   0.0000000e+00
  -2.1918724e+00   0.0000000e+00
  -2.1898780e+00   0.0000000e+00
  -2.1878836e+00   0.0000000e+00
  -2.1858891e+00   0.0000000e+00
  -2.1838947e+00   0.0000000e+00
  -2.1819003e+00   0.0000000e+00
  -2.1799059e+00   0.0000000e+00
  -2.1779114e+00   0.0000000e+00
  -2.1759170e+00   0.0000000e+00
  -2.1739226e+00   0.0000000e+00
  -2.1719282e+00   0.0000000e+00
  -2.1699337e+00   0.0000000e+00
  -2.1679393e+00   0.0000000e+00
  -2.1659449e+00   0.0000000e+00
  -2.1639505e+00   0.0000000e+00
  -2.1619560e+00   0.0000000e+00
  -2.1599616e+00   0.0000000e+00
  -2.1579672e+00   0.0000000e+00
  -2.1559728e+00   0.0000000e+00
  -2.1539783e+00   0.0000000e+00
  -2.1519839e+00   0.0000000e+00
  -2.1499895e+00   0.0000000e+00
  -2.1479951e+00   0.0000000e+00
  -2.1460006e+00   0.0000000e+00
  -2.1440062e+00   0.0000000e+00
  -2.1420118e+00   0.0000000e+00
  -2.1400174e+00   0.0000000e+00
  -2.1380229e+00   0.0000000e+00
  -2.1360285e+00   0.0000000e+00
  -2.1340341e+00   0.0000000e+00
  -2.1320397e+00   0.0000000e+00
  -2.1300453e+00   0.0000000e+00
  -2.1280508e+00   0.0000000e+00
  -2.1260564e+00   0.0000000e+00
  -2.1240620e+00   0.0000000e+00
  -2.1220676e+00   0.0000000e+00
  -2.1200731e+00   0.0000000e+00
  -2.1180787e+00   0.0000000e+00
  -2.1160843e+00   0.0000000e+00
  -2.1140899e+00   0.0000000e+00
  -2.1120954e+00   0.0000000e+00
  -2.1101010e+00   0.0000000e+00
  -2.1081066e+00   0.0000000e+00
  -2.1061122e+00   0.0000000e+00
  -2.1041177e+00   0.0000000e+00
  -2.1021233e+00   0.0000000e+00
  -2.1001289e+00   0.0000000e+00
  -2.0981345e+00   0.0000000e+00
  -2.0961400e+00   0.0000000e+00
  -2.0941456e+00   0.0000000e+00
  -2.0921512e+00   0.0000000e+00
  -2.0901568e+00   0.0000000e+00
  -2.0881623e+00   0.0000000e+00
  -2.0861679e+00   0.0000000e+00
  -2.0841735e+00   0.0000000e+00
  -2.0821791e+00   0.0000000e+00
  -2.0801846e+00   0.0000000e+00
  -2.0781902e+00   0.0000000e+00
  -2.0761958e+00   0.0000000e+00
  -2.0742014e+00   0.0000000e+00
  -2.0722069e+00   0.0000000e+00
  -2.0702125e+00   0.0000000e+00
  -2.0682181e+00   0.0000000e+00
  -2.0662237e+00   0.0000000e+00
  -2.0642292e+00   0.0000000e+00
  -2.0622348e+00   0.0000000e+00
  -2.0602404e+00   0.0000000e+00
  -2.0582460e+00   0.0000000e+00
  -2.0562515e+00   0.0000000e+00
  -2.0542571e+00   0.0000000e+00
  -2.0522627e+00   0.0000000e+00
  -2.0502683e+00   0.0000000e+00
  -2.0482739e+00   0.0000000e+00
  -2.0462794e+00   0.0000000e+00
  -2.0442850e+00   0.0000000e+00
  -2.0422906e+00   0.0000000e+00
  -2.0402962e+00   0.0000000e+00
  -2.0383017e+00   0.0000000e+00
  -2.0363073e+00   0.0000000e+00
  -2.0343129e+00   0.0000000e+00
  -2.0323185e+00   0.0000000e+00
  -2.0303240e+00   0.0000000e+00
  -2.0283296e+00   0.0000000e+00
  -2.0263352e+00   0.0000000e+00
  -2.0243408e+00   0.0000000e+00
  -2.0223463e+00   0.0000000e+00
  -2.0203519e+00   0.0000000e+00
  -2.0183575e+00   0.0000000e+00
  -2.0163631e+00   0.0000000e+00
  -2.0143686e+00   0.0000000e+00
  -2.0123742e+00   0.0000000e+00
  -2.0103798e+00   0.0000000e+00
  -2.0083854e+00   0.0000000e+00
  -2.0063909e+00   0.0000000e+00
  -2.0043965e+00   0.0000000e+00
  -2.0024021e+00   0.0000000e+00
  -2.0004077e+00   0.0000000e+00
  -1.9984132e+00   0.0000000e+00
  -1.9964188e+00   0.0000000e+00
  -1.9944244e+00   0.0000000e+00
  -1.9924300e+00   0.0000000e+00
  -1.9904355e+00   0.0000000e+00
  -1.9884411e+00   0.0000000e+00
  -1.9864467e+00   0.0000000e+00
  -1.9844523e+00   0.0000000e+00
  -1.9824578e+00   0.0000000e+00
  -1.9804634e+00   0.0000000e+00
  -1.9784690e+00   0.0000000e+00
  -1.9764746e+00   0.0000000e+00
  -1.9744801e+00   0.0000000e+00
  -1.9724857e+00   0.0000000e+00
  -1.9704913e+00   0.0000000e+00
  -1.9684969e+00   0.0000000e+00
  -1.9665025e+00   0.0000000e+00
  -1.9645080e+00   0.0000000e+00
  -1.9625136e+00   0.0000000e+00
  -1.9605192e+00   0.0000000e+00
  -1.9585248e+00   0.0000000e+00
  -1.9565303e+00   0.0000000e+00
  -1.9545359e+00   0.0000000e+00
  -1.9525415e+00   0.0000000e+00
  -1.9505471e+00   0.0000000e+00
  -1.9485526e+00   0.0000000e+00
  -1.9465582e+00   0.0000000e+00
  -1.9445638e+00   0.0000000e+00
  -1.9425694e+00   0.0000000e+00
  -1.9405749e+00   0.0000000e+00
  -1.9385805e+00   0.0000000e+00
  -1.9365861e+00   0.0000000e+00
  -1.9345917e+00   0.0000000e+00
  -1.9325972e+00   0.0000000e+00
  -1.9306028e+00   0.0000000e+00
  -1.9286084e+00   0.0000000e+00
  -1.9266140e+00   0.0000000e+00
  -1.9246195e+00   0.0000000e+00
  -1.9226251e+00   0.0000000e+00
  -1.9206307e+00   0.0000000e+00
  -1.9186363e+00   0.0000000e+00
  -1.9166418e+00   0.0000000e+00
  -1.9146474e+00   0.0000000e+00
  -1.9126530e+00   0.0000000e+00
  -1.9106586e+00   0.0000000e+00
  -1.9086641e+00   0.0000000e+00
  -1.9066697e+00   0.0000000e+00
  -1.9046753e+00   0.0000000e+00
  -1.9026809e+00   0.0000000e+00
  -1.9006864e+00   0.0000000e+00
  -1.8986920e+00   0.0000000e+00
  -1.8966976e+00   0.0000000e+00
  -1.8947032e+00   0.0000000e+00
  -1.8927087e+00   0.0000000e+00
  -1.8907143e+00   0.0000000e+00
  -1.8887199e+00   0.0000000e+00
  -1.8867255e+00   0.0000000e+00
  -1.8847311e+00   0.0000000e+00
  -1.8827366e+00   0.0000000e+00
  -1.8807422e+00   0.0000000e+00
  -1.8787478e+00   0.0000000e+00
  -1.8767534e+00   0.0000000e+00
  -1.8747589e+00   0.0000000e+00
  -1.8727645e+00   0.0000000e+00
  -1.8707701e+00   0.0000000e+00
  -1.8687757e+00   0.0000000e+00
  -1.8667812e+00   0.0000000e+00
  -1.8647868e+00   0.0000000e+00
  -1.8627924e+00   0.0000000e+00
  -1.8607980e+00   0.0000000e+00
  -1.8588035e+00   0.0000000e+00
  -1.8568091e+00   0.0000000e+00
  -1.8548147e+00   0.0000000e+00
  -1.8528203e+00   0.0000000e+00
  -1.8508258e+00   0.0000000e+00
  -1.8488314e+00   0.0000000e+00
  -1.8468370e+00   0.0000000e+00
  -1.8448426e+00   0.0000000e+00
  -1.8428481e+00   0.0000000e+00
  -1.8408537e+00   0.0000000e+00
  -1.8388593e+00   0.0000000e+00
  -1.8368649e+00   0.0000000e+00
  -1.8348704e+00   0.0000000e+00
  -1.8328760e+00   0.0000000e+00
  -1.8308816e+00   0.0000000e+00
  -1.8288872e+00   0.0000000e+00
  -1.8268927e+00   0.0000000e+00
  -1.8248983e+00   0.0000000e+00
  -1.8229039e+00   0.0000000e+00
  -1.8209095e+00   0.0000000e+00
  -1.8189150e+00   0.0000000e+00
  -1.8169206e+00   0.0000000e+00
  -1.8149262e+00   0.0000000e+00
  -1.8129318e+00   0.0000000e+00
  -1.8109373e+00   0.0000000e+00
  -1.8089429e+00   0.0000000e+00
  -1.8069485e+00   0.0000000e+00
  -1.8049541e+00   0.0000000e+00
  -1.8029597e+00   0.0000000e+00
  -1.8009652e+00   0.0000000e+00
  -1.7989708e+00   0.0000000e+00
  -1.7969764e+00   0.0000000e+00
  -1.7949820e+00   0.0000000e+00
  -1.7929875e+00   0.0000000e+00
  -1.7909931e+00   0.0000000e+00
  -1.7889987e+00   0.0000000e+00
  -1.7870043e+00   0.0000000e+00
  -1.7850098e+00   0.0000000e+00
  -1.7830154e+00   0.0000000e+00
  -1.7810210e+00   0.0000000e+00
  -1.7790266e+00   0.0000000e+00
  -1.7770321e+00   0.0000000e+00
  -1.7750377e+00   0.0000000e+00
  -1.7730433e+00   0.0000000e+00
  -1.7710489e+00   0.0000000e+00
  -1.7690544e+00   0.0000000e+00
  -1.7670600e+00   0.0000000e+00
  -1.7650656e+00   0.0000000e+00
  -1.7630712e+00   0.0000000e+00
  -1.7610767e+00   0.0000000e+00
  -1.7590823e+00   0.0000000e+00
  -1.7570879e+00   0.0000000e+00
  -1.7550935e+00   0.0000000e+00
  -1.7530990e+00   0.0000000e+00
  -1.7511046e+00   0.0000000e+00
  -1.7491102e+00   0.0000000e+00
  -1.7471158e+00   0.0000000e+00
  -1.7451213e+00   0.0000000e+00
  -1.7431269e+00   0.0000000e+00
  -1.7411325e+00   0.0000000e+00
  -1.7391381e+00   0.0000000e+00
  -1.7371436e+00   0.0000000e+00
  -1.7351492e+00   0.0000000e+00
  -1.7331548e+00   0.0000000e+00
  -1.7311604e+00   0.0000000e+00
  -1.7291659e+00   0.0000000e+00
  -1.7271715e+00   0.0000000e+00
  -1.7251771e+00   0.0000000e+00
  -1.7231827e+00   0.0000000e+00
  -1.7211883e+00   0.0000000e+00
  -1.7191938e+00   0.0000000e+00
  -1.7171994e+00   0.0000000e+00
  -1.7152050e+00   0.0000000e+00
  -1.7132106e+00   0.0000000e+00
  -1.7112161e+00   0.0000000e+00
  -1.7092217e+00   0.0000000e+00
  -1.7072273e+00   0.0000000e+00
  -1.7052329e+00   0.0000000e+00
  -1.7032384e+00   0.0000000e+00
  -1.7012440e+00   0.0000000e+00
  -1.6992496e+00   0.0000000e+00
  -1.6972552e+00   0.0000000e+00
  -1.6952607e+00   0.0000000e+00
  -1.6932663e+00   0.0000000e+00
  -1.6912719e+00   0.0000000e+00
  -1.6892775e+00   0.0000000e+00
  -1.6872830e+00   0.0000000e+00
  -1.6852886e+00   0.0000000e+00
  -1.6832942e+00   0.0000000e+00
  -1.6812998e+00   0.0000000e+00
  -1.6793053e+00   0.0000000e+00
  -1.6773109e+00   0.0000000e+00
  -1.6753165e+00   0.0000000e+00
  -1.6733221e+00   0.0000000e+00
  -1.6713276e+00   0.0000000e+00
  -1.6693332e+00   0.0000000e+00
  -1.6673388e+00   0.0000000e+00
  -1.6653444e+00   0.0000000e+00
  -1.6633499e+00   0.0000000e+00
  -1.6613555e+00   0.0000000e+00
  -1.6593611e+00   0.0000000e+00
  -1.6573667e+00   0.0000000e+00
  -1.6553722e+00   0.0000000e+00
  -1.6533778e+00   0.0000000e+00
  -1.6513834e+00   0.0000000e+00
  -1.6493890e+00   0.0000000e+00
  -1.6473945e+00   0.0000000e+00
  -1.6454001e+00   0.0000000e+00
  -1.6434057e+00   0.0000000e+00
  -1.6414113e+00   0.0000000e+00
  -1.6394169e+00   0.0000000e+00
  -1.6374224e+00   0.0000000e+00
  -1.6354280e+00   0.0000000e+00
  -1.6334336e+00   0.0000000e+00
  -1.6314392e+00   0.0000000e+00
  -1.6294447e+00   0.0000000e+00
  -1.6274503e+00   0.0000000e+00
  -1.6254559e+00   0.0000000e+00
  -1.6234615e+00   0.0000000e+00
  -1.6214670e+00   0.0000000e+00
  -1.6194726e+00   0.0000000e+00
  -1.6174782e+00   0.0000000e+00
  -1.6154838e+00   0.0000000e+00
  -1.6134893e+00   0.0000000e+00
  -1.6114949e+00   0.0000000e+00
  -1.6095005e+00   0.0000000e+00
  -1.6075061e+00   0.0000000e+00
  -1.6055116e+00   0.0000000e+00
  -1.6035172e+00   0.0000000e+00
  -1.6015228e+00   0.0000000e+00
  -1.5995284e+00   0.0000000e+00
  -1.5975339e+00   0.0000000e+00
  -1.5955395e+00   0.0000000e+00
  -1.5935451e+00   0.0000000e+00
  -1.5915507e+00   0.0000000e+00
  -1.5895562e+00   0.0000000e+00
  -1.5875618e+00   0.0000000e+00
  -1.5855674e+00   0.0000000e+00
  -1.5835730e+00   0.0000000e+00
  -1.5815785e+00   0.0000000e+00
  -1.5795841e+00   0.0000000e+00
  -1.5775897e+00   0.0000000e+00
  -1.5755953e+00   0.0000000e+00
  -1.5736008e+00   0.0000000e+00
  -1.5716064e+00   0.0000000e+00
  -1.5696120e+00   0.0000000e+00
  -1.5676176e+00   0.0000000e+00
  -1.5656231e+00   0.0000000e+00
  -1.5636287e+00   0.0000000e+00
  -1.5616343e+00   0.0000000e+00
  -1.5596399e+00   0.0000000e+00
  -1.5576455e+00   0.0000000e+00
  -1.5556510e+00   0.0000000e+00
  -1.5536566e+00   0.0000000e+00
  -1.5516622e+00   0.0000000e+00
  -1.5496678e+00   0.0000000e+00
  -1.5476733e+00   0.0000000e+00
  -1.5456789e+00   0.0000000e+00
  -1.5436845e+00   0.0000000e+00
  -1.5416901e+00   0.0000000e+00
  -1.5396956e+00   0.0000000e+00
  -1.5377012e+00   0.0000000e+00
  -1.5357068e+00   0.0000000e+00
  -1.5337124e+00   0.0000000e+00
  -1.5317179e+00   0.0000000e+00
  -1.5297235e+00   0.0000000e+00
  -1.5277291e+00   0.0000000e+00
  -1.5257347e+00   0.0000000e+00
  -1.5237402e+00   0.0000000e+00
  -1.5217458e+00   0.0000000e+00
  -1.5197514e+00   0.0000000e+00
  -1.5177570e+00   0.0000000e+00
  -1.5157625e+00   0.0000000e+00
  -1.5137681e+00   0.0000000e+00
  -1.5117737e+00   0.0000000e+00
  -1.5097793e+00   0.0000000e+00
  -1.5077848e+00   0.0000000e+00
  -1.5057904e+00   0.0000000e+00
  -1.5037960e+00   0.0000000e+00
  -1.5018016e+00   0.0000000e+00
  -1.4998071e+00   0.0000000e+00
  -1.4978127e+00   0.0000000e+00
  -1.4958183e+00   0.0000000e+00
  -1.4938239e+00   0.0000000e+00
  -1.4918294e+00   0.0000000e+00
  -1.4898350e+00   0.0000000e+00
  -1.4878406e+00   0.0000000e+00
  -1.4858462e+00   0.0000000e+00
  -1.4838517e+00   0.0000000e+00
  -1.4818573e+00   0.0000000e+00
  -1.4798629e+00   0.0000000e+00
  -1.4778685e+00   0.0000000e+00
  -1.4758741e+00   0.0000000e+00
  -1.4738796e+00   0.0000000e+00
  -1.4718852e+00   0.0000000e+00
  -1.4698908e+00   0.0000000e+00
  -1.4678964e+00   0.0000000e+00
  -1.4659019e+00   0.0000000e+00
  -1.4639075e+00   0.0000000e+00
  -1.4619131e+00   0.0000000e+00
  -1.4599187e+00   0.0000000e+00
  -1.4579242e+00   0.0000000e+00
  -1.4559298e+00   0.0000000e+00
  -1.4539354e+00   0.0000000e+00
  -1.4519410e+00   0.0000000e+00
  -1.4499465e+00   0.0000000e+00
  -1.4479521e+00   0.0000000e+00
  -1.4459577e+00   0.0000000e+00
  -1.4439633e+00   0.0000000e+00
  -1.4419688e+00   0.0000000e+00
  -1.4399744e+00   0.0000000e+00
  -1.4379800e+00   0.0000000e+00
  -1.4359856e+00   0.0000000e+00
  -1.4339911e+00   0.0000000e+00
  -1.4319967e+00   0.0000000e+00
  -1.4300023e+00   0.0000000e+00
  -1.4280079e+00   0.0000000e+00
  -1.4260134e+00   0.0000000e+00
  -1.4240190e+00   0.0000000e+00
  -1.4220246e+00   0.0000000e+00
  -1.4200302e+00   0.0000000e+00
  -1.4180357e+00   0.0000000e+00
  -1.4160413e+00   0.0000000e+00
  -1.4140469e+00   0.0000000e+00
  -1.4120525e+00   0.0000000e+00
  -1.4100580e+00   0.0000000e+00
  -1.4080636e+00   0.0000000e+00
  -1.4060692e+00   0.0000000e+00
  -1.4040748e+00   0.0000000e+00
  -1.4020803e+00   0.0000000e+00
  -1.4000859e+00   0.0000000e+00
  -1.3980915e+00   0.0000000e+00
  -1.3960971e+00   0.0000000e+00
  -1.3941027e+00   0.0000000e+00
  -1.3921082e+00   0.0000000e+00
  -1.3901138e+00   0.0000000e+00
  -1.3881194e+00   0.0000000e+00
  -1.3861250e+00   0.0000000e+00
  -1.3841305e+00   0.0000000e+00
  -1.3821361e+00   0.0000000e+00
  -1.3801417e+00   0.0000000e+00
  -1.3781473e+00   0.0000000e+00
  -1.3761528e+00   0.0000000e+00
  -1.3741584e+00   0.0000000e+00
  -1.3721640e+00   0.0000000e+00
  -1.3701696e+00   0.0000000e+00
  -1.3681751e+00   0.0000000e+00
  -1.3661807e+00   0.0000000e+00
  -1.3641863e+00   0.0000000e+00
  -1.3621919e+00   0.0000000e+00
  -1.3601974e+00   0.0000000e+00
  -1.3582030e+00   0.0000000e+00
  -1.3562086e+00   0.0000000e+00
  -1.3542142e+00   0.0000000e+00
  -1.3522197e+00   0.0000000e+00
  -1.3502253e+00   0.0000000e+00
  -1.3482309e+00   0.0000000e+00
  -1.3462365e+00   0.0000000e+00
  -1.3442420e+00   0.0000000e+00
  -1.3422476e+00   0.0000000e+00
  -1.3402532e+00   0.0000000e+00
  -1.3382588e+00   0.0000000e+00
  -1.3362643e+00   0.0000000e+00
  -1.3342699e+00   0.0000000e+00
  -1.3322755e+00   0.0000000e+00
  -1.3302811e+00   0.0000000e+00
  -1.3282866e+00   0.0000000e+00
  -1.3262922e+00   0.0000000e+00
  -1.3242978e+00   0.0000000e+00
  -1.3223034e+00   0.0000000e+00
  -1.3203089e+00   0.0000000e+00
  -1.3183145e+00   0.0000000e+00
  -1.3163201e+00   0.0000000e+00
  -1.3143257e+00   0.0000000e+00
  -1.3123313e+00   0.0000000e+00
  -1.3103368e+00   0.0000000e+00
  -1.3083424e+00   0.0000000e+00
  -1.3063480e+00   0.0000000e+00
  -1.3043536e+00   0.0000000e+00
  -1.3023591e+00   0.0000000e+00
  -1.3003647e+00   0.0000000e+00
  -1.2983703e+00   0.0000000e+00
  -1.2963759e+00   0.0000000e+00
  -1.2943814e+00   0.0000000e+00
  -1.2923870e+00   0.0000000e+00
  -1.2903926e+00   0.0000000e+00
  -1.2883982e+00   0.0000000e+00
  -1.2864037e+00   0.0000000e+00
  -1.2844093e+00   0.0000000e+00
  -1.2824149e+00   0.0000000e+00
  -1.2804205e+00   0.0000000e+00
  -1.2784260e+00   0.0000000e+00
  -1.2764316e+00   0.0000000e+00
  -1.2744372e+00   0.0000000e+00
  -1.2724428e+00   0.0000000e+00
  -1.2704483e+00   0.0000000e+00
  -1.2684539e+00   0.0000000e+00
  -1.2664595e+00   0.0000000e+00
  -1.2644651e+00   0.0000000e+00
  -1.2624706e+00   0.0000000e+00
  -1.2604762e+00   0.0000000e+00
  -1.2584818e+00   0.0000000e+00
  -1.2564874e+00   0.0000000e+00
  -1.2544929e+00   0.0000000e+00
  -1.2524985e+00   0.0000000e+00
  -1.2505041e+00   0.0000000e+00
  -1.2485097e+00   0.0000000e+00
  -1.2465152e+00   0.0000000e+00
  -1.2445208e+00   0.0000000e+00
  -1.2425264e+00   0.0000000e+00
  -1.2405320e+00   0.0000000e+00
  -1.2385375e+00   0.0000000e+00
  -1.2365431e+00   0.0000000e+00
  -1.2345487e+00   0.0000000e+00
  -1.2325543e+00   0.0000000e+00
  -1.2305599e+00   0.0000000e+00
  -1.2285654e+00   0.0000000e+00
  -1.2265710e+00   0.0000000e+00
  -1.2245766e+00   0.0000000e+00
  -1.2225822e+00   0.0000000e+00
  -1.2205877e+00   0.0000000e+00
  -1.2185933e+00   0.0000000e+00
  -1.2165989e+00   0.0000000e+00
  -1.2146045e+00   0.0000000e+00
  -1.2126100e+00   0.0000000e+00
  -1.2106156e+00   0.0000000e+00
  -1.2086212e+00   0.0000000e+00
  -1.2066268e+00   0.0000000e+00
  -1.2046323e+00   0.0000000e+00
  -1.2026379e+00   0.0000000e+00
  -1.2006435e+00   0.0000000e+00
  -1.1986491e+00   0.0000000e+00
  -1.1966546e+00   0.0000000e+00
  -1.1946602e+00   0.0000000e+00
  -1.1926658e+00   0.0000000e+00
  -1.1906714e+00   0.0000000e+00
  -1.1886769e+00   0.0000000e+00
  -1.1866825e+00   0.0000000e+00
  -1.1846881e+00   0.0000000e+00
  -1.1826937e+00   0.0000000e+00
  -1.1806992e+00   0.0000000e+00
  -1.1787048e+00   0.0000000e+00
  -1.1767104e+00   0.0000000e+00
  -1.1747160e+00   0.0000000e+00
  -1.1727215e+00   0.0000000e+00
  -1.1707271e+00   0.0000000e+00
  -1.1687327e+00   0.0000000e+00
  -1.1667383e+00   0.0000000e+00
  -1.1647438e+00   0.0000000e+00
  -1.1627494e+00   0.0000000e+00
  -1.1607550e+00   0.0000000e+00
  -1.1587606e+00   0.0000000e+00
  -1.1567661e+00   0.0000000e+00
  -1.1547717e+00   0.0000000e+00
  -1.1527773e+00   0.0000000e+00
  -1.1507829e+00   0.0000000e+00
  -1.1487885e+00   0.0000000e+00
  -1.1467940e+00   0.0000000e+00
  -1.1447996e+00   0.0000000e+00
  -1.1428052e+00   0.0000000e+00
  -1.1408108e+00   0.0000000e+00
  -1.1388163e+00   0.0000000e+00
  -1.1368219e+00   0.0000000e+00
  -1.1348275e+00   0.0000000e+00
  -1.1328331e+00   0.0000000e+00
  -1.1308386e+00   0.0000000e+00
  -1.1288442e+00   0.0000000e+00
  -1.1268498e+00   0.0000000e+00
  -1.1248554e+00   0.0000000e+00
  -1.1228609e+00   0.0000000e+00
  -1.1208665e+00   0.0000000e+00
  -1.1188721e+00   0.0000000e+00
  -1.1168777e+00   0.0000000e+00
  -1.1148832e+00   0.0000000e+00
  -1.1128888e+00   0.0000000e+00
  -1.1108944e+00   0.0000000e+00
  -1.1089000e+00   0.0000000e+00
  -1.1069055e+00   0.0000000e+00
  -1.1049111e+00   0.0000000e+00
  -1.1029167e+00   0.0000000e+00
  -1.1009223e+00   0.0000000e+00
  -1.0989278e+00   0.0000000e+00
  -1.0969334e+00   0.0000000e+00
  -1.0949390e+00   0.0000000e+00
  -1.0929446e+00   0.0000000e+00
  -1.0909501e+00   0.0000000e+00
  -1.0889557e+00   0.0000000e+00
  -1.0869613e+00   0.0000000e+00
  -1.0849669e+00   0.0000000e+00
  -1.0829724e+00   0.0000000e+00
  -1.0809780e+00   0.0000000e+00
  -1.0789836e+00   0.0000000e+00
  -1.0769892e+00   0.0000000e+00
  -1.0749947e+00   0.0000000e+00
  -1.0730003e+00   0.0000000e+00
  -1.0710059e+00   0.0000000e+00
  -1.0690115e+00   0.0000000e+00
  -1.0670171e+00   0.0000000e+00
  -1.0650226e+00   0.0000000e+00
  -1.0630282e+00   0.0000000e+00
  -1.0610338e+00   0.0000000e+00
  -1.0590394e+00   0.0000000e+00
  -1.0570449e+00   0.0000000e+00
  -1.0550505e+00   0.0000000e+00
  -1.0530561e+00   0.0000000e+00
  -1.0510617e+00   0.0000000e+00
  -1.0490672e+00   0.0000000e+00
  -1.0470728e+00   0.0000000e+00
  -1.0450784e+00   0.0000000e+00
  -1.0430840e+00   0.0000000e+00
  -1.0410895e+00   0.0000000e+00
  -1.0390951e+00   0.0000000e+00
  -1.0371007e+00   0.0000000e+00
  -1.0351063e+00   0.0000000e+00
  -1.0331118e+00   0.0000000e+00
  -1.0311174e+00   0.0000000e+00
  -1.0291230e+00   0.0000000e+00
  -1.0271286e+00   0.0000000e+00
  -1.0251341e+00   0.0000000e+00
  -1.0231397e+00   0.0000000e+00
  -1.0211453e+00   0.0000000e+00
  -1.0191509e+00   0.0000000e+00
  -1.0171564e+00   0.0000000e+00
  -1.0151620e+00   0.0000000e+00
  -1.0131676e+00   0.0000000e+00
  -1.0111732e+00   0.0000000e+00
  -1.0091787e+00   0.0000000e+00
  -1.0071843e+00   0.0000000e+00
  -1.0051899e+00   0.0000000e+00
  -1.0031955e+00   0.0000000e+00
  -1.0012010e+00   0.0000000e+00
  -9.9920662e-01   0.0000000e+00
  -9.9721220e-01  -5.8327722e-03
  -9.9521777e-01   4.8304360e-03
  -9.9322335e-01   1.4893064e-03
  -9.9122892e-01   2.8939778e-04
  -9.8923450e-01   3.3996061e-03
  -9.8724007e-01   1.2008559e-03
  -9.8524565e-01   9.1267471e-04
  -9.8325123e-01   9.4581722e-04
  -9.8125680e-01   1.0788990e-04
  -9.7926238e-01   7.2707600e-04
  -9.7726795e-01   1.7632801e-03
  -9.7527353e-01   2.4238312e-03
  -9.7327910e-01   2.6955855e-03
  -9.7128468e-01   1.1759858e-03
  -9.6929025e-01   3.7008317e-03
  -9.6729583e-01   1.8267919e-03
  -9.6530141e-01   1.4015645e-03
  -9.6330698e-01   4.9336867e-03
  -9.6131256e-01   2.7788176e-03
  -9.5931813e-01   1.1421578e-03
  -9.5732371e-01   6.7603512e-04
  -9.5532928e-01   1.5634226e-03
  -9.5333486e-01   1.5823378e-03
  -9.5134044e-01   1.9308832e-03
  -9.4934601e-01   3.6826571e-04
  -9.4735159e-01   2.5656026e-04
  -9.4535716e-01   2.3154314e-03
  -9.4336274e-01  -2.0134055e-04
  -9.4136831e-01   7.1747135e-04
  -9.3937389e-01   3.0034009e-03
  -9.3737946e-01   2.5489632e-03
  -9.3538504e-01   2.5189681e-03
  -9.3339062e-01   7.5574347e-04
  -9.3139619e-01   7.4146646e-04
  -9.2940177e-01   2.0065047e-03
  -9.2740734e-01   3.4501644e-03
  -9.2541292e-01   3.6098381e-03
  -9.2341849e-01   1.6063375e-03
  -9.2142407e-01   1.3172646e-03
  -9.1942965e-01   1.8856775e-03
  -9.1743522e-01   1.4054065e-03
  -9.1544080e-01   2.4976240e-03
  -9.1344637e-01   3.4357665e-03
  -9.1145195e-01   1.7297205e-03
  -9.0945752e-01   5.4983247e-04
  -9.0746310e-01  -4.2919441e-04
  -9.0546867e-01  -2.0787620e-03
  -9.0347425e-01   9.8694951e-04
  -9.0147983e-01   1.8470941e-03
  -8.9948540e-01   2.0884180e-03
  -8.9749098e-01   1.1528283e-03
  -8.9549655e-01   6.2079132e-04
  -8.9350213e-01  -1.6757723e-03
  -8.9150770e-01   1.6921109e-03
  -8.8951328e-01   2.5967873e-03
  -8.8751885e-01   3.5649619e-03
  -8.8552443e-01   3.0534137e-03
  -8.8353001e-01  -1.2307644e-04
  -8.8153558e-01  -7.8673048e-04
  -8.7954116e-01   3.7103787e-03
  -8.7754673e-01   8.1356220e-04
  -8.7555231e-01  -2.2616388e-03
  -8.7355788e-01  -1.8559022e-03
  -8.7156346e-01   2.5986105e-03
  -8.6956904e-01   2.5890965e-03
  -8.6757461e-01   7.5035696e-04
  -8.6558019e-01   4.3550144e-03
  -8.6358576e-01   5.9515936e-04
  -8.6159134e-01   1.7431416e-03
  -8.5959691e-01   3.9394622e-03
  -8.5760249e-01   2.3110985e-03
  -8.5560806e-01   1.6734931e-04
  -8.5361364e-01  -2.5501555e-04
  -8.5161922e-01   1.4798275e-03
  -8.4962479e-01   2.0676581e-05
  -8.4763037e-01   3.1696059e-05
  -8.4563594e-01   9.6778464e-04
  -8.4364152e-01  -1.1905292e-04
  -8.4164709e-01   5.1670864e-05
  -8.3965267e-01   2.5518723e-03
  -8.3765825e-01   3.3324185e-03
  -8.3566382e-01   1.8431602e-03
  -8.3366940e-01   1.9744669e-03
  -8.3167497e-01   2.4413106e-03
  -8.2968055e-01   1.4477349e-03
  -8.2768612e-01   2.1189499e-03
  -8.2569170e-01   2.1492549e-03
  -8.2369727e-01  -6.3175299e-05
  -8.2170285e-01   1.0789953e-03
  -8.1970843e-01   1.4633549e-03
  -8.1771400e-01   8.1767757e-04
  -8.1571958e-01   1.6881514e-04
  -8.1372515e-01   2.4855705e-03
  -8.1173073e-01   1.4443969e-03
  -8.0973630e-01   1.9477506e-03
  -8.0774188e-01   1.5042519e-03
  -8.0574745e-01   1.4501753e-03
  -8.0375303e-01  -1.9352936e-03
  -8.0175861e-01   1.8018401e-03
  -7.9976418e-01   1.5958881e-03
  -7.9776976e-01   1.0184761e-03
  -7.9577533e-01   1.2777491e-03
  -7.9378091e-01   3.2301311e-03
  -7.9178648e-01   1.7227907e-03
  -7.8979206e-01   5.6826423e-04
  -7.8779764e-01  -1.4545985e-03
  -7.8580321e-01   5.0604501e-04
  -7.8380879e-01   1.3025275e-03
  -7.8181436e-01   2.8630532e-03
  -7.7981994e-01   1.0410458e-03
  -7.7782551e-01   8.9842928e-04
  -7.7583109e-01   1.7088780e-03
  -7.7383666e-01   5.3643125e-03
  -7.7184224e-01   2.0174418e-03
  -7.6984782e-01   3.9104047e-04
  -7.6785339e-01   2.9768511e-03
  -7.6585897e-01   7.0573740e-04
  -7.6386454e-01   9.5428630e-04
  -7.6187012e-01   4.3927507e-04
  -7.5987569e-01   1.9136140e-03
  -7.5788127e-01   2.7155077e-03
  -7.5588684e-01   7.9887789e-04
  -7.5389242e-01   4.1731387e-03
  -7.5189800e-01   2.5399073e-03
  -7.4990357e-01   2.7715263e-04
  -7.4790915e-01   2.3950626e-03
  -7.4591472e-01   3.6505628e-04
  -7.4392030e-01   2.8010311e-03
  -7.4192587e-01   3.2836963e-03
  -7.3993145e-01  -2.0673411e-04
  -7.3793703e-01  -4.2186839e-04
  -7.3594260e-01   6.1772898e-04
  -7.3394818e-01   2.4303637e-03
  -7.3195375e-01  -3.3553900e-04
  -7.2995933e-01   1.0887579e-03
  -7.2796490e-01  -9.9984295e-04
  -7.2597048e-01   1.0522184e-03
  -7.2397605e-01   4.0552982e-04
  -7.2198163e-01   4.2919660e-04
  -7.1998721e-01   1.1187680e-03
  -7.1799278e-01   4.6493262e-03
  -7.1599836e-01  -5.4436660e-04
  -7.1400393e-01   1.9161861e-03
  -7.1200951e-01   1.8600716e-04
  -7.1001508e-01  -6.4913833e-04
  -7.0802066e-01   1.8005752e-03
  -7.0602624e-01   3.8470973e-03
  -7.0403181e-01   1.5973247e-03
  -7.0203739e-01   2.8770050e-03
  -7.0004296e-01  -2.5553221e-03
  -6.9804854e-01   2.6793711e-03
  -6.9605411e-01   3.8076818e-03
  -6.9405969e-01   1.8987351e-03
  -6.9206526e-01   6.7140832e-04
  -6.9007084e-01   3.9491682e-03
  -6.8807642e-01   1.7508983e-03
  -6.8608199e-01   5.8369121e-06
  -6.8408757e-01   7.7257071e-04
  -6.8209314e-01   1.6455238e-03
  -6.8009872e-01  -7.4674037e-04
  -6.7810429e-01  -5.4380943e-04
  -6.7610987e-01   1.2746737e-03
  -6.7411544e-01   2.4729532e-03
  -6.7212102e-01  -4.5428721e-04
  -6.7012660e-01   2.1372286e-03
  -6.6813217e-01   3.2725443e-03
  -6.6613775e-01   1.4478689e-03
  -6.6414332e-01   1.5994971e-03
  -6.6214890e-01   2.3917849e-03
  -6.6015447e-01   9.5463878e-04
  -6.5816005e-01   2.6854771e-03
  -6.5616563e-01   2.4913886e-03
  -6.5417120e-01  -1.1520043e-03
  -6.5217678e-01  -1.3292663e-04
  -6.5018235e-01   3.4860195e-03
  -6.4818793e-01   2.4095846e-03
  -6.4619350e-01   2.7217652e-04
  -6.4419908e-01   3.5056499e-03
  -6.4220465e-01   2.3504488e-04
  -6.4021023e-01  -1.0608917e-03
  -6.3821581e-01  -4.6538690e-05
  -6.3622138e-01   4.0405431e-03
  -6.3422696e-01   3.1709604e-03
  -6.3223253e-01  -4.4939346e-04
  -6.3023811e-01   1.1626210e-03
  -6.2824368e-01   3.6270175e-04
  -6.2624926e-01   6.1284738e-04
  -6.2425484e-01   2.7088475e-03
  -6.2226041e-01   3.9530767e-03
  -6.2026599e-01   6.7116437e-04
  -6.1827156e-01   2.8983854e-03
  -6.1627714e-01   2.6761062e-03
  -6.1428271e-01  -7.3724170e-04
  -6.1228829e-01  -2.5531954e-04
  -6.1029386e-01   9.1965765e-04
  -6.0829944e-01  -5.4405880e-04
  -6.0630502e-01   1.7680153e-03
  -6.0431059e-01   2.8188934e-03
  -6.0231617e-01   2.0067142e-03
  -6.0032174e-01   1.1426055e-03
  -5.9832732e-01   1.0528722e-03
  -5.9633289e-01   2.2229705e-03
  -5.9433847e-01  -3.8890865e-04
  -5.9234404e-01   1.9388201e-04
  -5.9034962e-01   2.0007644e-03
  -5.8835520e-01   3.2369531e-03
  -5.8636077e-01   7.8151662e-05
  -5.8436635e-01   1.7260486e-03
  -5.8237192e-01   1.7124554e-03
  -5.8037750e-01   9.3413712e-04
  -5.7838307e-01   2.3039336e-03
  -5.7638865e-01   1.7528562e-03
  -5.7439423e-01   1.3071155e-03
  -5.7239980e-01   1.8161421e-03
  -5.7040538e-01   1.9570255e-03
  -5.6841095e-01   1.9979010e-03
  -5.6641653e-01   1.3037851e-03
  -5.6442210e-01   2.4405152e-04
  -5.6242768e-01   1.4939348e-03
  -5.6043325e-01   4.1604397e-03
  -5.5843883e-01   1.6611006e-04
  -5.5644441e-01   5.3341385e-04
  -5.5444998e-01   2.6240992e-04
  -5.5245556e-01  -5.0050419e-04
  -5.5046113e-01   2.8412994e-03
  -5.4846671e-01   2.1297270e-03
  -5.4647228e-01   3.6958704e-03
  -5.4447786e-01   1.7425804e-03
  -5.4248343e-01   3.1533415e-04
  -5.4048901e-01  -1.5675384e-03
  -5.3849459e-01   8.4530286e-04
  -5.3650016e-01   2.4217930e-03
  -5.3450574e-01   3.2330719e-03
  -5.3251131e-01   2.6834904e-03
  -5.3051689e-01   1.5335884e-03
  -5.2852246e-01   1.1046525e-03
  -5.2652804e-01   7.2460003e-04
  -5.2453362e-01   3.4401421e-03
  -5.2253919e-01   3.2289132e-03
  -5.2054477e-01   3.2783049e-03
  -5.1855034e-01   2.2704676e-03
  -5.1655592e-01   1.3312945e-03
  -5.1456149e-01   1.9789573e-03
  -5.1256707e-01   1.5360231e-03
  -5.1057264e-01   5.9294245e-04
  -5.0857822e-01   1.8757737e-03
  -5.0658380e-01   1.2482319e-03
  -5.0458937e-01  -1.3710053e-04
  -5.0259495e-01   3.6387417e-04
  -5.0060052e-01   1.8045232e-03
  -4.9860610e-01   3.1899050e-03
  -4.9661167e-01   1.0158514e-03
  -4.9461725e-01   1.6189113e-03
  -4.9262283e-01   2.1540914e-03
  -4.9062840e-01   4.9205929e-04
  -4.8863398e-01  -3.0167492e-04
  -4.8663955e-01   1.2323018e-03
  -4.8464513e-01   1.1595639e-03
  -4.8265070e-01   1.0481577e-03
  -4.8065628e-01   2.3948637e-03
  -4.7866185e-01   1.2511869e-03
  -4.7666743e-01   2.0408628e-03
  -4.7467301e-01   1.5512493e-03
  -4.7267858e-01   1.7313096e-03
  -4.7068416e-01   3.3633640e-03
  -4.6868973e-01   2.0855876e-03
  -4.6669531e-01   2.2198748e-03
  -4.6470088e-01   2.2312703e-03
  -4.6270646e-01   5.6515072e-05
  -4.6071203e-01   1.0842206e-03
  -4.5871761e-01   5.7374624e-04
  -4.5672319e-01  -3.9885700e-04
  -4.5472876e-01   3.5714910e-03
  -4.5273434e-01   1.7371087e-03
  -4.5073991e-01   7.5318603e-04
  -4.4874549e-01   3.9350391e-03
  -4.4675106e-01   4.0861448e-04
  -4.4475664e-01  -6.8900709e-04
  -4.4276222e-01   2.6901121e-03
  -4.4076779e-01   3.2275864e-04
  -4.3877337e-01   2.0455442e-04
  -4.3677894e-01   2.9638589e-03
  -4.3478452e-01   5.8443440e-04
  -4.3279009e-01  -1.2715403e-03
  -4.3079567e-01   2.7641079e-03
  -4.2880124e-01   4.1167180e-03
  -4.2680682e-01   3.1596958e-03
  -4.2481240e-01   2.3553289e-03
  -4.2281797e-01   5.9159598e-05
  -4.2082355e-01   1.1267409e-03
  -4.1882912e-01   6.4287387e-04
  -4.1683470e-01   1.7248037e-03
  -4.1484027e-01   4.1228770e-03
  -4.1284585e-01   2.4102637e-03
  -4.1085142e-01   2.9039676e-04
  -4.0885700e-01   1.7957454e-03
  -4.0686258e-01   1.1785816e-03
  -4.0486815e-01   8.6550350e-04
  -4.0287373e-01   3.2884361e-03
  -4.0087930e-01   2.0287322e-03
  -3.9888488e-01   1.0206867e-03
  -3.9689045e-01   2.5280999e-03
  -3.9489603e-01  -8.0642456e-04
  -3.9290161e-01   1.1250591e-04
  -3.9090718e-01   1.7729182e-03
  -3.8891276e-01   2.0703961e-03
  -3.8691833e-01  -5.5266468e-04
  -3.8492391e-01  -3.5437030e-04
  -3.8292948e-01   7.5219418e-04
  -3.8093506e-01   2.0438413e-03
  -3.7894063e-01   1.4861558e-03
  -3.7694621e-01   1.2260369e-03
  -3.7495179e-01   7.8019852e-04
  -3.7295736e-01   1.8258541e-04
  -3.7096294e-01   1.4200195e-03
  -3.6896851e-01   2.5359215e-03
  -3.6697409e-01   3.7348778e-03
  -3.6497966e-01   3.8153768e-03
  -3.6298524e-01   1.1678803e-03
  -3.6099082e-01  -4.3378586e-04
  -3.5899639e-01   5.0084677e-04
  -3.5700197e-01   1.0363531e-03
  -3.5500754e-01   1.6555612e-03
  -3.5301312e-01   5.3159188e-04
  -3.5101869e-01   2.7768889e-03
  -3.4902427e-01   2.0686408e-03
  -3.4702984e-01   3.6723658e-04
  -3.4503542e-01   1.8387384e-04
  -3.4304100e-01  -2.3762950e-03
  -3.4104657e-01   1.4032321e-03
  -3.3905215e-01   9.5832867e-04
  -3.3705772e-01   3.8858742e-04
  -3.3506330e-01   6.6324324e-04
  -3.3306887e-01   2.7592647e-03
  -3.3107445e-01   1.9118857e-03
  -3.2908002e-01   1.2637273e-05
  -3.2708560e-01   4.4661579e-04
  -3.2509118e-01   8.6486751e-04
  -3.2309675e-01   6.5983706e-04
  -3.2110233e-01   2.5256260e-03
  -3.1910790e-01   8.2799020e-04
  -3.1711348e-01  -2.2187406e-03
  -3.1511905e-01   5.9325458e-04
  -3.1312463e-01  -7.4582783e-05
  -3.1113021e-01  -1.4177383e-03
  -3.0913578e-01   1.6828891e-03
  -3.0714136e-01   1.0476000e-03
  -3.0514693e-01   1.0183362e-03
  -3.0315251e-01   3.1227234e-03
  -3.0115808e-01   1.5090333e-03
  -2.9916366e-01   8.1832731e-04
  -2.9716923e-01   1.7827180e-03
  -2.9517481e-01   6.1426034e-05
  -2.9318039e-01   2.1643698e-04
  -2.9118596e-01   2.1069709e-03
  -2.8919154e-01   1.2842127e-03
  -2.8719711e-01  -1.5413827e-03
  -2.8520269e-01   1.6294865e-03
  -2.8320826e-01   3.3717255e-03
  -2.8121384e-01   2.4096185e-03
  -2.7921942e-01   2.0942576e-03
  -2.7722499e-01   1.2804700e-03
  -2.7523057e-01   2.6697102e-03
  -2.7323614e-01  -2.0907140e-04
  -2.7124172e-01   5.5853258e-04
  -2.6924729e-01   8.0201899e-04
  -2.6725287e-01   1.1151496e-03
  -2.6525844e-01  -1.7288167e-04
  -2.6326402e-01   9.8930497e-04
  -2.6126960e-01  -2.3235426e-03
  -2.5927517e-01  -5.1211973e-04
  -2.5728075e-01   1.6291467e-03
  -2.5528632e-01   1.0242012e-03
  -2.5329190e-01   8.1720348e-04
  -2.5129747e-01   1.8458207e-03
  -2.4930305e-01  -8.1082677e-04
  -2.4730862e-01  -1.2100851e-04
  -2.4531420e-01   2.7940466e-03
  -2.4331978e-01   1.2228481e-03
  -2.4132535e-01   2.4566824e-03
  -2.3933093e-01  -1.9537254e-04
  -2.3733650e-01   2.2018119e-03
  -2.3534208e-01  -1.0302291e-03
  -2.3334765e-01   1.8312718e-03
  -2.3135323e-01   1.4988293e-03
  -2.2935881e-01   1.3546990e-04
  -2.2736438e-01   2.7073714e-03
  -2.2536996e-01   4.1094696e-03
  -2.2337553e-01   2.4678456e-03
  -2.2138111e-01  -1.5046385e-03
  -2.1938668e-01   1.3882609e-03
  -2.1739226e-01   1.7233235e-03
  -2.1539783e-01   1.2256019e-03
  -2.1340341e-01   2.4125692e-03
  -2.1140899e-01   9.3612574e-04
  -2.0941456e-01   1.3512328e-03
  -2.0742014e-01   1.3067645e-03
  -2.0542571e-01   1.5430302e-03
  -2.0343129e-01  -1.7184325e-03
  -2.0143686e-01   8.9796204e-04
  -1.9944244e-01  -1.3644292e-04
  -1.9744801e-01   2.6343157e-03
  -1.9545359e-01   1.6454280e-03
  -1.9345917e-01  -1.1188321e-03
  -1.9146474e-01  -1.0553987e-03
  -1.8947032e-01   5.8593170e-04
  -1.8747589e-01   1.6593560e-03
  -1.8548147e-01   3.9949515e-03
  -1.8348704e-01   2.3802203e-03
  -1.8149262e-01   1.2685032e-03
  -1.7949820e-01   4.5692349e-04
  -1.7750377e-01  -5.0550537e-04
  -1.7550935e-01  -2.0463207e-03
  -1.7351492e-01  -6.3353058e-05
  -1.7152050e-01   1.9347764e-03
  -1.6952607e-01   1.7825432e-03
  -1.6753165e-01   5.2002721e-03
  -1.6553722e-01  -1.3207649e-05
  -1.6354280e-01  -3.7399735e-04
  -1.6154838e-01   6.0958613e-04
  -1.5955395e-01   1.9611414e-03
  -1.5755953e-01   2.0919711e-03
  -1.5556510e-01   2.5366009e-03
  -1.5357068e-01  -4.7709821e-04
  -1.5157625e-01  -3.0030664e-04
  -1.4958183e-01   1.4856613e-03
  -1.4758741e-01   2.3983246e-03
  -1.4559298e-01   3.7654773e-04
  -1.4359856e-01   2.9606018e-04
  -1.4160413e-01   3.0920887e-03
  -1.3960971e-01   2.3594971e-03
  -1.3761528e-01   9.3215959e-04
  -1.3562086e-01   7.0851580e-04
  -1.3362643e-01   1.8925085e-03
  -1.3163201e-01  -2.1101090e-05
  -1.2963759e-01   3.1253127e-04
  -1.2764316e-01   3.4294367e-03
  -1.2564874e-01   2.1272302e-03
  -1.2365431e-01   5.4994598e-04
  -1.2165989e-01   1.0793053e-03
  -1.1966546e-01   3.3711663e-03
  -1.1767104e-01  -2.5900928e-04
  -1.1567661e-01  -2.4912479e-03
  -1.1368219e-01  -8.0338461e-04
  -1.1168777e-01  -1.6361665e-03
  -1.0969334e-01  -3.6726763e-03
  -1.0769892e-01   1.4621855e-03
  -1.0570449e-01  -3.3963719e-03
  -1.0371007e-01  -1.0514047e-03
  -1.0171564e-01  -9.4604473e-04
  -9.9721220e-02  -6.3655015e-04
  -9.7726795e-02  -3.9248977e-03
  -9.5732371e-02   1.2743724e-03
  -9.3737946e-02   1.7646664e-03
  -9.1743522e-02  -9.7919055e-04
  -8.9749098e-02   1.2518838e-03
  -8.7754673e-02   6.4603516e-05
  -8.5760249e-02  -4.4483092e-03
  -8.3765825e-02  -9.4686577e-04
  -8.1771400e-02   2.2967766e-03
  -7.9776976e-02   9.0873761e-04
  -7.7782551e-02  -1.5729218e-03
  -7.5788127e-02   3.3946679e-03
  -7.3793703e-02  -4.2361502e-04
  -7.1799278e-02   3.3868824e-03
  -6.9804854e-02   4.4244280e-03
  -6.7810429e-02   3.7050658e-03
  -6.5816005e-02  -3.1425809e-04
  -6.3821581e-02   7.7386728e-03
  -6.1827156e-02   6.2370202e-03
  -5.9832732e-02   3.9331908e-03
  -5.7838307e-02   4.8572231e-03
  -5.5843883e-02   6.3359389e-03
  -5.3849459e-02   6.0376113e-03
  -5.1855034e-02   3.8801147e-03
  -4.9860610e-02   1.6004609e-02
  -4.7866185e-02   1.4625058e-02
  -4.5871761e-02   9.8007287e-03
  -4.3877337e-02   1.7918014e-02
  -4.1882912e-02   2.0239116e-02
  -3.9888488e-02   1.0878721e-02
  -3.7894063e-02   2.6466945e-02
  -3.5899639e-02   3.1666602e-02
  -3.3905215e-02   3.9590937e-02
  -3.1910790e-02   3.5008050e-02
  -2.9916366e-02   9.4099343e-02
  -2.7921942e-02   8.1661718e-02
  -2.5927517e-02   1.1131928e-01
  -2.3933093e-02   1.9710576e-01
  -2.1938668e-02   1.7818085e-01
  -1.9944244e-02   3.2581756e-01
  -1.7949820e-02   4.6972032e-01
  -1.5955395e-02   5.7611205e-01
  -1.3960971e-02   6.8101011e-01
  -1.1966546e-02   6.4530890e-01
  -9.9721220e-03   5.3074081e-01
  -7.9776976e-03   6.1452145e-01
  -5.9832732e-03   7.3039882e-01
  -3.9888488e-03   5.1113994e-01
  -1.9944244e-03   4.4162014e-01
   0.0000000e+00   3.6096342e-01
   1.9944244e-03   5.0684504e-02
   3.9888488e-03   1.0993448e-02
   5.9832732e-03  -3.1785948e-01
   7.9776976e-03  -4.4222271e-01
   9.9721220e-03  -4.4875254e-01
   1.1966546e-02  -4.5769411e-01
   1.3960971e-02  -4.7036518e-01
   1.5955395e-02  -5.1067514e-01
   1.7949820e-02  -4.2236614e-01
   1.9944244e-02  -4.5039067e-01
   2.1938668e-02  -3.9546704e-01
   2.3933093e-02  -3.7891098e-01
   2.5927517e-02  -3.2799752e-01
   2.7921942e-02  -2.6218340e-01
   2.9916366e-02  -2.1821054e-01
   3.1910790e-02  -1.6507243e-01
   3.3905215e-02  -1.7262933e-01
   3.5899639e-02  -1.3092911e-01
   3.7894063e-02  -8.9268624e-02
   3.9888488e-02  -5.8149054e-02
   4.1882912e-02  -5.3326048e-02
   4.3877337e-02  -4.1256194e-02
   4.5871761e-02  -1.8927548e-02
   4.7866185e-02  -2.1147243e-02
   4.9860610e-02  -9.9450623e-03
   5.1855034e-02  -1.5589954e-02
   5.3849459e-02  -1.0903977e-02
   5.5843883e-02  -5.1616613e-03
   5.7838307e-02   4.5503734e-04
   5.9832732e-02   7.2292505e-04
   6.1827156e-02  -1.0708444e-03
   6.3821581e-02   2.5459722e-03
   6.5816005e-02   3.3852648e-03
   6.7810429e-02   6.0412037e-03
   6.9804854e-02   5.9066808e-03
   7.1799278e-02   4.7603300e-03
   7.3793703e-02   3.5090566e-03
   7.5788127e-02   4.6668770e-03
   7.7782551e-02   5.9706667e-03
   7.9776976e-02   4.0187491e-04
   8.1771400e-02   3.8526093e-03
   8.3765825e-02   4.6732503e-03
   8.5760249e-02   2.9168051e-03
   8.7754673e-02   3.8097931e-03
   8.9749098e-02   2.9183164e-03
   9.1743522e-02  -7.0930546e-04
   9.3737946e-02  -3.0090185e-03
   9.5732371e-02  -2.1620490e-03
   9.7726795e-02  -6.9105356e-03
   9.9721220e-02  -1.2950403e-02
   1.0171564e-01  -1.0242993e-02
   1.0371007e-01  -8.3893986e-03
   1.0570449e-01  -1.1597274e-02
   1.0769892e-01  -2.1853832e-02
   1.0969334e-01  -1.4544622e-02
   1.1168777e-01  -1.4821629e-02
   1.1368219e-01  -1.6791475e-02
   1.1567661e-01  -8.4815845e-03
   1.1767104e-01  -1.0326269e-02
   1.1966546e-01  -8.5496199e-03
   1.2165989e-01  -6.7981795e-03
   1.2365431e-01  -5.4832730e-03
   1.2564874e-01  -4.1094441e-03
   1.2764316e-01  -5.0790516e-03
   1.2963759e-01  -3.4611316e-03
   1.3163201e-01  -8.5455592e-03
   1.3362643e-01  -8.6669426e-03
   1.3562086e-01  -5.9403119e-03
   1.3761528e-01  -5.3337616e-03
   1.3960971e-01  -6.7428006e-03
   1.4160413e-01  -4.3667658e-03
   1.4359856e-01  -2.6108062e-03
   1.4559298e-01  -3.2132766e-03
   1.4758741e-01  -3.0434868e-03
   1.4958183e-01  -4.9560686e-03
   1.5157625e-01  -2.7041362e-03
   1.5357068e-01  -2.2673650e-03
   1.5556510e-01  -2.4566028e-03
   1.5755953e-01  -3.8943885e-03
   1.5955395e-01  -7.7260712e-04
   1.6154838e-01  -3.8814176e-04
   1.6354280e-01  -4.1177529e-03
   1.6553722e-01  -2.4980128e-03
   1.6753165e-01  -3.6986591e-04
   1.6952607e-01  -3.6745688e-03
   1.7152050e-01  -1.9790370e-03
   1.7351492e-01   7.1290689e-04
   1.7550935e-01  -4.6016132e-04
   1.7750377e-01  -3.9264982e-03
   1.7949820e-01  -2.0062079e-03
   1.8149262e-01   1.0222915e-03
   1.8348704e-01   4.8170922e-04
   1.8548147e-01   1.3762756e-03
   1.8747589e-01   3.9125335e-06
   1.8947032e-01   2.3436627e-04
   1.9146474e-01  -3.1215122e-03
   1.9345917e-01  -5.7135566e-03
   1.9545359e-01  -2.6363090e-03
   1.9744801e-01  -4.4519265e-04
   1.9944244e-01   7.9461601e-04
   2.0143686e-01  -1.6897861e-03
   2.0343129e-01  -2.3766747e-03
   2.0542571e-01  -3.3727377e-03
   2.0742014e-01  -3.5649848e-03
   2.0941456e-01  -1.1688173e-03
   2.1140899e-01  -2.8846712e-03
   2.1340341e-01  -3.4786879e-03
   2.1539783e-01  -3.0790986e-03
   2.1739226e-01  -3.3631743e-03
   2.1938668e-01  -2.2835003e-03
   2.2138111e-01  -1.9705456e-03
   2.2337553e-01   7.1467100e-04
   2.2536996e-01   1.2176958e-03
   2.2736438e-01  -2.1297239e-03
   2.2935881e-01   5.3563346e-04
   2.3135323e-01   2.9058660e-03
   2.3334765e-01   2.3015406e-03
   2.3534208e-01   1.0163708e-03
   2.3733650e-01   1.5188705e-03
   2.3933093e-01   3.1823197e-03
   2.4132535e-01   2.1147815e-03
   2.4331978e-01   1.6217428e-03
   2.4531420e-01   1.6333807e-03
   2.4730862e-01   1.7948087e-04
   2.4930305e-01   5.5087430e-04
   2.5129747e-01   1.9588398e-03
   2.5329190e-01  -2.2247768e-04
   2.5528632e-01  -1.0029492e-03
   2.5728075e-01   2.9349983e-04
   2.5927517e-01  -3.0053901e-04
   2.6126960e-01  -2.0699952e-03
   2.6326402e-01  -1.1351053e-03
   2.6525844e-01  -1.0866891e-03
   2.6725287e-01  -3.9134946e-03
   2.6924729e-01  -2.6611595e-03
   2.7124172e-01  -1.5724397e-03
   2.7323614e-01  -1.4253010e-03
   2.7523057e-01  -1.8326806e-04
   2.7722499e-01   1.3607661e-03
   2.7921942e-01   1.5069960e-03
   2.8121384e-01   1.3819929e-03
   2.8320826e-01   3.3938634e-03
   2.8520269e-01   2.3721740e-03
   2.8719711e-01  -9.7304478e-04
   2.8919154e-01   3.9482040e-03
   2.9118596e-01   4.1002948e-03
   2.9318039e-01   1.1770578e-03
   2.9517481e-01   2.1944231e-03
   2.9716923e-01   2.8497026e-03
   2.9916366e-01   1.9225762e-03
   3.0115808e-01  -2.8408526e-04
   3.0315251e-01   8.9419246e-04
   3.0514693e-01   3.5599397e-03
   3.0714136e-01   2.2933859e-03
   3.0913578e-01   2.0461414e-03
   3.1113021e-01   2.4801299e-03
   3.1312463e-01   4.5266877e-04
   3.1511905e-01   2.3721170e-03
   3.1711348e-01   1.5278508e-03
   3.1910790e-01  -2.2961168e-03
   3.2110233e-01  -6.8722156e-04
   3.2309675e-01   1.0422821e-03
   3.2509118e-01   1.8582326e-03
   3.2708560e-01   1.6843622e-03
   3.2908002e-01   1.3012909e-03
   3.3107445e-01   9.7745443e-04
   3.3306887e-01   2.9789326e-03
   3.3506330e-01   2.2808682e-03
   3.3705772e-01   6.3727683e-04
   3.3905215e-01   2.2155998e-03
   3.4104657e-01   2.8364257e-03
   3.4304100e-01   2.5684110e-03
   3.4503542e-01   5.0008979e-03
   3.4702984e-01   3.3766095e-03
   3.4902427e-01   2.4990893e-03
   3.5101869e-01   6.2458735e-03
   3.5301312e-01   6.9737697e-03
   3.5500754e-01   2.9417880e-03
   3.5700197e-01   2.3823914e-03
   3.5899639e-01   3.1371223e-03
   3.6099082e-01   1.2724891e-03
   3.6298524e-01   3.9021214e-03
   3.6497966e-01   6.4202614e-03
   3.6697409e-01   6.4312854e-03
   3.6896851e-01   3.8740669e-03
   3.7096294e-01   3.8681801e-03
   3.7295736e-01   1.7695033e-03
   3.7495179e-01   1.0808814e-04
   3.7694621e-01   3.6019411e-03
   3.7894063e-01   5.1473017e-03
   3.8093506e-01   3.2724211e-03
   3.8292948e-01   9.8803163e-04
   3.8492391e-01  -6.7408164e-04
   3.8691833e-01   1.4463141e-04
   3.8891276e-01   2.4776152e-03
   3.9090718e-01   5.2416888e-03
   3.9290161e-01   2.3757302e-03
   3.9489603e-01   1.1597524e-03
   3.9689045e-01   1.7781123e-03
   3.9888488e-01   2.6381376e-03
   4.0087930e-01   1.5019028e-03
   4.0287373e-01   1.6556829e-03
   4.0486815e-01   1.1723541e-03
   4.0686258e-01   2.4549813e-03
   4.0885700e-01   1.0403617e-03
   4.1085142e-01  -6.1438802e-04
   4.1284585e-01  -8.5171048e-04
   4.1484027e-01  -5.3325176e-04
   4.1683470e-01  -2.9972271e-04
   4.1882912e-01   1.9923367e-03
   4.2082355e-01   8.2634885e-04
   4.2281797e-01  -1.3610697e-03
   4.2481240e-01  -5.3018387e-04
   4.2680682e-01   2.0561574e-04
   4.2880124e-01  -2.6286711e-03
   4.3079567e-01  -3.1038313e-03
   4.3279009e-01  -1.0443557e-03
   4.3478452e-01  -1.0757551e-03
   4.3677894e-01  -7.4697624e-04
   4.3877337e-01   6.1740900e-04
   4.4076779e-01   6.5709143e-04
   4.4276222e-01  -4.4617109e-04
   4.4475664e-01   1.4519575e-03
   4.4675106e-01   2.3215157e-03
   4.4874549e-01  -3.2276907e-04
   4.5073991e-01  -1.5167847e-03
   4.5273434e-01   1.9905003e-03
   4.5472876e-01   2.6048871e-03
   4.5672319e-01   1.2718675e-03
   4.5871761e-01  -9.1794934e-04
   4.6071203e-01   3.0051873e-03
   4.6270646e-01   1.3114262e-03
   4.6470088e-01   1.8704644e-03
   4.6669531e-01   7.8998281e-04
   4.6868973e-01   2.3236665e-03
   4.7068416e-01   1.0595697e-03
   4.7267858e-01   2.4674932e-03
   4.7467301e-01   1.3495040e-03
   4.7666743e-01   1.5792559e-03
   4.7866185e-01   1.2356938e-03
   4.8065628e-01  -2.0905036e-04
   4.8265070e-01  -4.8725371e-04
   4.8464513e-01   1.9370898e-04
   4.8663955e-01   2.2664272e-03
   4.8863398e-01   2.7815084e-03
   4.9062840e-01   8.5805450e-04
   4.9262283e-01   7.3199997e-04
   4.9461725e-01   1.5985950e-03
   4.9661167e-01   5.8809879e-03
   4.9860610e-01   3.1803713e-03
   5.0060052e-01   2.9574678e-03
   5.0259495e-01   2.9629799e-03
   5.0458937e-01   3.5193658e-03
   5.0658380e-01   4.4903846e-03
   5.0857822e-01   5.3928391e-03
   5.1057264e-01   3.9082050e-03
   5.1256707e-01   3.1171598e-04
   5.1456149e-01   2.3780506e-03
   5.1655592e-01   4.0378286e-03
   5.1855034e-01   4.3224305e-03
   5.2054477e-01   2.6723259e-03
   5.2253919e-01   2.3329723e-03
   5.2453362e-01   4.5918092e-03
   5.2652804e-01   3.7256677e-03
   5.2852246e-01   1.9753077e-03
   5.3051689e-01   4.1664794e-04
   5.3251131e-01   3.6944394e-03
   5.3450574e-01   8.1598873e-04
   5.3650016e-01   2.8640263e-03
   5.3849459e-01   3.5730874e-03
   5.4048901e-01   4.3216676e-03
   5.4248343e-01   2.8841927e-03
   5.4447786e-01   3.3529980e-03
   5.4647228e-01   1.5317806e-03
   5.4846671e-01  -5.9777111e-04
   5.5046113e-01   1.8380775e-04
   5.5245556e-01   4.9145948e-03
   5.5444998e-01   4.5877859e-03
   5.5644441e-01   3.5591400e-03
   5.5843883e-01   5.3898929e-03
   5.6043325e-01   2.6202047e-03
   5.6242768e-01   5.6418830e-04
   5.6442210e-01   3.5785593e-03
   5.6641653e-01   3.9112819e-03
   5.6841095e-01   3.7538004e-03
   5.7040538e-01   2.8636061e-03
   5.7239980e-01   2.9299208e-03
   5.7439423e-01   2.0368157e-03
   5.7638865e-01   1.2050222e-06
   5.7838307e-01   3.1900184e-03
   5.8037750e-01   3.0139042e-03
   5.8237192e-01  -1.1837644e-03
   5.8436635e-01  -1.1120309e-03
   5.8636077e-01   1.4236165e-03
   5.8835520e-01  -1.7175900e-03
   5.9034962e-01  -1.3518088e-03
   5.9234404e-01  -4.8445281e-04
   5.9433847e-01  -9.7616166e-04
   5.9633289e-01   1.0121942e-03
   5.9832732e-01  -9.4231784e-05
   6.0032174e-01   1.9841446e-03
   6.0231617e-01  -1.3622855e-04
   6.0431059e-01  -1.8753161e-03
   6.0630502e-01  -9.5617069e-04
   6.0829944e-01   1.9210236e-03
   6.1029386e-01  -1.4598611e-03
   6.1228829e-01  -1.1174985e-03
   6.1428271e-01   2.0858307e-03
   6.1627714e-01  -2.1598494e-03
   6.1827156e-01  -5.9910780e-04
   6.2026599e-01   5.5669500e-04
   6.2226041e-01  -2.8745692e-03
   6.2425484e-01   4.6977329e-04
   6.2624926e-01  -3.3753362e-03
   6.2824368e-01  -1.4282290e-03
   6.3023811e-01  -1.9744485e-03
   6.3223253e-01  -1.0323326e-03
   6.3422696e-01  -1.2836633e-03
   6.3622138e-01  -2.9191706e-03
   6.3821581e-01  -1.9204516e-03
   6.4021023e-01  -1.9645277e-03
   6.4220465e-01  -1.3277296e-03
   6.4419908e-01  -3.4210393e-03
   6.4619350e-01  -1.4641162e-03
   6.4818793e-01  -4.7444685e-03
   6.5018235e-01  -5.1060498e-03
   6.5217678e-01  -1.0401730e-03
   6.5417120e-01  -1.4339224e-03
   6.5616563e-01  -6.5364887e-04
   6.5816005e-01   3.4174706e-03
   6.6015447e-01  -1.0844785e-03
   6.6214890e-01  -9.8988122e-04
   6.6414332e-01   9.5456925e-04
   6.6613775e-01   2.9876736e-03
   6.6813217e-01   3.0933899e-03
   6.7012660e-01   1.3692496e-03
   6.7212102e-01   2.9927025e-03
   6.7411544e-01   2.7679185e-07
   6.7610987e-01   4.3203679e-03
   6.7810429e-01   4.7282274e-03
   6.8009872e-01   3.4997843e-03
   6.8209314e-01   3.0257455e-03
   6.8408757e-01   7.8405056e-04
   6.8608199e-01   5.0078857e-03
   6.8807642e-01   3.5498707e-03
   6.9007084e-01   3.6343769e-03
   6.9206526e-01   5.9664115e-03
   6.9405969e-01   2.1699793e-03
   6.9605411e-01   1.1688369e-03
   6.9804854e-01   6.1775553e-03
   7.0004296e-01   4.0774890e-03
   7.0203739e-01   5.6816972e-03
   7.0403181e-01   5.5310113e-03
   7.0602624e-01   3.9107448e-03
   7.0802066e-01   4.8834157e-03
   7.1001508e-01   4.4089111e-03
   7.1200951e-01   8.5880278e-03
   7.1400393e-01   5.8052259e-03
   7.1599836e-01   4.8597626e-03
   7.1799278e-01   4.5184839e-03
   7.1998721e-01   3.3895500e-03
   7.2198163e-01   5.3257820e-03
   7.2397605e-01   4.8862924e-03
   7.2597048e-01   6.1365538e-03
   7.2796490e-01   6.3515485e-03
   7.2995933e-01   5.8407146e-03
   7.3195375e-01   2.1593047e-03
   7.3394818e-01   3.3808742e-03
   7.3594260e-01   1.9723791e-03
   7.3793703e-01   3.2808656e-03
   7.3993145e-01   3.1474835e-03
   7.4192587e-01   6.1492349e-03
   7.4392030e-01   4.5472791e-03
   7.4591472e-01   1.8104231e-03
   7.4790915e-01   9.7895329e-04
   7.4990357e-01   1.3135603e-03
   7.5189800e-01   2.7896555e-03
   7.5389242e-01   2.0968431e-03
   7.5588684e-01  -2.7244947e-03
   7.5788127e-01  -4.1648002e-03
   7.5987569e-01  -2.9734829e-04
   7.6187012e-01   9.6684867e-04
   7.6386454e-01   3.7018051e-04
   7.6585897e-01  -5.2976444e-04
   7.6785339e-01   8.1918875e-04
   7.6984782e-01   2.4788964e-03
   7.7184224e-01   4.4059073e-04
   7.7383666e-01  -2.0100958e-04
   7.7583109e-01   3.8223468e-03
   7.7782551e-01   1.6250670e-03
   7.7981994e-01  -7.9822116e-05
   7.8181436e-01   5.9533119e-04
   7.8380879e-01   2.1422823e-03
   7.8580321e-01  -9.0002687e-04
   7.8779764e-01  -2.8154009e-03
   7.8979206e-01   4.7827622e-04
   7.9178648e-01   1.0305675e-03
   7.9378091e-01  -1.0994132e-03
   7.9577533e-01   1.2581504e-03
   7.9776976e-01   7.3788717e-04
   7.9976418e-01   1.8689091e-03
   8.0175861e-01   4.0230462e-03
   8.0375303e-01   1.8399055e-03
   8.0574745e-01   1.1290598e-03
   8.0774188e-01   2.3372587e-03
   8.0973630e-01   3.1471499e-03
   8.1173073e-01   1.0294084e-03
   8.1372515e-01  -6.3482822e-04
   8.1571958e-01   3.0924499e-03
   8.1771400e-01   4.2088691e-03
   8.1970843e-01   3.7435411e-03
   8.2170285e-01   4.8717435e-03
   8.2369727e-01   7.1485692e-03
   8.2569170e-01   3.4839071e-03
   8.2768612e-01   4.0334682e-03
   8.2968055e-01   5.5253984e-03
   8.3167497e-01   3.2206918e-03
   8.3366940e-01   4.3104298e-03
   8.3566382e-01   7.1211683e-03
   8.3765825e-01   4.9660357e-03
   8.3965267e-01   6.6339666e-03
   8.4164709e-01   6.4211892e-03
   8.4364152e-01   5.4811626e-03
   8.4563594e-01   4.9429052e-03
   8.4763037e-01   5.4415895e-03
   8.4962479e-01   3.7483734e-03
   8.5161922e-01   6.3550560e-03
   8.5361364e-01   4.8137170e-03
   8.5560806e-01   3.8775914e-03
   8.5760249e-01   4.0750978e-03
   8.5959691e-01   3.1750010e-03
   8.6159134e-01   4.4415512e-03
   8.6358576e-01   6.8127881e-03
   8.6558019e-01   2.3215918e-03
   8.6757461e-01   5.2130413e-03
   8.6956904e-01   6.9478063e-03
   8.7156346e-01   3.3142148e-03
   8.7355788e-01   3.4940928e-03
   8.7555231e-01   4.0940808e-03
   8.7754673e-01   4.4666404e-03
   8.7954116e-01   4.6525056e-03
   8.8153558e-01   6.5286054e-03
   8.8353001e-01   4.3087563e-03
   8.8552443e-01   1.5706045e-03
   8.8751885e-01   2.8875927e-03
   8.8951328e-01   3.0509164e-03
   8.9150770e-01   3.4757215e-03
   8.9350213e-01   1.6994863e-03
   8.9549655e-01   1.5614179e-03
   8.9749098e-01   4.3847686e-03
   8.9948540e-01   2.6030378e-03
   9.0147983e-01   2.7881214e-03
   9.0347425e-01   2.6751528e-03
   9.0546867e-01   8.6107926e-04
   9.0746310e-01   1.8142971e-03
   9.0945752e-01   2.4267616e-04
   9.1145195e-01  -1.1002159e-03
   9.1344637e-01   2.2565526e-03
   9.1544080e-01   2.9494674e-03
   9.1743522e-01  -2.1388442e-03
   9.1942965e-01  -3.3931315e-03
   9.2142407e-01  -3.7458034e-03
   9.2341849e-01  -1.0612546e-04
   9.2541292e-01   2.5429915e-03
   9.2740734e-01   1.3264237e-03
   9.2940177e-01   2.7876571e-03
   9.3139619e-01   7.7792204e-04
   9.3339062e-01  -1.6401148e-03
   9.3538504e-01  -2.6714495e-03
   9.3737946e-01  -2.5689752e-03
   9.3937389e-01  -1.1111014e-03
   9.4136831e-01   3.6504739e-03
   9.4336274e-01   1.9239251e-03
   9.4535716e-01  -2.4168813e-03
   9.4735159e-01  -2.7025341e-04
   9.4934601e-01   4.1089277e-03
   9.5134044e-01   3.7015360e-03
   9.5333486e-01   1.9760320e-03
   9.5532928e-01   1.5711066e-03
   9.5732371e-01   2.1736887e-03
   9.5931813e-01   1.4069802e-03
   9.6131256e-01   6.6212874e-04
   9.6330698e-01   2.6497325e-03
   9.6530141e-01   3.9230042e-03
   9.6729583e-01   3.5485997e-03
   9.6929025e-01   3.7313290e-03
   9.7128468e-01   2.8644775e-03
   9.7327910e-01   1.4318660e-03
   9.7527353e-01   2.6624520e-03
   9.7726795e-01   1.8603074e-03
   9.7926238e-01   8.0535485e-04
   9.8125680e-01   7.9678906e-04
   9.8325123e-01   1.8009743e-03
   9.8524565e-01   1.6356030e-03
   9.8724007e-01   2.1907817e-04
   9.8923450e-01   2.3468380e-03
   9.9122892e-01   3.4263551e-03
   9.9322335e-01   2.1099191e-04
   9.9521777e-01   1.6207787e-04
   9.9721220e-01   3.5522529e-03
   9.9920662e-01   0.0000000e+00
   1.0012010e+00   0.0000000e+00
   1.0031955e+00   0.0000000e+00
   1.0051899e+00   0.0000000e+00
   1.0071843e+00   0.0000000e+00
   1.0091787e+00   0.0000000e+00
   1.0111732e+00   0.0000000e+00
   1.0131676e+00   0.0000000e+00
   1.0151620e+00   0.0000000e+00
   1.0171564e+00   0.0000000e+00
   1.0191509e+00   0.0000000e+00
   1.0211453e+00   0.0000000e+00
   1.0231397e+00   0.0000000e+00
   1.0251341e+00   0.0000000e+00
   1.0271286e+00   0.0000000e+00
   1.0291230e+00   0.0000000e+00
   1.0311174e+00   0.0000000e+00
   1.0331118e+00   0.0000000e+00
   1.0351063e+00   0.0000000e+00
   1.0371007e+00   0.0000000e+00
   1.0390951e+00   0.0000000e+00
   1.0410895e+00   0.0000000e+00
   1.0430840e+00   0.0000000e+00
   1.0450784e+00   0.0000000e+00
   1.0470728e+00   0.0000000e+00
   1.0490672e+00   0.0000000e+00
   1.0510617e+00   0.0000000e+00
   1.0530561e+00   0.0000000e+00
   1.0550505e+00   0.0000000e+00
   1.0570449e+00   0.0000000e+00
   1.0590394e+00   0.0000000e+00
   1.0610338e+00   0.0000000e+00
   1.0630282e+00   0.0000000e+00
   1.0650226e+00   0.0000000e+00
   1.0670171e+00   0.0000000e+00
   1.0690115e+00   0.0000000e+00
   1.0710059e+00   0.0000000e+00
   1.0730003e+00   0.0000000e+00
   1.0749947e+00   0.0000000e+00
   1.0769892e+00   0.0000000e+00
   1.0789836e+00   0.0000000e+00
   1.0809780e+00   0.0000000e+00
   1.0829724e+00   0.0000000e+00
   1.0849669e+00   0.0000000e+00
   1.0869613e+00   0.0000000e+00
   1.0889557e+00   0.0000000e+00
   1.0909501e+00   0.0000000e+00
   1.0929446e+00   0.0000000e+00
   1.0949390e+00   0.0000000e+00
   1.0969334e+00   0.0000000e+00
   1.0989278e+00   0.0000000e+00
   1.1009223e+00   0.0000000e+00
   1.1029167e+00   0.0000000e+00
   1.1049111e+00   0.0000000e+00
   1.1069055e+00   0.0000000e+00
   1.1089000e+00   0.0000000e+00
   1.1108944e+00   0.0000000e+00
   1.1128888e+00   0.0000000e+00
   1.1148832e+00   0.0000000e+00
   1.1168777e+00   0.0000000e+00
   1.1188721e+00   0.0000000e+00
   1.1208665e+00   0.0000000e+00
   1.1228609e+00   0.0000000e+00
   1.1248554e+00   0.0000000e+00
   1.1268498e+00   0.0000000e+00
   1.1288442e+00   0.0000000e+00
   1.1308386e+00   0.0000000e+00
   1.1328331e+00   0.0000000e+00
   1.1348275e+00   0.0000000e+00
   1.1368219e+00   0.0000000e+00
   1.1388163e+00   0.0000000e+00
   1.1408108e+00   0.0000000e+00
   1.1428052e+00   0.0000000e+00
   1.1447996e+00   0.0000000e+00
   1.1467940e+00   0.0000000e+00
   1.1487885e+00   0.0000000e+00
   1.1507829e+00   0.0000000e+00
   1.1527773e+00   0.0000000e+00
   1.1547717e+00   0.0000000e+00
   1.1567661e+00   0.0000000e+00
   1.1587606e+00   0.0000000e+00
   1.1607550e+00   0.0000000e+00
   1.1627494e+00   0.0000000e+00
   1.1647438e+00   0.0000000e+00
   1.1667383e+00   0.0000000e+00
   1.1687327e+00   0.0000000e+00
   1.1707271e+00   0.0000000e+00
   1.1727215e+00   0.0000000e+00
   1.1747160e+00   0.0000000e+00
   1.1767104e+00   0.0000000e+00
   1.1787048e+00   0.0000000e+00
   1.1806992e+00   0.0000000e+00
   1.1826937e+00   0.0000000e+00
   1.1846881e+00   0.0000000e+00
   1.1866825e+00   0.0000000e+00
   1.1886769e+00   0.0000000e+00
   1.1906714e+00   0.0000000e+00
   1.1926658e+00   0.0000000e+00
   1.1946602e+00   0.0000000e+00
   1.1966546e+00   0.0000000e+00
   1.1986491e+00   0.0000000e+00
   1.2006435e+00   0.0000000e+00
   1.2026379e+00   0.0000000e+00
   1.2046323e+00   0.0000000e+00
   1.2066268e+00   0.0000000e+00
   1.2086212e+00   0.0000000e+00
   1.2106156e+00   0.0000000e+00
   1.2126100e+00   0.0000000e+00
   1.2146045e+00   0.0000000e+00
   1.2165989e+00   0.0000000e+00
   1.2185933e+00   0.0000000e+00
   1.2205877e+00   0.0000000e+00
   1.2225822e+00   0.0000000e+00
   1.2245766e+00   0.0000000e+00
   1.2265710e+00   0.0000000e+00
   1.2285654e+00   0.0000000e+00
   1.2305599e+00   0.0000000e+00
   1.2325543e+00   0.0000000e+00
   1.2345487e+00   0.0000000e+00
   1.2365431e+00   0.0000000e+00
   1.2385375e+00   0.0000000e+00
   1.2405320e+00   0.0000000e+00
   1.2425264e+00   0.0000000e+00
   1.2445208e+00   0.0000000e+00
   1.2465152e+00   0.0000000e+00
   1.2485097e+00   0.0000000e+00
   1.2505041e+00   0.0000000e+00
   1.2524985e+00   0.0000000e+00
   1.2544929e+00   0.0000000e+00
   1.2564874e+00   0.0000000e+00
   1.2584818e+00   0.0000000e+00
   1.2604762e+00   0.0000000e+00
   1.2624706e+00   0.0000000e+00
   1.2644651e+00   0.0000000e+00
   1.2664595e+00   0.0000000e+00
   1.2684539e+00   0.0000000e+00
   1.2704483e+00   0.0000000e+00
   1.2724428e+00   0.0000000e+00
   1.2744372e+00   0.0000000e+00
   1.2764316e+00   0.0000000e+00
   1.2784260e+00   0.0000000e+00
   1.2804205e+00   0.0000000e+00
   1.2824149e+00   0.0000000e+00
   1.2844093e+00   0.0000000e+00
   1.2864037e+00   0.0000000e+00
   1.2883982e+00   0.0000000e+00
   1.2903926e+00   0.0000000e+00
   1.2923870e+00   0.0000000e+00
   1.2943814e+00   0.0000000e+00
   1.2963759e+00   0.0000000e+00
   1.2983703e+00   0.0000000e+00
   1.3003647e+00   0.0000000e+00
   1.3023591e+00   0.0000000e+00
   1.3043536e+00   0.0000000e+00
   1.3063480e+00   0.0000000e+00
   1.3083424e+00   0.0000000e+00
   1.3103368e+00   0.0000000e+00
   1.3123313e+00   0.0000000e+00
   1.3143257e+00   0.0000000e+00
   1.3163201e+00   0.0000000e+00
   1.3183145e+00   0.0000000e+00
   1.3203089e+00   0.0000000e+00
   1.3223034e+00   0.0000000e+00
   1.3242978e+00   0.0000000e+00
   1.3262922e+00   0.0000000e+00
   1.3282866e+00   0.0000000e+00
   1.3302811e+00   0.0000000e+00
   1.3322755e+00   0.0000000e+00
   1.3342699e+00   0.0000000e+00
   1.3362643e+00   0.0000000e+00
   1.3382588e+00   0.0000000e+00
   1.3402532e+00   0.0000000e+00
   1.3422476e+00   0.0000000e+00
   1.3442420e+00   0.0000000e+00
   1.3462365e+00   0.0000000e+00
   1.3482309e+00   0.0000000e+00
   1.3502253e+00   0.0000000e+00
   1.3522197e+00   0.0000000e+00
   1.3542142e+00   0.0000000e+00
   1.3562086e+00   0.0000000e+00
   1.3582030e+00   0.0000000e+00
   1.3601974e+00   0.0000000e+00
   1.3621919e+00   0.0000000e+00
   1.3641863e+00   0.0000000e+00
   1.3661807e+00   0.0000000e+00
   1.3681751e+00   0.0000000e+00
   1.3701696e+00   0.0000000e+00
   1.3721640e+00   0.0000000e+00
   1.3741584e+00   0.0000000e+00
   1.3761528e+00   0.0000000e+00
   1.3781473e+00   0.0000000e+00
   1.3801417e+00   0.0000000e+00
   1.3821361e+00   0.0000000e+00
   1.3841305e+00   0.0000000e+00
   1.3861250e+00   0.0000000e+00
   1.3881194e+00   0.0000000e+00
   1.3901138e+00   0.0000000e+00
   1.3921082e+00   0.0000000e+00
   1.3941027e+00   0.0000000e+00
   1.3960971e+00   0.0000000e+00
   1.3980915e+00   0.0000000e+00
   1.4000859e+00   0.0000000e+00
   1.4020803e+00   0.0000000e+00
   1.4040748e+00   0.0000000e+00
   1.4060692e+00   0.0000000e+00
   1.4080636e+00   0.0000000e+00
   1.4100580e+00   0.0000000e+00
   1.4120525e+00   0.0000000e+00
   1.4140469e+00   0.0000000e+00
   1.4160413e+00   0.0000000e+00
   1.4180357e+00   0.0000000e+00
   1.4200302e+00   0.0000000e+00
   1.4220246e+00   0.0000000e+00
   1.4240190e+00   0.0000000e+00
   1.4260134e+00   0.0000000e+00
   1.4280079e+00   0.0000000e+00
   1.4300023e+00   0.0000000e+00
   1.4319967e+00   0.0000000e+00
   1.4339911e+00   0.0000000e+00
   1.4359856e+00   0.0000000e+00
   1.4379800e+00   0.0000000e+00
   1.4399744e+00   0.0000000e+00
   1.4419688e+00   0.0000000e+00
   1.4439633e+00   0.0000000e+00
   1.4459577e+00   0.0000000e+00
   1.4479521e+00   0.0000000e+00
   1.4499465e+00   0.0000000e+00
   1.4519410e+00   0.0000000e+00
   1.4539354e+00   0.0000000e+00
   1.4559298e+00   0.0000000e+00
   1.4579242e+00   0.0000000e+00
   1.4599187e+00   0.0000000e+00
   1.4619131e+00   0.0000000e+00
   1.4639075e+00   0.0000000e+00
   1.4659019e+00   0.0000000e+00
   1.4678964e+00   0.0000000e+00
   1.4698908e+00   0.0000000e+00
   1.4718852e+00   0.0000000e+00
   1.4738796e+00   0.0000000e+00
   1.4758741e+00   0.0000000e+00
   1.4778685e+00   0.0000000e+00
   1.4798629e+00   0.0000000e+00
   1.4818573e+00   0.0000000e+00
   1.4838517e+00   0.0000000e+00
   1.4858462e+00   0.0000000e+00
   1.4878406e+00   0.0000000e+00
   1.4898350e+00   0.0000000e+00
   1.4918294e+00   0.0000000e+00
   1.4938239e+00   0.0000000e+00
   1.4958183e+00   0.0000000e+00
   1.4978127e+00   0.0000000e+00
   1.4998071e+00   0.0000000e+00
   1.5018016e+00   0.0000000e+00
   1.5037960e+00   0.0000000e+00
   1.5057904e+00   0.0000000e+00
   1.5077848e+00   0.0000000e+00
   1.5097793e+00   0.0000000e+00
   1.5117737e+00   0.0000000e+00
   1.5137681e+00   0.0000000e+00
   1.5157625e+00   0.0000000e+00
   1.5177570e+00   0.0000000e+00
   1.5197514e+00   0.0000000e+00
   1.5217458e+00   0.0000000e+00
   1.5237402e+00   0.0000000e+00
   1.5257347e+00   0.0000000e+00
   1.5277291e+00   0.0000000e+00
   1.5297235e+00   0.0000000e+00
   1.5317179e+00   0.0000000e+00
   1.5337124e+00   0.0000000e+00
   1.5357068e+00   0.0000000e+00
   1.5377012e+00   0.0000000e+00
   1.5396956e+00   0.0000000e+00
   1.5416901e+00   0.0000000e+00
   1.5436845e+00   0.0000000e+00
   1.5456789e+00   0.0000000e+00
   1.5476733e+00   0.0000000e+00
   1.5496678e+00   0.0000000e+00
   1.5516622e+00   0.0000000e+00
   1.5536566e+00   0.0000000e+00
   1.5556510e+00   0.0000000e+00
   1.5576455e+00   0.0000000e+00
   1.5596399e+00   0.0000000e+00
   1.5616343e+00   0.0000000e+00
   1.5636287e+00   0.0000000e+00
   1.5656231e+00   0.0000000e+00
   1.5676176e+00   0.0000000e+00
   1.5696120e+00   0.0000000e+00
   1.5716064e+00   0.0000000e+00
   1.5736008e+00   0.0000000e+00
   1.5755953e+00   0.0000000e+00
   1.5775897e+00   0.0000000e+00
   1.5795841e+00   0.0000000e+00
   1.5815785e+00   0.0000000e+00
   1.5835730e+00   0.0000000e+00
   1.5855674e+00   0.0000000e+00
   1.5875618e+00   0.0000000e+00
   1.5895562e+00   0.0000000e+00
   1.5915507e+00   0.0000000e+00
   1.5935451e+00   0.0000000e+00
   1.5955395e+00   0.0000000e+00
   1.5975339e+00   0.0000000e+00
   1.5995284e+00   0.0000000e+00
   1.6015228e+00   0.0000000e+00
   1.6035172e+00   0.0000000e+00
   1.6055116e+00   0.0000000e+00
   1.6075061e+00   0.0000000e+00
   1.6095005e+00   0.0000000e+00
   1.6114949e+00   0.0000000e+00
   1.6134893e+00   0.0000000e+00
   1.6154838e+00   0.0000000e+00
   1.6174782e+00   0.0000000e+00
   1.6194726e+00   0.0000000e+00
   1.6214670e+00   0.0000000e+00
   1.6234615e+00   0.0000000e+00
   1.6254559e+00   0.0000000e+00
   1.6274503e+00   0.0000000e+00
   1.6294447e+00   0.0000000e+00
   1.6314392e+00   0.0000000e+00
   1.6334336e+00   0.0000000e+00
   1.6354280e+00   0.0000000e+00
   1.6374224e+00   0.0000000e+00
   1.6394169e+00   0.0000000e+00
   1.6414113e+00   0.0000000e+00
   1.6434057e+00   0.0000000e+00
   1.6454001e+00   0.0000000e+00
   1.6473945e+00   0.0000000e+00
   1.6493890e+00   0.0000000e+00
   1.6513834e+00   0.0000000e+00
   1.6533778e+00   0.0000000e+00
   1.6553722e+00   0.0000000e+00
   1.6573667e+00   0.0000000e+00
   1.6593611e+00   0.0000000e+00
   1.6613555e+00   0.0000000e+00
   1.6633499e+00   0.0000000e+00
   1.6653444e+00   0.0000000e+00
   1.6673388e+00   0.0000000e+00
   1.6693332e+00   0.0000000e+00
   1.6713276e+00   0.0000000e+00
   1.6733221e+00   0.0000000e+00
   1.6753165e+00   0.0000000e+00
   1.6773109e+00   0.0000000e+00
   1.6793053e+00   0.0000000e+00
   1.6812998e+00   0.0000000e+00
   1.6832942e+00   0.0000000e+00
   1.6852886e+00   0.0000000e+00
   1.6872830e+00   0.0000000e+00
   1.6892775e+00   0.0000000e+00
   1.6912719e+00   0.0000000e+00
   1.6932663e+00   0.0000000e+00
   1.6952607e+00   0.0000000e+00
   1.6972552e+00   0.0000000e+00
   1.6992496e+00   0.0000000e+00
   1.7012440e+00   0.0000000e+00
   1.7032384e+00   0.0000000e+00
   1.7052329e+00   0.0000000e+00
   1.7072273e+00   0.0000000e+00
   1.7092217e+00   0.0000000e+00
   1.7112161e+00   0.0000000e+00
   1.7132106e+00   0.0000000e+00
   1.7152050e+00   0.0000000e+00
   1.7171994e+00   0.0000000e+00
   1.7191938e+00   0.0000000e+00
   1.7211883e+00   0.0000000e+00
   1.7231827e+00   0.0000000e+00
   1.7251771e+00   0.0000000e+00
   1.7271715e+00   0.0000000e+00
   1.7291659e+00   0.0000000e+00
   1.7311604e+00   0.0000000e+00
   1.7331548e+00   0.0000000e+00
   1.7351492e+00   0.0000000e+00
   1.7371436e+00   0.0000000e+00
   1.7391381e+00   0.0000000e+00
   1.7411325e+00   0.0000000e+00
   1.7431269e+00   0.0000000e+00
   1.7451213e+00   0.0000000e+00
   1.7471158e+00   0.0000000e+00
   1.7491102e+00   0.0000000e+00
   1.7511046e+00   0.0000000e+00
   1.7530990e+00   0.0000000e+00
   1.7550935e+00   0.0000000e+00
   1.7570879e+00   0.0000000e+00
   1.7590823e+00   0.0000000e+00
   1.7610767e+00   0.0000000e+00
   1.7630712e+00   0.0000000e+00
   1.7650656e+00   0.0000000e+00
   1.7670600e+00   0.0000000e+00
   1.7690544e+00   0.0000000e+00
   1.7710489e+00   0.0000000e+00
   1.7730433e+00   0.0000000e+00
   1.7750377e+00   0.0000000e+00
   1.7770321e+00   0.0000000e+00
   1.7790266e+00   0.0000000e+00
   1.7810210e+00   0.0000000e+00
   1.7830154e+00   0.0000000e+00
   1.7850098e+00   0.0000000e+00
   1.7870043e+00   0.0000000e+00
   1.7889987e+00   0.0000000e+00
   1.7909931e+00   0.0000000e+00
   1.7929875e+00   0.0000000e+00
   1.7949820e+00   0.0000000e+00
   1.7969764e+00   0.0000000e+00
   1.7989708e+00   0.0000000e+00
   1.8009652e+00   0.0000000e+00
   1.8029597e+00   0.0000000e+00
   1.8049541e+00   0.0000000e+00
   1.8069485e+00   0.0000000e+00
   1.8089429e+00   0.0000000e+00
   1.8109373e+00   0.0000000e+00
   1.8129318e+00   0.0000000e+00
   1.8149262e+00   0.0000000e+00
   1.8169206e+00   0.0000000e+00
   1.8189150e+00   0.0000000e+00
   1.8209095e+00   0.0000000e+00
   1.8229039e+00   0.0000000e+00
   1.8248983e+00   0.0000000e+00
   1.8268927e+00   0.0000000e+00
   1.8288872e+00   0.0000000e+00
   1.8308816e+00   0.0000000e+00
   1.8328760e+00   0.0000000e+00
   1.8348704e+00   0.0000000e+00
   1.8368649e+00   0.0000000e+00
   1.8388593e+00   0.0000000e+00
   1.8408537e+00   0.0000000e+00
   1.8428481e+00   0.0000000e+00
   1.8448426e+00   0.0000000e+00
   1.8468370e+00   0.0000000e+00
   1.8488314e+00   0.0000000e+00
   1.8508258e+00   0.0000000e+00
   1.8528203e+00   0.0000000e+00
   1.8548147e+00   0.0000000e+00
   1.8568091e+00   0.0000000e+00
   1.8588035e+00   0.0000000e+00
   1.8607980e+00   0.0000000e+00
   1.8627924e+00   0.0000000e+00
   1.8647868e+00   0.0000000e+00
   1.8667812e+00   0.0000000e+00
   1.8687757e+00   0.0000000e+00
   1.8707701e+00   0.0000000e+00
   1.8727645e+00   0.0000000e+00
   1.8747589e+00   0.0000000e+00
   1.8767534e+00   0.0000000e+00
   1.8787478e+00   0.0000000e+00
   1.8807422e+00   0.0000000e+00
   1.8827366e+00   0.0000000e+00
   1.8847311e+00   0.0000000e+00
   1.8867255e+00   0.0000000e+00
   1.8887199e+00   0.0000000e+00
   1.8907143e+00   0.0000000e+00
   1.8927087e+00   0.0000000e+00
   1.8947032e+00   0.0000000e+00
   1.8966976e+00   0.0000000e+00
   1.8986920e+00   0.0000000e+00
   1.9006864e+00   0.0000000e+00
   1.9026809e+00   0.0000000e+00
   1.9046753e+00   0.0000000e+00
   1.9066697e+00   0.0000000e+00
   1.9086641e+00   0.0000000e+00
   1.9106586e+00   0.0000000e+00
   1.9126530e+00   0.0000000e+00
   1.9146474e+00   0.0000000e+00
   1.9166418e+00   0.0000000e+00
   1.9186363e+00   0.0000000e+00
   1.9206307e+00   0.0000000e+00
   1.9226251e+00   0.0000000e+00
   1.9246195e+00   0.0000000e+00
   1.9266140e+00   0.0000000e+00
   1.9286084e+00   0.0000000e+00
   1.9306028e+00   0.0000000e+00
   1.9325972e+00   0.0000000e+00
   1.9345917e+00   0.0000000e+00
   1.9365861e+00   0.0000000e+00
   1.9385805e+00   0.0000000e+00
   1.9405749e+00   0.0000000e+00
   1.9425694e+00   0.0000000e+00
   1.9445638e+00   0.0000000e+00
   1.9465582e+00   0.0000000e+00
   1.9485526e+00   0.0000000e+00
   1.9505471e+00   0.0000000e+00
   1.9525415e+00   0.0000000e+00
   1.9545359e+00   0.0000000e+00
   1.9565303e+00   0.0000000e+00
   1.9585248e+00   0.0000000e+00
   1.9605192e+00   0.0000000e+00
   1.9625136e+00   0.0000000e+00
   1.9645080e+00   0.0000000e+00
   1.9665025e+00   0.0000000e+00
   1.9684969e+00   0.0000000e+00
   1.9704913e+00   0.0000000e+00
   1.9724857e+00   0.0000000e+00
   1.9744801e+00   0.0000000e+00
   1.9764746e+00   0.0000000e+00
   1.9784690e+00   0.0000000e+00
   1.9804634e+00   0.0000000e+00
   1.9824578e+00   0.0000000e+00
   1.9844523e+00   0.0000000e+00
   1.9864467e+00   0.0000000e+00
   1.9884411e+00   0.0000000e+00
   1.9904355e+00   0.0000000e+00
   1.9924300e+00   0.0000000e+00
   1.9944244e+00   0.0000000e+00
   1.9964188e+00   0.0000000e+00
   1.9984132e+00   0.0000000e+00
   2.0004077e+00   0.0000000e+00
   2.0024021e+00   0.0000000e+00
   2.0043965e+00   0.0000000e+00
   2.0063909e+00   0.0000000e+00
   2.0083854e+00   0.0000000e+00
   2.0103798e+00   0.0000000e+00
   2.0123742e+00   0.0000000e+00
   2.0143686e+00   0.0000000e+00
   2.0163631e+00   0.0000000e+00
   2.0183575e+00   0.0000000e+00
   2.0203519e+00   0.0000000e+00
   2.0223463e+00   0.0000000e+00
   2.0243408e+00   0.0000000e+00
   2.0263352e+00   0.0000000e+00
   2.0283296e+00   0.0000000e+00
   2.0303240e+00   0.0000000e+00
   2.0323185e+00   0.0000000e+00
   2.0343129e+00   0.0000000e+00
   2.0363073e+00   0.0000000e+00
   2.0383017e+00   0.0000000e+00
   2.0402962e+00   0.0000000e+00
   2.0422906e+00   0.0000000e+00
   2.0442850e+00   0.0000000e+00
   2.0462794e+00   0.0000000e+00
   2.0482739e+00   0.0000000e+00
   2.0502683e+00   0.0000000e+00
   2.0522627e+00   0.0000000e+00
   2.0542571e+00   0.0000000e+00
   2.0562515e+00   0.0000000e+00
   2.0582460e+00   0.0000000e+00
   2.0602404e+00   0.0000000e+00
   2.0622348e+00   0.0000000e+00
   2.0642292e+00   0.0000000e+00
   2.0662237e+00   0.0000000e+00
   2.0682181e+00   0.0000000e+00
   2.0702125e+00   0.0000000e+00
   2.0722069e+00   0.0000000e+00
   2.0742014e+00   0.0000000e+00
   2.0761958e+00   0.0000000e+00
   2.0781902e+00   0.0000000e+00
   2.0801846e+00   0.0000000e+00
   2.0821791e+00   0.0000000e+00
   2.0841735e+00   0.0000000e+00
   2.0861679e+00   0.0000000e+00
   2.0881623e+00   0.0000000e+00
   2.0901568e+00   0.0000000e+00
   2.0921512e+00   0.0000000e+00
   2.0941456e+00   0.0000000e+00
   2.0961400e+00   0.0000000e+00
   2.0981345e+00   0.0000000e+00
   2.1001289e+00   0.0000000e+00
   2.1021233e+00   0.0000000e+00
   2.1041177e+00   0.0000000e+00
   2.1061122e+00   0.0000000e+00
   2.1081066e+00   0.0000000e+00
   2.1101010e+00   0.0000000e+00
   2.1120954e+00   0.0000000e+00
   2.1140899e+00   0.0000000e+00
   2.1160843e+00   0.0000000e+00
   2.1180787e+00   0.0000000e+00
   2.1200731e+00   0.0000000e+00
   2.1220676e+00   0.0000000e+00
   2.1240620e+00   0.0000000e+00
   2.1260564e+00   0.0000000e+00
   2.1280508e+00   0.0000000e+00
   2.1300453e+00   0.0000000e+00
   2.1320397e+00   0.0000000e+00
   2.1340341e+00   0.0000000e+00
   2.1360285e+00   0.0000000e+00
   2.1380229e+00   0.0000000e+00
   2.1400174e+00   0.0000000e+00
   2.1420118e+00   0.0000000e+00
   2.1440062e+00   0.0000000e+00
   2.1460006e+00   0.0000000e+00
   2.1479951e+00   0.0000000e+00
   2.1499895e+00   0.0000000e+00
   2.1519839e+00   0.0000000e+00
   2.1539783e+00   0.0000000e+00
   2.1559728e+00   0.0000000e+00
   2.1579672e+00   0.0000000e+00
   2.1599616e+00   0.0000000e+00
   2.1619560e+00   0.0000000e+00
   2.1639505e+00   0.0000000e+00
   2.1659449e+00   0.0000000e+00
   2.1679393e+00   0.0000000e+00
   2.1699337e+00   0.0000000e+00
   2.1719282e+00   0.0000000e+00
   2.1739226e+00   0.0000000e+00
   2.1759170e+00   0.0000000e+00
   2.1779114e+00   0.0000000e+00
   2.1799059e+00   0.0000000e+00
   2.1819003e+00   0.0000000e+00
   2.1838947e+00   0.0000000e+00
   2.1858891e+00   0.0000000e+00
   2.1878836e+00   0.0000000e+00
   2.1898780e+00   0.0000000e+00
   2.1918724e+00   0.0000000e+00
   2.1938668e+00   0.0000000e+00
   2.1958613e+00   0.0000000e+00
   2.1978557e+00   0.0000000e+00
   2.1998501e+00   0.0000000e+00
   2.2018445e+00   0.0000000e+00
   2.2038390e+00   0.0000000e+00
   2.2058334e+00   0.0000000e+00
   2.2078278e+00   0.0000000e+00
   2.2098222e+00   0.0000000e+00
   2.2118167e+00   0.0000000e+00
   2.2138111e+00   0.0000000e+00
   2.2158055e+00   0.0000000e+00
   2.2177999e+00   0.0000000e+00
   2.2197943e+00   0.0000000e+00
   2.2217888e+00   0.0000000e+00
   2.2237832e+00   0.0000000e+00
   2.2257776e+00   0.0000000e+00
   2.2277720e+00   0.0000000e+00
   2.2297665e+00   0.0000000e+00
   2.2317609e+00   0.0000000e+00
   2.2337553e+00   0.0000000e+00
   2.2357497e+00   0.0000000e+00
   2.2377442e+00   0.0000000e+00
   2.2397386e+00   0.0000000e+00
   2.2417330e+00   0.0000000e+00
   2.2437274e+00   0.0000000e+00
   2.2457219e+00   0.0000000e+00
   2.2477163e+00   0.0000000e+00
   2.2497107e+00   0.0000000e+00
   2.2517051e+00   0.0000000e+00
   2.2536996e+00   0.0000000e+00
   2.2556940e+00   0.0000000e+00
   2.2576884e+00   0.0000000e+00
   2.2596828e+00   0.0000000e+00
   2.2616773e+00   0.0000000e+00
   2.2636717e+00   0.0000000e+00
   2.2656661e+00   0.0000000e+00
   2.2676605e+00   0.0000000e+00
   2.2696550e+00   0.0000000e+00
   2.2716494e+00   0.0000000e+00
   2.2736438e+00   0.0000000e+00
   2.2756382e+00   0.0000000e+00
   2.2776327e+00   0.0000000e+00
   2.2796271e+00   0.0000000e+00
   2.2816215e+00   0.0000000e+00
   2.2836159e+00   0.0000000e+00
   2.2856104e+00   0.0000000e+00
   2.2876048e+00   0.0000000e+00
   2.2895992e+00   0.0000000e+00
   2.2915936e+00   0.0000000e+00
   2.2935881e+00   0.0000000e+00
   2.2955825e+00   0.0000000e+00
   2.2975769e+00   0.0000000e+00
   2.2995713e+00   0.0000000e+00
   2.3015657e+00   0.0000000e+00
   2.3035602e+00   0.0000000e+00
   2.3055546e+00   0.0000000e+00
   2.3075490e+00   0.0000000e+00
   2.3095434e+00   0.0000000e+00
   2.3115379e+00   0.0000000e+00
   2.3135323e+00   0.0000000e+00
   2.3155267e+00   0.0000000e+00
   2.3175211e+00   0.0000000e+00
   2.3195156e+00   0.0000000e+00
   2.3215100e+00   0.0000000e+00
   2.3235044e+00   0.0000000e+00
   2.3254988e+00   0.0000000e+00
   2.3274933e+00   0.0000000e+00
   2.3294877e+00   0.0000000e+00
   2.3314821e+00   0.0000000e+00
   2.3334765e+00   0.0000000e+00
   2.3354710e+00   0.0000000e+00
   2.3374654e+00   0.0000000e+00
   2.3394598e+00   0.0000000e+00
   2.3414542e+00   0.0000000e+00
   2.3434487e+00   0.0000000e+00
   2.3454431e+00   0.0000000e+00
   2.3474375e+00   0.0000000e+00
   2.3494319e+00   0.0000000e+00
   2.3514264e+00   0.0000000e+00
   2.3534208e+00   0.0000000e+00
   2.3554152e+00   0.0000000e+00
   2.3574096e+00   0.0000000e+00
   2.3594041e+00   0.0000000e+00
   2.3613985e+00   0.0000000e+00
   2.3633929e+00   0.0000000e+00
   2.3653873e+00   0.0000000e+00
   2.3673818e+00   0.0000000e+00
   2.3693762e+00   0.0000000e+00
   2.3713706e+00   0.0000000e+00
   2.3733650e+00   0.0000000e+00
   2.3753595e+00   0.0000000e+00
   2.3773539e+00   0.0000000e+00
   2.3793483e+00   0.0000000e+00
   2.3813427e+00   0.0000000e+00
   2.3833371e+00   0.0000000e+00
   2.3853316e+00   0.0000000e+00
   2.3873260e+00   0.0000000e+00
   2.3893204e+00   0.0000000e+00
   2.3913148e+00   0.0000000e+00
   2.3933093e+00   0.0000000e+00
   2.3953037e+00   0.0000000e+00
   2.3972981e+00   0.0000000e+00
   2.3992925e+00   0.0000000e+00
   2.4012870e+00   0.0000000e+00
   2.4032814e+00   0.0000000e+00
   2.4052758e+00   0.0000000e+00
   2.4072702e+00   0.0000000e+00
   2.4092647e+00   0.0000000e+00
   2.4112591e+00   0.0000000e+00
   2.4132535e+00   0.0000000e+00
   2.4152479e+00   0.0000000e+00
   2.4172424e+00   0.0000000e+00
   2.4192368e+00   0.0000000e+00
   2.4212312e+00   0.0000000e+00
   2.4232256e+00   0.0000000e+00
   2.4252201e+00   0.0000000e+00
   2.4272145e+00   0.0000000e+00
   2.4292089e+00   0.0000000e+00
   2.4312033e+00   0.0000000e+00
   2.4331978e+00   0.0000000e+00
   2.4351922e+00   0.0000000e+00
   2.4371866e+00   0.0000000e+00
   2.4391810e+00   0.0000000e+00
   2.4411755e+00   0.0000000e+00
   2.4431699e+00   0.0000000e+00
   2.4451643e+00   0.0000000e+00
   2.4471587e+00   0.0000000e+00
   2.4491532e+00   0.0000000e+00
   2.4511476e+00   0.0000000e+00
   2.4531420e+00   0.0000000e+00
   2.4551364e+00   0.0000000e+00
   2.4571309e+00   0.0000000e+00
   2.4591253e+00   0.0000000e+00
   2.4611197e+00   0.0000000e+00
   2.4631141e+00   0.0000000e+00
   2.4651085e+00   0.0000000e+00
   2.4671030e+00   0.0000000e+00
   2.4690974e+00   0.0000000e+00
   2.4710918e+00   0.0000000e+00
   2.4730862e+00   0.0000000e+00
   2.4750807e+00   0.0000000e+00
   2.4770751e+00   0.0000000e+00
   2.4790695e+00   0.0000000e+00
   2.4810639e+00   0.0000000e+00
   2.4830584e+00   0.0000000e+00
   2.4850528e+00   0.0000000e+00
   2.4870472e+00   0.0000000e+00
   2.4890416e+00   0.0000000e+00
   2.4910361e+00   0.0000000e+00
   2.4930305e+00   0.0000000e+00
   2.4950249e+00   0.0000000e+00
   2.4970193e+00   0.0000000e+00
   2.4990138e+00   0.0000000e+00
   2.5010082e+00   0.0000000e+00
   2.5030026e+00   0.0000000e+00
   2.5049970e+00   0.0000000e+00
   2.5069915e+00   0.0000000e+00
   2.5089859e+00   0.0000000e+00
   2.5109803e+00   0.0000000e+00
   2.5129747e+00   0.0000000e+00
   2.5149692e+00   0.0000000e+00
   2.5169636e+00   0.0000000e+00
   2.5189580e+00   0.0000000e+00
   2.5209524e+00   0.0000000e+00
   2.5229469e+00   0.0000000e+00
   2.5249413e+00   0.0000000e+00
   2.5269357e+00   0.0000000e+00
   2.5289301e+00   0.0000000e+00
   2.5309246e+00   0.0000000e+00
   2.5329190e+00   0.0000000e+00
   2.5349134e+00   0.0000000e+00
   2.5369078e+00   0.0000000e+00
   2.5389023e+00   0.0000000e+00
   2.5408967e+00   0.0000000e+00
   2.5428911e+00   0.0000000e+00
   2.5448855e+00   0.0000000e+00
   2.5468799e+00   0.0000000e+00
   2.5488744e+00   0.0000000e+00
   2.5508688e+00   0.0000000e+00
   2.5528632e+00   0.0000000e+00
   2.5548576e+00   0.0000000e+00
   2.5568521e+00   0.0000000e+00
   2.5588465e+00   0.0000000e+00
   2.5608409e+00   0.0000000e+00
   2.5628353e+00   0.0000000e+00
   2.5648298e+00   0.0000000e+00
   2.5668242e+00   0.0000000e+00
   2.5688186e+00   0.0000000e+00
   2.5708130e+00   0.0000000e+00
   2.5728075e+00   0.0000000e+00
   2.5748019e+00   0.0000000e+00
   2.5767963e+00   0.0000000e+00
   2.5787907e+00   0.0000000e+00
   2.5807852e+00   0.0000000e+00
   2.5827796e+00   0.0000000e+00
   2.5847740e+00   0.0000000e+00
   2.5867684e+00   0.0000000e+00
   2.5887629e+00   0.0000000e+00
   2.5907573e+00   0.0000000e+00
   2.5927517e+00   0.0000000e+00
   2.5947461e+00   0.0000000e+00
   2.5967406e+00   0.0000000e+00
   2.5987350e+00   0.0000000e+00
   2.6007294e+00   0.0000000e+00
   2.6027238e+00   0.0000000e+00
   2.6047183e+00   0.0000000e+00
   2.6067127e+00   0.0000000e+00
   2.6087071e+00   0.0000000e+00
   2.6107015e+00   0.0000000e+00
   2.6126960e+00   0.0000000e+00
   2.6146904e+00   0.0000000e+00
   2.6166848e+00   0.0000000e+00
   2.6186792e+00   0.0000000e+00
   2.6206737e+00   0.0000000e+00
   2.6226681e+00   0.0000000e+00
   2.6246625e+00   0.0000000e+00
   2.6266569e+00   0.0000000e+00
   2.6286513e+00   0.0000000e+00
   2.6306458e+00   0.0000000e+00
   2.6326402e+00   0.0000000e+00
   2.6346346e+00   0.0000000e+00
   2.6366290e+00   0.0000000e+00
   2.6386235e+00   0.0000000e+00
   2.6406179e+00   0.0000000e+00
   2.6426123e+00   0.0000000e+00
   2.6446067e+00   0.0000000e+00
   2.6466012e+00   0.0000000e+00
   2.6485956e+00   0.0000000e+00
   2.6505900e+00   0.0000000e+00
   2.6525844e+00   0.0000000e+00
   2.6545789e+00   0.0000000e+00
   2.6565733e+00   0.0000000e+00
   2.6585677e+00   0.0000000e+00
   2.6605621e+00   0.0000000e+00
   2.6625566e+00   0.0000000e+00
   2.6645510e+00   0.0000000e+00
   2.6665454e+00   0.0000000e+00
   2.6685398e+00   0.0000000e+00
   2.6705343e+00   0.0000000e+00
   2.6725287e+00   0.0000000e+00
   2.6745231e+00   0.0000000e+00
   2.6765175e+00   0.0000000e+00
   2.6785120e+00   0.0000000e+00
   2.6805064e+00   0.0000000e+00
   2.6825008e+00   0.0000000e+00
   2.6844952e+00   0.0000000e+00
   2.6864897e+00   0.0000000e+00
   2.6884841e+00   0.0000000e+00
   2.6904785e+00   0.0000000e+00
   2.6924729e+00   0.0000000e+00
   2.6944674e+00   0.0000000e+00
   2.6964618e+00   0.0000000e+00
   2.6984562e+00   0.0000000e+00
   2.7004506e+00   0.0000000e+00
   2.7024451e+00   0.0000000e+00
   2.7044395e+00   0.0000000e+00
   2.7064339e+00   0.0000000e+00
   2.7084283e+00   0.0000000e+00
   2.7104228e+00   0.0000000e+00
   2.7124172e+00   0.0000000e+00
   2.7144116e+00   0.0000000e+00
   2.7164060e+00   0.0000000e+00
   2.7184004e+00   0.0000000e+00
   2.7203949e+00   0.0000000e+00
   2.7223893e+00   0.0000000e+00
   2.7243837e+00   0.0000000e+00
   2.7263781e+00   0.0000000e+00
   2.7283726e+00   0.0000000e+00
   2.7303670e+00   0.0000000e+00
   2.7323614e+00   0.0000000e+00
   2.7343558e+00   0.0000000e+00
   2.7363503e+00   0.0000000e+00
   2.7383447e+00   0.0000000e+00
   2.7403391e+00   0.0000000e+00
   2.7423335e+00   0.0000000e+00
   2.7443280e+00   0.0000000e+00
   2.7463224e+00   0.0000000e+00
   2.7483168e+00   0.0000000e+00
   2.7503112e+00   0.0000000e+00
   2.7523057e+00   0.0000000e+00
   2.7543001e+00   0.0000000e+00
   2.7562945e+00   0.0000000e+00
   2.7582889e+00   0.0000000e+00
   2.7602834e+00   0.0000000e+00
   2.7622778e+00   0.0000000e+00
   2.7642722e+00   0.0000000e+00
   2.7662666e+00   0.0000000e+00
   2.7682611e+00   0.0000000e+00
   2.7702555e+00   0.0000000e+00
   2.7722499e+00   0.0000000e+00
   2.7742443e+00   0.0000000e+00
   2.7762388e+00   0.0000000e+00
   2.7782332e+00   0.0000000e+00
   2.7802276e+00   0.0000000e+00
   2.7822220e+00   0.0000000e+00
   2.7842165e+00   0.0000000e+00
   2.7862109e+00   0.0000000e+00
   2.7882053e+00   0.0000000e+00
   2.7901997e+00   0.0000000e+00
   2.7921942e+00   0.0000000e+00
   2.7941886e+00   0.0000000e+00
   2.7961830e+00   0.0000000e+00
   2.7981774e+00   0.0000000e+00
   2.8001718e+00   0.0000000e+00
   2.8021663e+00   0.0000000e+00
   2.8041607e+00   0.0000000e+00
   2.8061551e+00   0.0000000e+00
   2.8081495e+00   0.0000000e+00
   2.8101440e+00   0.0000000e+00
   2.8121384e+00   0.0000000e+00
   2.8141328e+00   0.0000000e+00
   2.8161272e+00   0.0000000e+00
   2.8181217e+00   0.0000000e+00
   2.8201161e+00   0.0000000e+00
   2.8221105e+00   0.0000000e+00
   2.8241049e+00   0.0000000e+00
   2.8260994e+00   0.0000000e+00
   2.8280938e+00   0.0000000e+00
   2.8300882e+00   0.0000000e+00
   2.8320826e+00   0.0000000e+00
   2.8340771e+00   0.0000000e+00
   2.8360715e+00   0.0000000e+00
   2.8380659e+00   0.0000000e+00
   2.8400603e+00   0.0000000e+00
   2.8420548e+00   0.0000000e+00
   2.8440492e+00   0.0000000e+00
   2.8460436e+00   0.0000000e+00
   2.8480380e+00   0.0000000e+00
   2.8500325e+00   0.0000000e+00
   2.8520269e+00   0.0000000e+00
   2.8540213e+00   0.0000000e+00
   2.8560157e+00   0.0000000e+00
   2.8580102e+00   0.0000000e+00
   2.8600046e+00   0.0000000e+00
   2.8619990e+00   0.0000000e+00
   2.8639934e+00   0.0000000e+00
   2.8659879e+00   0.0000000e+00
   2.8679823e+00   0.0000000e+00
   2.8699767e+00   0.0000000e+00
   2.8719711e+00   0.0000000e+00
   2.8739656e+00   0.0000000e+00
   2.8759600e+00   0.0000000e+00
   2.8779544e+00   0.0000000e+00
   2.8799488e+00   0.0000000e+00
   2.8819432e+00   0.0000000e+00
   2.8839377e+00   0.0000000e+00
   2.8859321e+00   0.0000000e+00
   2.8879265e+00   0.0000000e+00
   2.8899209e+00   0.0000000e+00
   2.8919154e+00   0.0000000e+00
   2.8939098e+00   0.0000000e+00
   2.8959042e+00   0.0000000e+00
   2.8978986e+00   0.0000000e+00
   2.8998931e+00   0.0000000e+00
   2.9018875e+00   0.0000000e+00
   2.9038819e+00   0.0000000e+00
   2.9058763e+00   0.0000000e+00
   2.9078708e+00   0.0000000e+00
   2.9098652e+00   0.0000000e+00
   2.9118596e+00   0.0000000e+00
   2.9138540e+00   0.0000000e+00
   2.9158485e+00   0.0000000e+00
   2.9178429e+00   0.0000000e+00
   2.9198373e+00   0.0000000e+00
   2.9218317e+00   0.0000000e+00
   2.9238262e+00   0.0000000e+00
   2.9258206e+00   0.0000000e+00
   2.9278150e+00   0.0000000e+00
   2.9298094e+00   0.0000000e+00
   2.9318039e+00   0.0000000e+00
   2.9337983e+00   0.0000000e+00
   2.9357927e+00   0.0000000e+00
   2.9377871e+00   0.0000000e+00
   2.9397816e+00   0.0000000e+00
   2.9417760e+00   0.0000000e+00
   2.9437704e+00   0.0000000e+00
   2.9457648e+00   0.0000000e+00
   2.9477593e+00   0.0000000e+00
   2.9497537e+00   0.0000000e+00
   2.9517481e+00   0.0000000e+00
   2.9537425e+00   0.0000000e+00
   2.9557370e+00   0.0000000e+00
   2.9577314e+00   0.0000000e+00
   2.9597258e+00   0.0000000e+00
   2.9617202e+00   0.0000000e+00
   2.9637146e+00   0.0000000e+00
   2.9657091e+00   0.0000000e+00
   2.9677035e+00   0.0000000e+00
   2.9696979e+00   0.0000000e+00
   2.9716923e+00   0.0000000e+00
   2.9736868e+00   0.0000000e+00
   2.9756812e+00   0.0000000e+00
   2.9776756e+00   0.0000000e+00
   2.9796700e+00   0.0000000e+00
   2.9816645e+00   0.0000000e+00
   2.9836589e+00   0.0000000e+00
   2.9856533e+00   0.0000000e+00
   2.9876477e+00   0.0000000e+00
   2.9896422e+00   0.0000000e+00
   2.9916366e+00   0.0000000e+00
   2.9936310e+00   0.0000000e+00


==> figures/figure5_temp_rh8.7488max0.68636.txt <==
   delay   sig
  -9.9691846e-01  -3.8762451e-03
  -9.8972049e-01   3.2060265e-03
  -9.8252252e-01   7.7189107e-04
  -9.7532456e-01   2.3566858e-03
  -9.6812659e-01   3.4506159e-03
  -9.6092862e-01   2.4238850e-03
  -9.5373065e-01   1.4936953e-03
  -9.4653269e-01   1.8030592e-03
  -9.3933472e-01   2.9981554e-03
  -9.3213675e-01   5.0243386e-04
  -9.2493879e-01   3.2182265e-03
  -9.1774082e-01   1.3876075e-03
  -9.1054285e-01   7.1755413e-04
  -9.0334488e-01   1.0615298e-03
  -8.9614692e-01   1.5940271e-03
  -8.8894895e-01   2.8930831e-03
  -8.8175098e-01  -1.2332328e-03
  -8.7455302e-01  -2.8268981e-03
  -8.6735505e-01   1.1756756e-03
  -8.6015708e-01   3.6720216e-03
  -8.5295911e-01   4.4619549e-04
  -8.4576115e-01   9.7755801e-04
  -8.3856318e-01   3.3907018e-03
  -8.3136521e-01   2.3303184e-03
  -8.2416724e-01   1.8775311e-04
  -8.1696928e-01   2.0507362e-04
  -8.0977131e-01   1.9509263e-03
  -8.0257334e-01   1.9077193e-04
  -7.9537538e-01   1.9114024e-03
  -7.8817741e-01  -1.3519927e-03
  -7.8097944e-01   2.6896055e-03
  -7.7378147e-01   5.3867093e-03
  -7.6658351e-01   1.3881659e-03
  -7.5938554e-01   2.5141903e-03
  -7.5218757e-01   2.9880365e-03
  -7.4498961e-01   1.2533894e-03
  -7.3779164e-01  -4.0808037e-04
  -7.3059367e-01  -5.1310552e-04
  -7.2339570e-01   3.3432137e-04
  -7.1619774e-01  -4.5267720e-04
  -7.0899977e-01   3.0700152e-04
  -7.0180180e-01   2.9751218e-03
  -6.9460384e-01   2.4925598e-03
  -6.8740587e-01   8.9730374e-04
  -6.8020790e-01  -6.5107747e-04
  -6.7300993e-01   1.0268837e-03
  -6.6581197e-01   1.1830861e-03
  -6.5861400e-01   2.0734762e-03
  -6.5141603e-01   1.3041904e-03
  -6.4421806e-01   3.5023596e-03
  -6.3702010e-01   2.2655833e-03
  -6.2982213e-01   1.8139288e-03
  -6.2262416e-01   3.8945675e-03
  -6.1542620e-01   1.4052450e-03
  -6.0822823e-01  -5.4437111e-04
  -6.0103026e-01   1.4595161e-03
  -5.9383229e-01  -9.9215281e-04
  -5.8663433e-01   6.2173893e-04
  -5.7943636e-01   1.5835855e-03
  -5.7223839e-01   1.8517439e-03
  -5.6504043e-01   4.8164367e-04
  -5.5784246e-01  -6.6044844e-04
  -5.5064449e-01   2.5170365e-03
  -5.4344652e-01   3.4620971e-04
  -5.3624856e-01   2.4182069e-03
  -5.2905059e-01   1.2601192e-03
  -5.2185262e-01   2.4486607e-03
  -5.1465466e-01   1.9348634e-03
  -5.0745669e-01   1.9711192e-03
  -5.0025872e-01   2.1100546e-03
  -4.9306075e-01   2.5656507e-03
  -4.8586279e-01   1.9531259e-03
  -4.7866482e-01   1.2535040e-03
  -4.7146685e-01   3.4092101e-03
  -4.6426888e-01   1.9592271e-03
  -4.5707092e-01  -8.1747500e-04
  -4.4987295e-01   2.0954382e-03
  -4.4267498e-01   2.5876555e-03
  -4.3547702e-01   2.6381088e-03
  -4.2827905e-01   2.9739110e-03
  -4.2108108e-01   1.0366260e-03
  -4.1388311e-01   4.0323390e-03
  -4.0668515e-01   1.1478025e-03
  -3.9948718e-01  -3.3779036e-04
  -3.9228921e-01   1.7838808e-04
  -3.8509125e-01  -3.8637395e-04
  -3.7789328e-01   9.8602048e-04
  -3.7069531e-01   1.5307027e-03
  -3.6349734e-01   2.2025227e-03
  -3.5629938e-01   1.7750267e-03
  -3.4910141e-01   2.3175526e-03
  -3.4190344e-01   4.0366374e-04
  -3.3470547e-01   1.0937466e-03
  -3.2750751e-01   2.1573290e-04
  -3.2030954e-01   2.8516756e-03
  -3.1311157e-01  -1.0029909e-04
  -3.0591361e-01   4.3149269e-04
  -2.9871564e-01   1.2859831e-03
  -2.9151767e-01   1.7317914e-03
  -2.8431970e-01   2.9892122e-03
  -2.7712174e-01   1.4027025e-03
  -2.6992377e-01   4.3514330e-04
  -2.6272580e-01  -5.8984463e-05
  -2.5552784e-01   1.1972416e-03
  -2.4832987e-01  -1.4684904e-03
  -2.4113190e-01   2.0627882e-03
  -2.3393393e-01   9.7332903e-04
  -2.2673597e-01   3.3044561e-03
  -2.1953800e-01   1.1554493e-03
  -2.1234003e-01   1.4146413e-03
  -2.0514207e-01   9.4190763e-04
  -1.9794410e-01   2.1496095e-03
  -1.9074613e-01  -3.7882067e-04
  -1.8354816e-01   2.4256637e-03
  -1.7635020e-01  -1.6830713e-03
  -1.6915223e-01   2.5501974e-03
  -1.6195426e-01   3.1466984e-04
  -1.5475629e-01   1.2120680e-03
  -1.4755833e-01   2.3849495e-03
  -1.4036036e-01   2.9103311e-03
  -1.3316239e-01   1.5848931e-03
  -1.2596443e-01   2.4678587e-03
  -1.1876646e-01   2.1639153e-03
  -1.1156849e-01  -1.8660209e-03
  -1.0437052e-01  -2.1970187e-03
  -9.7172557e-02  -3.1097673e-03
  -8.9974590e-02   9.8033474e-04
  -8.2776623e-02   1.1129105e-03
  -7.5578656e-02   3.4407006e-03
  -6.8380688e-02   4.3391500e-03
  -6.1182721e-02   5.0912959e-03
  -5.3984754e-02   6.2322371e-03
  -4.6786787e-02   1.0733646e-02
  -3.9588820e-02   1.1485587e-02
  -3.2390852e-02   3.2330758e-02
  -2.5192885e-02   1.4620262e-01
  -1.7994918e-02   4.6714380e-01
  -1.0796951e-02   5.6908511e-01
  -3.5989836e-03   4.7290576e-01
   3.5989836e-03   3.4023124e-02
   1.0796951e-02  -4.5263728e-01
   1.7994918e-02  -4.2122770e-01
   2.5192885e-02  -3.5472213e-01
   3.2390852e-02  -1.6201494e-01
   3.9588820e-02  -6.1840804e-02
   4.6786787e-02  -1.7407131e-02
   5.3984754e-02  -1.0217518e-02
   6.1182721e-02  -8.2249819e-04
   6.8380688e-02   6.5159232e-03
   7.5578656e-02   4.4126637e-03
   8.2776623e-02   5.6273134e-03
   8.9974590e-02   2.6126104e-03
   9.7172557e-02  -4.9131372e-03
   1.0437052e-01  -8.9058760e-03
   1.1156849e-01  -1.4302317e-02
   1.1876646e-01  -1.0846905e-02
   1.2596443e-01  -4.2329032e-03
   1.3316239e-01  -9.7281349e-03
   1.4036036e-01  -6.7114006e-03
   1.4755833e-01  -3.0265347e-03
   1.5475629e-01  -2.9004124e-03
   1.6195426e-01  -1.1644288e-03
   1.6915223e-01  -2.8820173e-03
   1.7635020e-01  -1.6644501e-03
   1.8354816e-01   4.6672585e-04
   1.9074613e-01  -9.7097107e-04
   1.9794410e-01  -1.8171421e-04
   2.0514207e-01  -2.8820536e-03
   2.1234003e-01  -3.9277711e-03
   2.1953800e-01  -2.2035277e-03
   2.2673597e-01  -1.2933461e-03
   2.3393393e-01   2.2196160e-03
   2.4113190e-01   2.2735943e-03
   2.4832987e-01   1.5504615e-05
   2.5552784e-01  -7.3077281e-04
   2.6272580e-01  -1.9886738e-03
   2.6992377e-01  -2.1498159e-03
   2.7712174e-01   1.3342741e-03
   2.8431970e-01   4.1322689e-03
   2.9151767e-01   3.3587231e-03
   2.9871564e-01   2.4688586e-03
   3.0591361e-01   3.6235859e-03
   3.1311157e-01   4.5543127e-04
   3.2030954e-01  -1.2176222e-03
   3.2750751e-01   1.8768762e-03
   3.3470547e-01   2.5681155e-03
   3.4190344e-01   2.0205681e-03
   3.4910141e-01   2.6108233e-03
   3.5629938e-01   1.5185757e-03
   3.6349734e-01   4.3569468e-03
   3.7069531e-01   3.9107775e-03
   3.7789328e-01   5.1844956e-03
   3.8509125e-01  -6.3099430e-04
   3.9228921e-01   3.1097720e-03
   3.9948718e-01   1.9904308e-03
   4.0668515e-01   2.4432693e-03
   4.1388311e-01  -5.4802190e-04
   4.2108108e-01   4.6639862e-04
   4.2827905e-01  -1.8855541e-03
   4.3547702e-01  -1.1052970e-03
   4.4267498e-01  -4.7394988e-04
   4.4987295e-01  -1.9150735e-03
   4.5707092e-01   3.9469495e-04
   4.6426888e-01   2.0473171e-03
   4.7146685e-01   1.7418626e-03
   4.7866482e-01   1.2336590e-03
   4.8586279e-01   1.4198433e-03
   4.9306075e-01   5.0907307e-04
   5.0025872e-01   2.9409190e-03
   5.0745669e-01   4.9644309e-03
   5.1465466e-01   2.4860394e-03
   5.2185262e-01   1.8503643e-03
   5.2905059e-01   9.3283550e-04
   5.3624856e-01   2.7053341e-03
   5.4344652e-01   3.2429959e-03
   5.5064449e-01   5.9045640e-04
   5.5784246e-01   5.1832084e-03
   5.6504043e-01   3.9133142e-03
   5.7223839e-01   2.9238492e-03
   5.7943636e-01   3.9001054e-03
   5.8663433e-01   1.1865273e-03
   5.9383229e-01  -1.0934558e-03
   6.0103026e-01   1.6197200e-03
   6.0822823e-01   1.9490695e-03
   6.1542620e-01  -1.9406065e-04
   6.2262416e-01  -2.3679613e-03
   6.2982213e-01  -1.8558851e-03
   6.3702010e-01  -2.6783137e-03
   6.4421806e-01  -3.4219124e-03
   6.5141603e-01  -2.4621572e-03
   6.5861400e-01   2.9636700e-03
   6.6581197e-01   2.7191305e-03
   6.7300993e-01   1.7006080e-03
   6.8020790e-01   3.4715076e-03
   6.8740587e-01   4.6423624e-03
   6.9460384e-01   1.1856526e-03
   7.0180180e-01   5.3286181e-03
   7.0899977e-01   4.4684287e-03
   7.1619774e-01   4.8852717e-03
   7.2339570e-01   5.0908944e-03
   7.3059367e-01   4.7125252e-03
   7.3779164e-01   3.1765084e-03
   7.4498961e-01   2.8697251e-03
   7.5218757e-01   2.9274379e-03
   7.5938554e-01  -1.3424023e-03
   7.6658351e-01  -3.8749559e-04
   7.7378147e-01  -2.6149942e-04
   7.8097944e-01   1.6346122e-04
   7.8817741e-01  -2.4757423e-03
   7.9537538e-01   5.1435041e-04
   8.0257334e-01   3.6090750e-03
   8.0977131e-01   3.1415859e-03
   8.1696928e-01   4.4488316e-03
   8.2416724e-01   6.9996169e-03
   8.3136521e-01   3.5659267e-03
   8.3856318e-01   4.5662998e-03
   8.4576115e-01   4.9094175e-03
   8.5295911e-01   6.5589106e-03
   8.6015708e-01   3.2977582e-03
   8.6735505e-01   4.4622481e-03
   8.7455302e-01   4.4835645e-03
   8.8175098e-01   6.7435353e-03
   8.8894895e-01   3.3138784e-03
   8.9614692e-01   2.6180804e-03
   9.0334488e-01   2.7337639e-03
   9.1054285e-01  -9.4973803e-04
   9.1774082e-01  -2.6560930e-03
   9.2493879e-01   2.5935347e-03
   9.3213675e-01  -5.9685885e-04
   9.3933472e-01  -1.1539428e-03
   9.4653269e-01  -1.6542835e-03
   9.5373065e-01   1.9849601e-03
   9.6092862e-01   4.7550199e-04
   9.6812659e-01   3.3598622e-03
   9.7532456e-01   2.6998625e-03
   9.8252252e-01   1.0534548e-03
   9.8972049e-01   2.9861668e-03
   9.9691846e-01   2.7346847e-03
   1.0041164e+00   1.6292413e-04
   1.0113144e+00  -1.6037289e-03
   1.0185124e+00  -1.0948994e-03
   1.0257103e+00  -1.2756562e-03
   1.0329083e+00   6.2421143e-04
   1.0401063e+00  -4.9629322e-04
   1.0473042e+00   3.1555212e-04
   1.0545022e+00   2.1803322e-03
   1.0617002e+00   1.9807910e-03
   1.0688981e+00   2.5336729e-04
   1.0760961e+00   4.0747745e-03
   1.0832941e+00   6.0377467e-04
   1.0904920e+00   2.2191538e-03
   1.0976900e+00   2.3424222e-03
   1.1048880e+00   2.5609362e-03
   1.1120859e+00   1.0216629e-03
   1.1192839e+00  -1.1081743e-03
   1.1264819e+00   1.8632785e-03
   1.1336798e+00   2.1172810e-03
   1.1408778e+00   3.5064951e-04
   1.1480758e+00   3.0063167e-06
   1.1552737e+00  -1.4153075e-03
   1.1624717e+00   1.0425906e-03
   1.1696697e+00   2.0679705e-03
   1.1768676e+00  -4.1412476e-04
   1.1840656e+00   1.7110961e-04
   1.1912636e+00   4.2344739e-03
   1.1984615e+00   6.7595591e-03
   1.2056595e+00   8.0159298e-03
   1.2128575e+00   7.5200037e-03
   1.2200554e+00   1.1516801e-02
   1.2272534e+00   1.0405891e-02
   1.2344514e+00   1.0235685e-02
   1.2416493e+00   7.5015957e-03
   1.2488473e+00   3.1117530e-03
   1.2560453e+00   1.4636640e-03
   1.2632432e+00   1.9216714e-04
   1.2704412e+00  -1.0092021e-03
   1.2776392e+00  -6.4514200e-03
   1.2848371e+00  -6.5818151e-03
   1.2920351e+00  -2.0296452e-02
   1.2992331e+00  -1.1516162e-02
   1.3064310e+00  -1.5121311e-02
   1.3136290e+00  -1.0339744e-02
   1.3208270e+00  -8.1954865e-03
   1.3280249e+00  -2.6838355e-03
   1.3352229e+00   3.4074774e-03
   1.3424209e+00   5.8718796e-03
   1.3496189e+00   1.0742088e-02
   1.3568168e+00   1.0957267e-02
   1.3640148e+00   1.6848923e-02
   1.3712128e+00   1.6774238e-02
   1.3784107e+00   1.1705153e-02
   1.3856087e+00   8.9972190e-03
   1.3928067e+00   4.2862520e-03
   1.4000046e+00   3.3403326e-03
   1.4072026e+00   3.8095625e-04
   1.4144006e+00  -8.6850439e-04
   1.4215985e+00  -3.1846378e-03
   1.4287965e+00  -5.2776729e-03
   1.4359945e+00  -1.5703743e-03
   1.4431924e+00  -1.1197859e-03
   1.4503904e+00  -1.0213305e-03
   1.4575884e+00  -8.1472015e-04
   1.4647863e+00   4.2573431e-03
   1.4719843e+00   4.8450784e-04
   1.4791823e+00   5.5390428e-03
   1.4863802e+00  -2.5245901e-05
   1.4935782e+00   2.4290251e-03
   1.5007762e+00  -7.3328734e-04
   1.5079741e+00   1.1727382e-03
   1.5151721e+00   1.3314634e-03
   1.5223701e+00  -3.3985631e-03
   1.5295680e+00  -9.4191466e-04
   1.5367660e+00  -1.1774678e-03
   1.5439640e+00  -7.0919978e-04
   1.5511619e+00   2.9569380e-04
   1.5583599e+00   3.6121423e-03
   1.5655579e+00   2.3495710e-03
   1.5727558e+00   3.1564949e-03
   1.5799538e+00   1.2233558e-03
   1.5871518e+00   1.3873045e-03
   1.5943497e+00   1.9368193e-03
   1.6015477e+00   8.5839024e-04
   1.6087457e+00  -4.3553369e-04
   1.6159436e+00  -1.0084677e-03
   1.6231416e+00   8.2027049e-04
   1.6303396e+00   2.2939566e-03
   1.6375375e+00   2.0297406e-03
   1.6447355e+00  -4.1270021e-04
   1.6519335e+00   2.5816091e-03
   1.6591314e+00   2.1540173e-03
   1.6663294e+00   3.5397161e-03
   1.6735274e+00   1.6596774e-03
   1.6807253e+00   9.8577098e-04
   1.6879233e+00   1.6862780e-03
   1.6951213e+00   5.2542256e-04
   1.7023192e+00   4.6543799e-04
   1.7095172e+00   4.7253642e-04
   1.7167152e+00   8.5767706e-04
   1.7239131e+00  -1.5961755e-03
   1.7311111e+00  -2.6556530e-03
   1.7383091e+00  -7.2018953e-04
   1.7455070e+00  -7.4171215e-03
   1.7527050e+00  -1.1259116e-03
   1.7599030e+00   2.5070986e-04
   1.7671009e+00   1.7438898e-03
   1.7742989e+00   4.5097350e-03
   1.7814969e+00   5.2195346e-03
   1.7886949e+00   7.2749549e-03
   1.7958928e+00   3.4127541e-03
   1.8030908e+00   2.9163514e-03
   1.8102888e+00   4.9427743e-03
   1.8174867e+00   4.5480225e-03
   1.8246847e+00   1.7602280e-03
   1.8318827e+00   5.8728183e-03
   1.8390806e+00   1.9518244e-03
   1.8462786e+00   3.3154000e-03
   1.8534766e+00  -1.4964217e-03
   1.8606745e+00  -9.6704371e-04
   1.8678725e+00  -1.8633321e-03
   1.8750705e+00   2.2336558e-04
   1.8822684e+00  -6.9172516e-06
   1.8894664e+00  -1.4344364e-03
   1.8966644e+00   9.1253081e-04
   1.9038623e+00  -1.4430359e-03
   1.9110603e+00   2.7493082e-03
   1.9182583e+00  -1.1633053e-03
   1.9254562e+00  -1.9072945e-03
   1.9326542e+00  -9.6722449e-04
   1.9398522e+00  -5.1616969e-03
   1.9470501e+00  -1.3120489e-03
   1.9542481e+00  -5.9271544e-04
   1.9614461e+00   3.9932207e-04
   1.9686440e+00   2.4650334e-03
   1.9758420e+00   3.4637508e-03
   1.9830400e+00   3.9499701e-03
   1.9902379e+00   3.8971200e-03
   1.9974359e+00   3.7440563e-03
   2.0046339e+00   4.8017916e-03
   2.0118318e+00   6.6393794e-03
   2.0190298e+00   5.2133503e-03
   2.0262278e+00   6.3430443e-03
   2.0334257e+00   3.3819083e-03
   2.0406237e+00   2.2380446e-03
   2.0478217e+00   2.4609363e-03
   2.0550196e+00   1.4291643e-03
   2.0622176e+00   2.3831699e-03
   2.0694156e+00   4.4027533e-03
   2.0766135e+00   2.8422963e-03
   2.0838115e+00   1.8194724e-03
   2.0910095e+00   1.4169009e-03
   2.0982074e+00   4.2031813e-03
   2.1054054e+00   9.4298863e-04
   2.1126034e+00  -4.1007568e-04
   2.1198013e+00  -2.5930709e-03
   2.1269993e+00  -6.2066392e-04
   2.1341973e+00  -9.3057096e-04
   2.1413952e+00  -1.9821810e-03
   2.1485932e+00  -8.1642714e-04
   2.1557912e+00   5.3796605e-04
   2.1629891e+00   5.4852741e-04
   2.1701871e+00   3.0774231e-04
   2.1773851e+00  -4.5221074e-04
   2.1845830e+00  -3.6213965e-05
   2.1917810e+00  -3.6363090e-04
   2.1989790e+00  -1.1902778e-03
   2.2061769e+00   2.5537942e-03
   2.2133749e+00   3.1818249e-04
   2.2205729e+00   2.0145680e-03
   2.2277708e+00   1.9791505e-03
   2.2349688e+00   1.8017094e-03
   2.2421668e+00   7.6731300e-04
   2.2493648e+00   2.0898795e-03
   2.2565627e+00   1.0197553e-04
   2.2637607e+00   2.8103205e-03
   2.2709587e+00  -1.0395418e-03
   2.2781566e+00   4.2753971e-04
   2.2853546e+00   1.6155679e-03
   2.2925526e+00   1.3075261e-03
   2.2997505e+00  -1.5009093e-03
   2.3069485e+00  -3.9697124e-03
   2.3141465e+00   9.9984624e-04
   2.3213444e+00  -1.1826904e-04
   2.3285424e+00   5.0643391e-04
   2.3357404e+00   1.4255132e-03
   2.3429383e+00   2.6155052e-03
   2.3501363e+00   8.2216921e-04
   2.3573343e+00   2.3815074e-03
   2.3645322e+00   3.2098362e-03
   2.3717302e+00   1.9793558e-03
   2.3789282e+00   2.2747606e-03
   2.3861261e+00   9.5205993e-04
   2.3933241e+00   2.5977240e-03
   2.4005221e+00  -2.7355110e-04
   2.4077200e+00   1.1673759e-03
   2.4149180e+00   1.3596880e-03
   2.4221160e+00   1.1463501e-03
   2.4293139e+00   2.1908006e-03
   2.4365119e+00   9.9964595e-04
   2.4437099e+00  -1.3171932e-03
   2.4509078e+00  -3.3940764e-04
   2.4581058e+00   1.1589162e-03
   2.4653038e+00   2.8694506e-04
   2.4725017e+00   5.3922928e-04
   2.4796997e+00   9.8716423e-04
   2.4868977e+00  -2.2341182e-04
   2.4940956e+00  -4.9114124e-04
   2.5012936e+00   1.7015990e-03
   2.5084916e+00   5.1002683e-04
   2.5156895e+00   1.2006903e-03
   2.5228875e+00   3.7533381e-03
   2.5300855e+00   4.9264288e-03
   2.5372834e+00   6.2350739e-03
   2.5444814e+00   5.1906707e-03
   2.5516794e+00   5.8443093e-03
   2.5588773e+00   2.0110212e-03
   2.5660753e+00   2.8204479e-03
   2.5732733e+00   2.8473522e-04
   2.5804712e+00   2.6661143e-03
   2.5876692e+00  -2.3952351e-03
   2.5948672e+00  -1.7875392e-03
   2.6020651e+00  -2.3492349e-03
   2.6092631e+00  -5.4246515e-03
   2.6164611e+00  -1.0660494e-03
   2.6236590e+00  -1.4058286e-03
   2.6308570e+00  -5.7119420e-04
   2.6380550e+00  -4.6456262e-04
   2.6452529e+00   1.1290190e-03
   2.6524509e+00   1.1813781e-03
   2.6596489e+00   4.5879693e-03
   2.6668468e+00   6.1089776e-03
   2.6740448e+00   5.8189235e-03
   2.6812428e+00   7.1538995e-03
   2.6884408e+00   7.7812992e-03
   2.6956387e+00   5.8410936e-03
   2.7028367e+00   3.5587659e-03
   2.7100347e+00   1.8437642e-03
   2.7172326e+00  -8.3210755e-04
   2.7244306e+00   1.7051043e-03
   2.7316286e+00  -1.7630729e-03
   2.7388265e+00  -9.3269206e-04
   2.7460245e+00  -5.3401667e-04
   2.7532225e+00   1.4365177e-03
   2.7604204e+00   9.9742079e-04
   2.7676184e+00   1.7667004e-03
   2.7748164e+00   2.9811272e-03
   2.7820143e+00   5.0021538e-03
   2.7892123e+00   2.2016765e-03
   2.7964103e+00   5.2776284e-03
   2.8036082e+00   2.3231249e-03
   2.8108062e+00   2.8275030e-03
   2.8180042e+00   2.3179018e-03
   2.8252021e+00   1.4886829e-03
   2.8324001e+00  -5.3047132e-04
   2.8395981e+00  -8.7834319e-04
   2.8467960e+00  -4.5529474e-03
   2.8539940e+00  -4.7902814e-03
   2.8611920e+00  -1.4760260e-03
   2.8683899e+00   9.9962012e-05
   2.8755879e+00   7.9004918e-04
   2.8827859e+00   1.4322044e-03
   2.8899838e+00   6.3223173e-03
   2.8971818e+00   3.8889720e-03
   2.9043798e+00   3.6155463e-03
   2.9115777e+00  -1.8637346e-03
   2.9187757e+00   1.8423703e-03
   2.9259737e+00  -2.6261029e-03
   2.9331716e+00   9.4719226e-05
   2.9403696e+00  -3.9538620e-04
   2.9475676e+00  -8.8255406e-04
   2.9547655e+00   2.3328652e-03
   2.9619635e+00  -1.2020814e-03
   2.9691615e+00   9.9064258e-04
   2.9763594e+00  -6.1283009e-04
   2.9835574e+00   5.6360348e-04
   2.9907554e+00   2.7554365e-03
   2.9979533e+00   2.4015613e-03
   3.0051513e+00   4.7429522e-03
   3.0123493e+00   5.6562282e-03
   3.0195472e+00   6.2060282e-03
   3.0267452e+00   2.1794721e-03
   3.0339432e+00   5.3681308e-03
   3.0411411e+00   4.2896155e-03
   3.0483391e+00  -1.3148422e-03
   3.0555371e+00   2.8819924e-04
   3.0627350e+00  -1.7987523e-03
   3.0699330e+00  -3.4575663e-03
   3.0771310e+00  -2.7185690e-03
   3.0843289e+00  -5.8771021e-04
   3.0915269e+00  -9.2457391e-04
   3.0987249e+00  -5.0494264e-04
   3.1059228e+00   1.0615312e-03
   3.1131208e+00  -5.2735617e-04
   3.1203188e+00  -8.4617167e-04
   3.1275167e+00   3.4406382e-03
   3.1347147e+00  -8.6020130e-04
   3.1419127e+00   2.9076463e-03
   3.1491107e+00   3.7606610e-03
   3.1563086e+00   2.9105473e-03
   3.1635066e+00   5.6932056e-03
   3.1707046e+00   4.9357190e-03
   3.1779025e+00   6.0105589e-03
   3.1851005e+00   6.3272708e-03
   3.1922985e+00   4.3919224e-03
   3.1994964e+00   4.6407354e-03
   3.2066944e+00   3.2038725e-03
   3.2138924e+00   4.3192807e-03
   3.2210903e+00   1.5858782e-03
   3.2282883e+00   2.4429473e-03
   3.2354863e+00   2.5773177e-03
   3.2426842e+00  -2.1268694e-03
   3.2498822e+00  -1.0112457e-03
   3.2570802e+00  -2.9436815e-04
   3.2642781e+00  -7.0784018e-04
   3.2714761e+00  -2.5148805e-03
   3.2786741e+00  -4.7826197e-05
   3.2858720e+00  -1.3638318e-03
   3.2930700e+00  -9.8074314e-04
   3.3002680e+00  -1.6902028e-03
   3.3074659e+00  -4.4353934e-03
   3.3146639e+00  -6.4942236e-04
   3.3218619e+00   3.1772965e-04
   3.3290598e+00  -6.3544543e-04
   3.3362578e+00   8.2709739e-04
   3.3434558e+00  -9.3720777e-04
   3.3506537e+00  -1.7978894e-03
   3.3578517e+00   4.4803832e-04
   3.3650497e+00   5.6361279e-04
   3.3722476e+00   1.5228163e-03
   3.3794456e+00   2.4357182e-03
   3.3866436e+00   4.8453600e-03
   3.3938415e+00   3.3558863e-03
   3.4010395e+00   3.4326692e-03
   3.4082375e+00   3.2767166e-03
   3.4154354e+00   4.0955000e-03
   3.4226334e+00   3.5196355e-03
   3.4298314e+00   4.9870153e-03
   3.4370293e+00   5.9034441e-03
   3.4442273e+00   6.8576018e-03
   3.4514253e+00   1.9083200e-03
   3.4586232e+00   5.2813895e-03
   3.4658212e+00   3.1408591e-03
   3.4730192e+00   1.9839964e-04
   3.4802171e+00  -1.7304938e-03
   3.4874151e+00  -1.9980791e-03
   3.4946131e+00  -4.6622003e-04
   3.5018110e+00  -3.5743114e-03
   3.5090090e+00  -2.1052419e-03
   3.5162070e+00  -1.0115518e-03
   3.5234049e+00  -2.1069584e-03
   3.5306029e+00  -4.3744367e-04
   3.5378009e+00  -1.1489295e-03
   3.5449988e+00   8.8697567e-04
   3.5521968e+00   6.7459194e-06
   3.5593948e+00  -2.5518569e-03
   3.5665927e+00   2.8329576e-04
   3.5737907e+00  -8.1831254e-06
   3.5809887e+00   1.4270956e-03
   3.5881867e+00   4.9059239e-04
   3.5953846e+00   2.0081290e-03
   3.6025826e+00   2.8431935e-03
   3.6097806e+00   6.7993861e-04
   3.6169785e+00  -1.1152035e-03
   3.6241765e+00  -4.7469783e-04
   3.6313745e+00   3.2276390e-04
   3.6385724e+00   1.3569850e-03
   3.6457704e+00  -7.9917048e-04
   3.6529684e+00   2.4309235e-03
   3.6601663e+00   2.9830805e-03
   3.6673643e+00   7.9398500e-03
   3.6745623e+00   1.4264587e-03
   3.6817602e+00   4.0024000e-03
   3.6889582e+00   3.5121927e-03
   3.6961562e+00   3.8180009e-03
   3.7033541e+00   2.8936458e-03
   3.7105521e+00   1.4356763e-03
   3.7177501e+00   1.6949593e-03
   3.7249480e+00  -3.1811103e-03
   3.7321460e+00   1.1377100e-03
   3.7393440e+00   5.3441299e-04
   3.7465419e+00   7.2396859e-04
   3.7537399e+00  -2.8474684e-03
   3.7609379e+00  -9.0474167e-04
   3.7681358e+00  -5.1424394e-03
   3.7753338e+00   9.8012571e-04
   3.7825318e+00  -3.7873774e-03
   3.7897297e+00  -1.7324689e-03
   3.7969277e+00  -3.6048377e-03
   3.8041257e+00   3.4291086e-03
   3.8113236e+00   4.8697523e-03
   3.8185216e+00   2.9439430e-03
   3.8257196e+00   7.7416371e-03
   3.8329175e+00   4.4495100e-03
   3.8401155e+00   1.0259666e-02
   3.8473135e+00   5.4832157e-03
   3.8545114e+00   7.3486902e-03
   3.8617094e+00   7.6198504e-03
   3.8689074e+00   5.9893187e-03
   3.8761053e+00   5.6372774e-03
   3.8833033e+00   2.4962880e-03
   3.8905013e+00   1.1508793e-03
   3.8976992e+00  -3.1095869e-03
   3.9048972e+00  -9.1938664e-04
   3.9120952e+00  -2.9135864e-03
   3.9192931e+00  -1.3656231e-03
   3.9264911e+00  -1.3129651e-03
   3.9336891e+00  -1.1553325e-03
   3.9408870e+00  -1.2208639e-03
   3.9480850e+00  -7.6505464e-04
   3.9552830e+00  -4.3502811e-04
   3.9624809e+00   5.4181760e-04
   3.9696789e+00   2.0259897e-03
   3.9768769e+00   4.2677849e-03
   3.9840748e+00   3.1653980e-03
   3.9912728e+00   1.3347282e-03
   3.9984708e+00  -4.7702316e-04
   4.0056687e+00   4.1294665e-03
   4.0128667e+00   6.6647135e-04
   4.0200647e+00   1.4804762e-03
   4.0272627e+00  -3.4696447e-05
   4.0344606e+00  -8.2322113e-04
   4.0416586e+00  -1.1148162e-04
   4.0488566e+00  -2.7480158e-03
   4.0560545e+00  -3.0715944e-03
   4.0632525e+00  -1.6736298e-03
   4.0704505e+00  -2.5281623e-03
   4.0776484e+00   1.5202137e-03
   4.0848464e+00   2.1610034e-03
   4.0920444e+00   1.9930036e-03
   4.0992423e+00   1.3883212e-03
   4.1064403e+00   3.7290506e-03
   4.1136383e+00   3.3882616e-03
   4.1208362e+00   1.1977346e-03
   4.1280342e+00   1.4633225e-03
   4.1352322e+00   5.3787602e-04
   4.1424301e+00   1.7481925e-03
   4.1496281e+00   4.2460236e-04
   4.1568261e+00  -1.3252739e-03
   4.1640240e+00   5.6820806e-04
   4.1712220e+00   8.4099081e-04
   4.1784200e+00   2.3596546e-03
   4.1856179e+00  -3.0576264e-03
   4.1928159e+00   2.4269510e-03
   4.2000139e+00  -8.7617598e-04
   4.2072118e+00   3.4226596e-03
   4.2144098e+00  -3.5211760e-04
   4.2216078e+00   4.5796193e-03
   4.2288057e+00   2.7032491e-04
   4.2360037e+00   2.3227366e-03
   4.2432017e+00   6.9732896e-04
   4.2503996e+00  -8.7915290e-04
   4.2575976e+00   7.5687946e-04
   4.2647956e+00  -1.9515386e-04
   4.2719935e+00   6.0430740e-04
   4.2791915e+00   1.7283725e-03
   4.2863895e+00  -9.8466959e-04
   4.2935874e+00   9.6220219e-05
   4.3007854e+00  -1.8442436e-04
   4.3079834e+00   2.1133172e-03
   4.3151813e+00   3.7443054e-03
   4.3223793e+00   3.6907736e-03
   4.3295773e+00   4.2128532e-03
   4.3367752e+00   5.1545212e-03
   4.3439732e+00   4.8146141e-03
   4.3511712e+00   3.8072534e-03
   4.3583691e+00   2.9115697e-03
   4.3655671e+00   4.5125608e-03
   4.3727651e+00   4.0008185e-03
   4.3799630e+00   1.6095939e-03
   4.3871610e+00   1.1910849e-03
   4.3943590e+00  -8.5722432e-04
   4.4015569e+00  -1.0556993e-03
   4.4087549e+00   1.4066327e-03
   4.4159529e+00   2.3022347e-03
   4.4231508e+00  -8.8477674e-04
   4.4303488e+00  -1.2372483e-03
   4.4375468e+00  -2.6240318e-03
   4.4447447e+00   1.0442970e-04
   4.4519427e+00  -1.2069627e-03
   4.4591407e+00  -4.3969189e-03
   4.4663386e+00  -1.5057103e-03
   4.4735366e+00  -2.4583887e-03
   4.4807346e+00  -8.0598686e-04
   4.4879326e+00   2.1443632e-03
   4.4951305e+00   3.1973963e-03
   4.5023285e+00  -6.5294487e-04
   4.5095265e+00   4.5434726e-03
   4.5167244e+00   1.3063927e-03
   4.5239224e+00   2.3306035e-03
   4.5311204e+00   1.9149294e-03
   4.5383183e+00   2.7302436e-03
   4.5455163e+00   2.5159904e-03
   4.5527143e+00   1.6083086e-03
   4.5599122e+00   1.6379397e-03
   4.5671102e+00   3.0383521e-04
   4.5743082e+00   8.4756650e-04
   4.5815061e+00   9.6769583e-04
   4.5887041e+00  -2.1658765e-04
   4.5959021e+00   1.1626773e-03
   4.6031000e+00   5.4462675e-04
   4.6102980e+00   1.8004454e-04
   4.6174960e+00   1.9737242e-03
   4.6246939e+00  -1.1920320e-04
   4.6318919e+00  -1.4582247e-03
   4.6390899e+00   1.7576616e-03
   4.6462878e+00   1.4935872e-03
   4.6534858e+00   2.5441606e-03
   4.6606838e+00   3.2457234e-03
   4.6678817e+00   3.1397954e-03
   4.6750797e+00   1.0738772e-03
   4.6822777e+00  -1.7803765e-03
   4.6894756e+00   1.4272031e-03
   4.6966736e+00  -4.8971600e-04
   4.7038716e+00  -1.7280502e-03
   4.7110695e+00  -1.7698211e-04
   4.7182675e+00   2.4426193e-03
   4.7254655e+00   2.2812492e-04
   4.7326634e+00   2.2384853e-04
   4.7398614e+00   3.8223583e-04
   4.7470594e+00   1.4657882e-03
   4.7542573e+00   2.6214538e-03
   4.7614553e+00   2.9211489e-04
   4.7686533e+00   1.7346194e-03
   4.7758512e+00  -2.1748181e-04
   4.7830492e+00   2.5566468e-03
   4.7902472e+00   2.3597029e-03
   4.7974451e+00   1.6860408e-03
   4.8046431e+00   2.5467492e-03
   4.8118411e+00   2.5415946e-03
   4.8190390e+00   2.3989775e-03
   4.8262370e+00   2.1813402e-03
   4.8334350e+00  -2.0400266e-04
   4.8406329e+00   2.0638253e-03
   4.8478309e+00  -3.4125356e-06
   4.8550289e+00   3.6112021e-03
   4.8622268e+00   5.2177671e-03
   4.8694248e+00   4.5677460e-03
   4.8766228e+00   6.2142390e-03
   4.8838207e+00   1.9091599e-03
   4.8910187e+00   2.5317807e-03
   4.8982167e+00   3.2935044e-03
   4.9054146e+00  -1.3383169e-03
   4.9126126e+00  -2.2804460e-04
   4.9198106e+00  -4.9184010e-03
   4.9270086e+00  -5.4605631e-03
   4.9342065e+00  -3.3276818e-03
   4.9414045e+00  -1.1780503e-03
   4.9486025e+00  -3.5989263e-03
   4.9558004e+00  -3.2590427e-03
   4.9629984e+00   6.3711023e-04
   4.9701964e+00   2.0173162e-03
   4.9773943e+00   1.6104626e-03
   4.9845923e+00   1.0724740e-03
   4.9917903e+00   2.4374111e-03
   4.9989882e+00   1.5714923e-03
   5.0061862e+00   3.1183126e-03
   5.0133842e+00   3.7840999e-03
   5.0205821e+00   3.0865925e-03
   5.0277801e+00   2.9577580e-03
   5.0349781e+00   3.4629068e-03
   5.0421760e+00   3.4256790e-03
   5.0493740e+00   4.0859604e-04
   5.0565720e+00  -6.3660118e-04
   5.0637699e+00  -3.1253499e-03
   5.0709679e+00  -1.9160985e-03
   5.0781659e+00   8.2327721e-04
   5.0853638e+00   3.9143173e-04
   5.0925618e+00  -3.7600304e-04
   5.0997598e+00   2.3212388e-03
   5.1069577e+00   2.0464706e-03
   5.1141557e+00   1.5596261e-03
   5.1213537e+00   4.3138824e-03
   5.1285516e+00   3.4634084e-03
   5.1357496e+00   4.5565215e-03
   5.1429476e+00   4.8672929e-03
   5.1501455e+00   5.4074071e-03
   5.1573435e+00   5.0130207e-03
   5.1645415e+00   8.4087506e-03
   5.1717394e+00   6.1499253e-03
   5.1789374e+00   5.6221522e-03
   5.1861354e+00   4.4781004e-03
   5.1933333e+00   5.0995631e-03
   5.2005313e+00   3.3782508e-03
   5.2077293e+00   3.3505341e-03
   5.2149272e+00  -1.9126540e-03
   5.2221252e+00  -1.6681888e-03
   5.2293232e+00  -1.1797432e-03
   5.2365211e+00  -4.6956882e-03
   5.2437191e+00  -7.7533748e-03
   5.2509171e+00  -8.6102016e-03
   5.2581150e+00  -7.9375433e-03
   5.2653130e+00  -5.0940624e-03
   5.2725110e+00  -3.5925250e-03
   5.2797089e+00  -5.5059471e-05
   5.2869069e+00  -8.2531296e-04
   5.2941049e+00   4.1056177e-03
   5.3013028e+00   3.2525160e-03
   5.3085008e+00   3.2242691e-03
   5.3156988e+00   7.1566900e-03
   5.3228967e+00   5.2683470e-03
   5.3300947e+00   2.5639238e-03
   5.3372927e+00   3.9163136e-03
   5.3444906e+00   1.9523568e-03
   5.3516886e+00   3.0460235e-03
   5.3588866e+00   1.5715910e-03
   5.3660846e+00   1.1573085e-04
   5.3732825e+00   1.4558407e-04
   5.3804805e+00  -4.3412083e-04
   5.3876785e+00   4.4790808e-04
   5.3948764e+00  -8.1807884e-04
   5.4020744e+00  -4.5466185e-05
   5.4092724e+00  -1.0686205e-03
   5.4164703e+00   1.8258804e-03
   5.4236683e+00   2.4921632e-03
   5.4308663e+00   2.6037169e-03
   5.4380642e+00   4.5098760e-03
   5.4452622e+00   3.5225930e-03
   5.4524602e+00   3.3906312e-03
   5.4596581e+00   1.2830314e-03
   5.4668561e+00  -2.2343102e-03
   5.4740541e+00   8.4468469e-06
   5.4812520e+00  -4.8946106e-04
   5.4884500e+00  -8.4013830e-05
   5.4956480e+00  -2.7837054e-04
   5.5028459e+00   2.0275207e-04
   5.5100439e+00   1.9094199e-03
   5.5172419e+00   1.7074345e-03
   5.5244398e+00   5.7809867e-03
   5.5316378e+00  -5.5427649e-04
   5.5388358e+00   2.9542556e-03
   5.5460337e+00   3.7349540e-03
   5.5532317e+00   5.0659542e-03
   5.5604297e+00   2.7356588e-03
   5.5676276e+00   3.3381193e-03
   5.5748256e+00   5.1528134e-03
   5.5820236e+00   4.0883478e-03
   5.5892215e+00   9.7099768e-04
   5.5964195e+00   1.9135029e-03
   5.6036175e+00   8.9158138e-04
   5.6108154e+00   4.7909310e-04
   5.6180134e+00  -5.7467414e-04
   5.6252114e+00  -2.4685690e-04
   5.6324093e+00   1.1162522e-03
   5.6396073e+00  -1.3199403e-03
   5.6468053e+00   2.1754735e-03
   5.6540032e+00   1.2230518e-03
   5.6612012e+00   2.3635037e-03
   5.6683992e+00  -5.4932222e-04
   5.6755971e+00   1.1041533e-03
   5.6827951e+00  -3.7772979e-04
   5.6899931e+00  -3.4659468e-03
   5.6971910e+00  -1.4937217e-03
   5.7043890e+00   1.0398321e-04
   5.7115870e+00  -2.6983502e-03
   5.7187849e+00  -5.5352247e-04
   5.7259829e+00   7.5452723e-04
   5.7331809e+00   3.3322146e-04
   5.7403788e+00   1.9287696e-03
   5.7475768e+00  -4.7896738e-05
   5.7547748e+00   1.1081743e-03
   5.7619727e+00  -7.3454530e-05
   5.7691707e+00   1.6304718e-03
   5.7763687e+00   2.6220466e-03
   5.7835666e+00   2.9327471e-03
   5.7907646e+00   5.2895129e-03
   5.7979626e+00   3.9951200e-03
   5.8051605e+00   6.0950914e-03
   5.8123585e+00   3.6237807e-03
   5.8195565e+00   2.7599443e-03
   5.8267545e+00   4.9084568e-03
   5.8339524e+00   3.7323488e-03
   5.8411504e+00   1.9234698e-03
   5.8483484e+00  -1.9087362e-03
   5.8555463e+00   1.2822266e-03
   5.8627443e+00   1.5129774e-03
   5.8699423e+00   1.4032954e-03
   5.8771402e+00   6.5136761e-04
   5.8843382e+00   1.1746288e-03
   5.8915362e+00  -6.9871382e-05
   5.8987341e+00   3.0569047e-03
   5.9059321e+00   2.0812734e-03
   5.9131301e+00   4.8481079e-03
   5.9203280e+00   6.1836848e-03
   5.9275260e+00   5.9966990e-03
   5.9347240e+00   5.7519436e-03
   5.9419219e+00   3.9150411e-03
   5.9491199e+00   2.5433679e-03
   5.9563179e+00  -1.6330251e-04
   5.9635158e+00  -5.1468014e-04
   5.9707138e+00  -3.9742962e-03
   5.9779118e+00  -4.1522630e-03
   5.9851097e+00  -2.5782211e-03
   5.9923077e+00  -3.5431822e-03
   5.9995057e+00  -1.6061741e-03
   6.0067036e+00  -1.2684733e-03
   6.0139016e+00  -9.7272418e-04
   6.0210996e+00  -2.4409470e-03
   6.0282975e+00   1.4801335e-03
   6.0354955e+00  -3.9309535e-03
   6.0426935e+00   7.7416284e-04
   6.0498914e+00   1.8757107e-03
   6.0570894e+00   1.7729156e-03
   6.0642874e+00   1.9251999e-03
   6.0714853e+00   4.2507412e-03
   6.0786833e+00   5.3729564e-03
   6.0858813e+00   6.6440118e-03
   6.0930792e+00   3.7158418e-03
   6.1002772e+00   4.1708919e-03
   6.1074752e+00   3.1063197e-03
   6.1146731e+00   5.8589967e-03
   6.1218711e+00   3.9346939e-03
   6.1290691e+00   6.9475572e-03
   6.1362670e+00   6.1144852e-03
   6.1434650e+00   4.8183661e-03
   6.1506630e+00   4.2136908e-03
   6.1578609e+00   1.2131377e-03
   6.1650589e+00   1.7473951e-03
   6.1722569e+00  -6.9821027e-05
   6.1794548e+00  -1.7779224e-03
   6.1866528e+00   3.0475689e-03
   6.1938508e+00   1.1204403e-03
   6.2010487e+00  -2.3854368e-03
   6.2082467e+00   7.5005659e-04
   6.2154447e+00  -1.9368642e-03
   6.2226426e+00   5.1202156e-04
   6.2298406e+00  -1.4424745e-03
   6.2370386e+00  -2.3273918e-03
   6.2442365e+00  -4.9650985e-04
   6.2514345e+00  -9.5566846e-04
   6.2586325e+00  -1.2148571e-03
   6.2658305e+00  -2.1189045e-04
   6.2730284e+00   5.9015564e-04
   6.2802264e+00   1.4355203e-03
   6.2874244e+00   2.1764035e-03
   6.2946223e+00   5.4143856e-04
   6.3018203e+00   1.7573357e-04
   6.3090183e+00   1.7173182e-03
   6.3162162e+00  -5.0016290e-04
   6.3234142e+00   1.3072224e-03
   6.3306122e+00  -2.0200613e-03
   6.3378101e+00   2.7108730e-03
   6.3450081e+00   2.0776242e-03
   6.3522061e+00   2.9153318e-03
   6.3594040e+00   7.9449611e-04
   6.3666020e+00   1.3510614e-03
   6.3738000e+00   5.2916715e-05
   6.3809979e+00   2.5521788e-03
   6.3881959e+00  -1.4591175e-03
   6.3953939e+00   3.4363953e-03
   6.4025918e+00   7.5227064e-04
   6.4097898e+00   4.5141003e-04
   6.4169878e+00   2.8827808e-03
   6.4241857e+00   2.8800631e-03
   6.4313837e+00   1.3565996e-03
   6.4385817e+00  -1.2408751e-03
   6.4457796e+00   2.2296187e-03
   6.4529776e+00   8.0773234e-04
   6.4601756e+00   4.1502864e-03
   6.4673735e+00   2.0044496e-03
   6.4745715e+00  -1.0129482e-03
   6.4817695e+00   9.3366540e-05
   6.4889674e+00   1.0085867e-03
   6.4961654e+00   5.5072201e-04
   6.5033634e+00   9.2543976e-04
   6.5105613e+00  -1.3492174e-03
   6.5177593e+00   4.8215917e-04
   6.5249573e+00   4.7883653e-04
   6.5321552e+00  -4.9823707e-04
   6.5393532e+00  -5.4119311e-04
   6.5465512e+00  -1.6164354e-03
   6.5537491e+00  -9.1477953e-04
   6.5609471e+00  -4.6653139e-04
   6.5681451e+00   1.3812097e-03
   6.5753430e+00  -2.9909491e-03
   6.5825410e+00   9.1426336e-04
   6.5897390e+00   1.8465314e-03
   6.5969369e+00   3.5232250e-03
   6.6041349e+00   4.7815276e-03
   6.6113329e+00   4.7684109e-03
   6.6185308e+00   6.8331350e-03
   6.6257288e+00   6.8014477e-03
   6.6329268e+00   1.8823622e-03
   6.6401247e+00   6.0154345e-03
   6.6473227e+00   1.6040165e-03
   6.6545207e+00   1.8937044e-03
   6.6617186e+00   2.0628487e-03
   6.6689166e+00   8.0164616e-04
   6.6761146e+00   7.3859492e-04
   6.6833125e+00  -9.1004636e-04
   6.6905105e+00  -2.8797448e-03
   6.6977085e+00  -1.4238370e-03
   6.7049064e+00   1.2256683e-03
   6.7121044e+00  -9.7539010e-04
   6.7193024e+00  -1.1979407e-03
   6.7265004e+00   1.9914113e-03
   6.7336983e+00   2.3316752e-03
   6.7408963e+00   4.5385009e-03
   6.7480943e+00   2.4729514e-03
   6.7552922e+00   4.7471843e-03
   6.7624902e+00   2.7799468e-03
   6.7696882e+00   3.4142744e-03
   6.7768861e+00   1.6346385e-03
   6.7840841e+00   8.8901114e-04
   6.7912821e+00  -6.7978119e-04
   6.7984800e+00   1.0449047e-03
   6.8056780e+00  -1.3277457e-04
   6.8128760e+00   8.8445109e-04
   6.8200739e+00  -7.3107824e-04
   6.8272719e+00   2.9747162e-04
   6.8344699e+00   8.1870338e-04
   6.8416678e+00   1.0218454e-03
   6.8488658e+00   3.1451364e-04
   6.8560638e+00   3.0310840e-03
   6.8632617e+00   7.3296616e-04
   6.8704597e+00   3.6002826e-03
   6.8776577e+00   2.4722007e-03
   6.8848556e+00   7.8676959e-04
   6.8920536e+00   7.2977574e-04
   6.8992516e+00   2.4260385e-03
   6.9064495e+00   6.2787757e-04
   6.9136475e+00  -1.1048049e-03
   6.9208455e+00   1.9987567e-03
   6.9280434e+00   1.3474923e-03
   6.9352414e+00   5.5702915e-03
   6.9424394e+00   2.2593958e-03
   6.9496373e+00   5.9682385e-03
   6.9568353e+00   9.4123235e-04
   6.9640333e+00   3.0337900e-03
   6.9712312e+00   4.2596876e-03
   6.9784292e+00   2.3342641e-03
   6.9856272e+00   4.0090583e-04
   6.9928251e+00   3.6518544e-04
   7.0000231e+00   2.5480830e-03
   7.0072211e+00  -3.0990667e-04
   7.0144190e+00  -1.9109298e-04
   7.0216170e+00  -3.6556662e-04
   7.0288150e+00   2.3628332e-03
   7.0360129e+00   9.5835100e-04
   7.0432109e+00   1.9625192e-03
   7.0504089e+00   1.0321980e-03
   7.0576068e+00   1.3396110e-03
   7.0648048e+00   1.5512339e-03
   7.0720028e+00   2.1508355e-03
   7.0792007e+00   1.0345244e-04
   7.0863987e+00   2.7976095e-03
   7.0935967e+00   6.4306220e-04
   7.1007946e+00   2.1232750e-03
   7.1079926e+00   1.4938710e-03
   7.1151906e+00  -2.0086971e-03
   7.1223885e+00   5.6786200e-04
   7.1295865e+00  -4.8577267e-05
   7.1367845e+00   4.5223628e-03
   7.1439824e+00   1.5782385e-03
   7.1511804e+00   5.7191531e-04
   7.1583784e+00  -2.5717275e-04
   7.1655764e+00   1.1860446e-03
   7.1727743e+00  -4.4368624e-04
   7.1799723e+00   3.9047181e-05
   7.1871703e+00  -2.0491319e-03
   7.1943682e+00   1.3641804e-03
   7.2015662e+00   1.1499381e-03
   7.2087642e+00   1.7103418e-03
   7.2159621e+00   1.0855662e-03
   7.2231601e+00   4.7171231e-03
   7.2303581e+00   1.2407577e-03
   7.2375560e+00   4.4184607e-03
   7.2447540e+00   4.2320438e-03
   7.2519520e+00   4.8566822e-03
   7.2591499e+00   4.3906461e-03
   7.2663479e+00   2.3530239e-03
   7.2735459e+00   3.2908193e-03
   7.2807438e+00  -9.8434473e-04
   7.2879418e+00   2.4664444e-03
   7.2951398e+00   1.2382753e-03
   7.3023377e+00   2.8762477e-03
   7.3095357e+00  -5.6479555e-03
   7.3167337e+00  -3.7003095e-04
   7.3239316e+00   3.2705189e-04
   7.3311296e+00  -2.7875132e-03
   7.3383276e+00  -3.4643119e-03
   7.3455255e+00   1.3911455e-03
   7.3527235e+00   2.4887559e-03
   7.3599215e+00   3.2252024e-03
   7.3671194e+00   3.5559380e-03
   7.3743174e+00   3.5714028e-03
   7.3815154e+00   2.4696597e-03
   7.3887133e+00   1.6561870e-03
   7.3959113e+00   1.1267317e-03
   7.4031093e+00   3.5768917e-03
   7.4103072e+00   3.7585312e-03
   7.4175052e+00   2.4995742e-03
   7.4247032e+00   2.1441270e-03
   7.4319011e+00   4.2656503e-03
   7.4390991e+00   3.7369785e-03
   7.4462971e+00   4.5075028e-03
   7.4534950e+00   1.9862839e-03
   7.4606930e+00   1.0706395e-03
   7.4678910e+00   1.0798180e-03
   7.4750889e+00   1.3490036e-03
   7.4822869e+00   2.3372293e-03
   7.4894849e+00  -1.4970403e-04
   7.4966828e+00   3.3884534e-04
   7.5038808e+00  -6.4212785e-04
   7.5110788e+00  -2.9444683e-04
   7.5182767e+00   3.2851043e-04
   7.5254747e+00   2.2507178e-03
   7.5326727e+00   1.9439957e-03
   7.5398706e+00   1.3159494e-03
   7.5470686e+00   2.8672909e-03
   7.5542666e+00   2.5236434e-03
   7.5614645e+00   3.6004764e-04
   7.5686625e+00   3.8285000e-04
   7.5758605e+00   8.3628443e-05
   7.5830584e+00  -3.0140343e-03
   7.5902564e+00  -1.1715046e-03
   7.5974544e+00  -6.4974077e-04
   7.6046524e+00  -1.5198129e-03
   7.6118503e+00   3.3491393e-03
   7.6190483e+00  -2.3184435e-04
   7.6262463e+00   2.1692030e-03
   7.6334442e+00   7.7916757e-04
   7.6406422e+00   1.4239134e-03
   7.6478402e+00   1.0947742e-03
   7.6550381e+00   1.0240633e-03
   7.6622361e+00   2.8696099e-03
   7.6694341e+00   4.4919711e-04
   7.6766320e+00   5.9134896e-03
   7.6838300e+00   3.5156696e-03
   7.6910280e+00   2.0898338e-03
   7.6982259e+00   2.5504446e-03
   7.7054239e+00   3.7899360e-03
   7.7126219e+00   4.8315062e-03
   7.7198198e+00   2.1099944e-03
   7.7270178e+00   1.3239034e-03
   7.7342158e+00   2.9696514e-03
   7.7414137e+00   2.1587184e-03
   7.7486117e+00   1.0737879e-03
   7.7558097e+00  -6.3997431e-04
   7.7630076e+00  -5.9742921e-04
   7.7702056e+00   7.7200663e-04
   7.7774036e+00   1.4645897e-04
   7.7846015e+00  -1.6830802e-03
   7.7917995e+00   1.9037644e-03
   7.7989975e+00  -1.0159933e-03
   7.8061954e+00  -2.4027344e-03
   7.8133934e+00  -1.1981332e-03
   7.8205914e+00  -1.2618313e-03
   7.8277893e+00   1.8036284e-03
   7.8349873e+00   4.7101456e-03
   7.8421853e+00   3.4996163e-03
   7.8493832e+00   9.3417720e-04
   7.8565812e+00   1.5518872e-03
   7.8637792e+00   6.7909622e-04
   7.8709771e+00  -1.1741297e-03
   7.8781751e+00   5.1483270e-04
   7.8853731e+00   2.6181292e-03
   7.8925710e+00   1.0547981e-03
   7.8997690e+00  -8.7383281e-04
   7.9069670e+00   3.0303927e-04
   7.9141649e+00  -1.6897799e-03
   7.9213629e+00  -8.9573918e-04
   7.9285609e+00   9.4018590e-04
   7.9357588e+00   4.8872057e-04
   7.9429568e+00   1.6112758e-03
   7.9501548e+00   1.2297877e-03
   7.9573527e+00   2.5527284e-03
   7.9645507e+00   4.2929028e-03
   7.9717487e+00   3.7788717e-03
   7.9789466e+00   2.3393701e-03
   7.9861446e+00   2.2621706e-03
   7.9933426e+00  -2.6702849e-03
   8.0005405e+00  -7.4718776e-04
   8.0077385e+00  -2.1715654e-03
   8.0149365e+00   6.8177726e-05
   8.0221344e+00   2.9710244e-03
   8.0293324e+00   2.7426087e-03
   8.0365304e+00   1.5885723e-03
   8.0437283e+00   3.4512833e-03
   8.0509263e+00   2.8179366e-03
   8.0581243e+00   4.5750402e-03
   8.0653223e+00   4.5785025e-03
   8.0725202e+00   4.4488794e-03
   8.0797182e+00   5.4363048e-03
   8.0869162e+00   5.2839352e-03
   8.0941141e+00   5.8789868e-03
   8.1013121e+00   1.2876740e-03
   8.1085101e+00   3.6860060e-03
   8.1157080e+00   1.4586534e-03
   8.1229060e+00  -1.6785477e-03
   8.1301040e+00   1.2369714e-03
   8.1373019e+00   1.9168126e-03
   8.1444999e+00   1.9189557e-03
   8.1516979e+00   2.2950501e-03
   8.1588958e+00  -1.2930815e-03
   8.1660938e+00  -1.0434470e-03
   8.1732918e+00   2.6833986e-04
   8.1804897e+00   3.8317752e-03
   8.1876877e+00   2.9260042e-03
   8.1948857e+00   1.7772593e-03
   8.2020836e+00   2.7548150e-03
   8.2092816e+00   2.1592895e-03
   8.2164796e+00   1.1934496e-03
   8.2236775e+00  -7.3633804e-04
   8.2308755e+00   1.9537441e-04
   8.2380735e+00  -7.7611306e-04
   8.2452714e+00  -1.3079220e-03
   8.2524694e+00  -2.3319148e-04
   8.2596674e+00  -2.9988703e-03
   8.2668653e+00   1.3139554e-03
   8.2740633e+00   1.4302951e-03
   8.2812613e+00   3.0399531e-03
   8.2884592e+00   3.7425395e-03
   8.2956572e+00   3.1026498e-03
   8.3028552e+00   8.9719227e-04
   8.3100531e+00   1.5650071e-03
   8.3172511e+00   2.7652544e-03
   8.3244491e+00  -4.3116304e-04
   8.3316470e+00   7.7258732e-04
   8.3388450e+00   6.0305031e-04
   8.3460430e+00   8.1673123e-04
   8.3532409e+00   1.9382284e-03
   8.3604389e+00  -3.4269542e-04
   8.3676369e+00   7.2320596e-04
   8.3748348e+00   1.5272575e-03
   8.3820328e+00   3.6229937e-04
   8.3892308e+00   2.0687258e-03
   8.3964287e+00   8.1144647e-04
   8.4036267e+00   2.1448899e-03
   8.4108247e+00  -7.2616263e-05
   8.4180226e+00   3.4859587e-04
   8.4252206e+00   2.5250758e-03
   8.4324186e+00  -1.8813975e-03
   8.4396165e+00   8.3093905e-04
   8.4468145e+00   6.1182929e-04
   8.4540125e+00   1.8920396e-03
   8.4612104e+00   6.9262290e-04
   8.4684084e+00   1.8292753e-03
   8.4756064e+00  -7.1294002e-05
   8.4828043e+00   2.3635460e-03
   8.4900023e+00   5.3260199e-03
   8.4972003e+00   5.9076065e-03
   8.5043983e+00   5.5769734e-03
   8.5115962e+00   6.0254712e-03
   8.5187942e+00   3.4972456e-03
   8.5259922e+00   5.7373935e-03
   8.5331901e+00   2.5770547e-03
   8.5403881e+00   3.0302447e-03
   8.5475861e+00   7.5361150e-05
   8.5547840e+00  -1.5505088e-03
   8.5619820e+00   1.1079774e-03
   8.5691800e+00   2.0800197e-03
   8.5763779e+00   1.2780004e-03
   8.5835759e+00  -1.4381187e-04
   8.5907739e+00  -2.2211648e-03
   8.5979718e+00  -2.8350026e-03
   8.6051698e+00  -1.6894332e-03
   8.6123678e+00  -2.1860510e-03
   8.6195657e+00  -2.0310295e-03
   8.6267637e+00  -5.0666485e-04
   8.6339617e+00  -1.0411990e-04
   8.6411596e+00  -1.4248886e-03
   8.6483576e+00  -4.5432293e-04
   8.6555556e+00   3.1113362e-04
   8.6627535e+00   2.1682924e-03
   8.6699515e+00   5.7008634e-04
   8.6771495e+00   1.6629131e-03
   8.6843474e+00   5.8907594e-03
   8.6915454e+00   4.8181599e-03
   8.6987434e+00   3.5312700e-03
   8.7059413e+00   4.8887570e-03
   8.7131393e+00   3.0449150e-03
   8.7203373e+00   3.1114635e-03
   8.7275352e+00   3.7259147e-05
   8.7347332e+00   6.9226092e-04
   8.7419312e+00  -2.3574058e-03
   8.7491291e+00   1.5924338e-03
   8.7563271e+00  -4.1847605e-04
   8.7635251e+00   2.8498279e-03
   8.7707230e+00  -6.3117744e-04
   8.7779210e+00   9.7535017e-04
   8.7851190e+00   2.4676930e-03
   8.7923169e+00   2.5455174e-03
   8.7995149e+00   9.7381156e-04
   8.8067129e+00   2.8899782e-03
   8.8139108e+00  -9.1902079e-04
   8.8211088e+00   2.2503870e-03
   8.8283068e+00  -4.3211076e-04
   8.8355047e+00   1.8273838e-04
   8.8427027e+00   1.7836477e-03
   8.8499007e+00   1.9665233e-03
   8.8570986e+00   1.2784039e-03
   8.8642966e+00   1.9117543e-03
   8.8714946e+00   3.5352995e-04
   8.8786925e+00   1.0181354e-03
   8.8858905e+00   1.4576168e-03
   8.8930885e+00   4.9369269e-03
   8.9002864e+00   1.3572692e-03
   8.9074844e+00   2.8190825e-03
   8.9146824e+00   1.4384826e-03
   8.9218803e+00   1.7117483e-03
   8.9290783e+00   3.7030761e-03
   8.9362763e+00  -1.7368356e-03
   8.9434743e+00   4.0013370e-04
   8.9506722e+00  -3.2721140e-03
   8.9578702e+00   4.4260440e-04
   8.9650682e+00  -3.0997614e-03
   8.9722661e+00   3.7613534e-03
   8.9794641e+00   3.7671568e-03
   8.9866621e+00  -1.1141201e-03
   8.9938600e+00  -9.4105510e-04

==> figures/figure6_ref_max3.1894.txt <==
   nu   spec
   1.1992144e+02   9.0740000e-02
   1.1987866e+02   8.9590000e-02
   1.1983588e+02   8.8310000e-02
   1.1979309e+02   8.7050000e-02
   1.1975031e+02   8.5910000e-02
   1.1970753e+02   8.4960000e-02
   1.1966474e+02   8.4190000e-02
   1.1962196e+02   8.3620000e-02
   1.1957918e+02   8.3230000e-02
   1.1953639e+02   8.3010000e-02
   1.1949361e+02   8.2930000e-02
   1.1945083e+02   8.2950000e-02
   1.1940804e+02   8.3030000e-02
   1.1936526e+02   8.3130000e-02
   1.1932248e+02   8.3200000e-02
   1.1927969e+02   8.3190000e-02
   1.1923691e+02   8.3090000e-02
   1.1919413e+02   8.2880000e-02
   1.1915134e+02   8.2600000e-02
   1.1910856e+02   8.2290000e-02
   1.1906578e+02   8.2000000e-02
   1.1902299e+02   8.1750000e-02
   1.1898021e+02   8.1530000e-02
   1.1893743e+02   8.1330000e-02
   1.1889464e+02   8.1140000e-02
   1.1885186e+02   8.0950000e-02
   1.1880908e+02   8.0760000e-02
   1.1876629e+02   8.0570000e-02
   1.1872351e+02   8.0390000e-02
   1.1868073e+02   8.0240000e-02
   1.1863794e+02   8.0100000e-02
   1.1859516e+02   8.0000000e-02
   1.1855238e+02   7.9920000e-02
   1.1850959e+02   7.9880000e-02
   1.1846681e+02   7.9900000e-02
   1.1842403e+02   7.9970000e-02
   1.1838124e+02   8.0080000e-02
   1.1833846e+02   8.0200000e-02
   1.1829568e+02   8.0340000e-02
   1.1825290e+02   8.0510000e-02
   1.1821011e+02   8.0660000e-02
   1.1816733e+02   8.0770000e-02
   1.1812455e+02   8.0790000e-02
   1.1808176e+02   8.0710000e-02
   1.1803898e+02   8.0540000e-02
   1.1799620e+02   8.0300000e-02
   1.1795341e+02   8.0040000e-02
   1.1791063e+02   7.9810000e-02
   1.1786785e+02   7.9630000e-02
   1.1782506e+02   7.9440000e-02
   1.1778228e+02   7.9250000e-02
   1.1773950e+02   7.9040000e-02
   1.1769671e+02   7.8850000e-02
   1.1765393e+02   7.8660000e-02
   1.1761115e+02   7.8430000e-02
   1.1756836e+02   7.8170000e-02
   1.1752558e+02   7.7920000e-02
   1.1748280e+02   7.7750000e-02
   1.1744001e+02   7.7620000e-02
   1.1739723e+02   7.7510000e-02
   1.1735445e+02   7.7410000e-02
   1.1731166e+02   7.7320000e-02
   1.1726888e+02   7.7240000e-02
   1.1722610e+02   7.7140000e-02
   1.1718331e+02   7.6980000e-02
   1.1714053e+02   7.6780000e-02
   1.1709775e+02   7.6620000e-02
   1.1705496e+02   7.6520000e-02
   1.1701218e+02   7.6470000e-02
   1.1696940e+02   7.6460000e-02
   1.1692661e+02   7.6460000e-02
   1.1688383e+02   7.6420000e-02
   1.1684105e+02   7.6260000e-02
   1.1679826e+02   7.5980000e-02
   1.1675548e+02   7.5690000e-02
   1.1671270e+02   7.5490000e-02
   1.1666992e+02   7.5370000e-02
   1.1662713e+02   7.5240000e-02
   1.1658435e+02   7.5070000e-02
   1.1654157e+02   7.4940000e-02
   1.1649878e+02   7.4860000e-02
   1.1645600e+02   7.4780000e-02
   1.1641322e+02   7.4740000e-02
   1.1637043e+02   7.4820000e-02
   1.1632765e+02   7.4950000e-02
   1.1628487e+02   7.5030000e-02
   1.1624208e+02   7.5030000e-02
   1.1619930e+02   7.5000000e-02
   1.1615652e+02   7.4980000e-02
   1.1611373e+02   7.4980000e-02
   1.1607095e+02   7.5070000e-02
   1.1602817e+02   7.5210000e-02
   1.1598538e+02   7.5310000e-02
   1.1594260e+02   7.5340000e-02
   1.1589982e+02   7.5380000e-02
   1.1585703e+02   7.5470000e-02
   1.1581425e+02   7.5560000e-02
   1.1577147e+02   7.5590000e-02
   1.1572868e+02   7.5520000e-02
   1.1568590e+02   7.5300000e-02
   1.1564312e+02   7.4990000e-02
   1.1560033e+02   7.4860000e-02
   1.1555755e+02   7.5090000e-02
   1.1551477e+02   7.5510000e-02
   1.1547198e+02   7.5870000e-02
   1.1542920e+02   7.6140000e-02
   1.1538642e+02   7.6310000e-02
   1.1534363e+02   7.6420000e-02
   1.1530085e+02   7.6510000e-02
   1.1525807e+02   7.6600000e-02
   1.1521528e+02   7.6690000e-02
   1.1517250e+02   7.6790000e-02
   1.1512972e+02   7.6940000e-02
   1.1508693e+02   7.7160000e-02
   1.1504415e+02   7.7400000e-02
   1.1500137e+02   7.7620000e-02
   1.1495859e+02   7.7830000e-02
   1.1491580e+02   7.8070000e-02
   1.1487302e+02   7.8300000e-02
   1.1483024e+02   7.8530000e-02
   1.1478745e+02   7.8750000e-02
   1.1474467e+02   7.8930000e-02
   1.1470189e+02   7.9040000e-02
   1.1465910e+02   7.9110000e-02
   1.1461632e+02   7.9210000e-02
   1.1457354e+02   7.9360000e-02
   1.1453075e+02   7.9450000e-02
   1.1448797e+02   7.9470000e-02
   1.1444519e+02   7.9490000e-02
   1.1440240e+02   7.9540000e-02
   1.1435962e+02   7.9570000e-02
   1.1431684e+02   7.9510000e-02
   1.1427405e+02   7.9390000e-02
   1.1423127e+02   7.9260000e-02
   1.1418849e+02   7.9180000e-02
   1.1414570e+02   7.9120000e-02
   1.1410292e+02   7.9010000e-02
   1.1406014e+02   7.8810000e-02
   1.1401735e+02   7.8630000e-02
   1.1397457e+02   7.8490000e-02
   1.1393179e+02   7.8320000e-02
   1.1388900e+02   7.8060000e-02
   1.1384622e+02   7.7740000e-02
   1.1380344e+02   7.7410000e-02
   1.1376065e+02   7.7040000e-02
   1.1371787e+02   7.6650000e-02
   1.1367509e+02   7.6260000e-02
   1.1363230e+02   7.5880000e-02
   1.1358952e+02   7.5510000e-02
   1.1354674e+02   7.5180000e-02
   1.1350395e+02   7.4900000e-02
   1.1346117e+02   7.4680000e-02
   1.1341839e+02   7.4490000e-02
   1.1337560e+02   7.4350000e-02
   1.1333282e+02   7.4280000e-02
   1.1329004e+02   7.4280000e-02
   1.1324726e+02   7.4280000e-02
   1.1320447e+02   7.4270000e-02
   1.1316169e+02   7.4210000e-02
   1.1311891e+02   7.4170000e-02
   1.1307612e+02   7.4200000e-02
   1.1303334e+02   7.4280000e-02
   1.1299056e+02   7.4360000e-02
   1.1294777e+02   7.4410000e-02
   1.1290499e+02   7.4400000e-02
   1.1286221e+02   7.4290000e-02
   1.1281942e+02   7.4070000e-02
   1.1277664e+02   7.3780000e-02
   1.1273386e+02   7.3510000e-02
   1.1269107e+02   7.3230000e-02
   1.1264829e+02   7.2870000e-02
   1.1260551e+02   7.2390000e-02
   1.1256272e+02   7.1830000e-02
   1.1251994e+02   7.1380000e-02
   1.1247716e+02   7.1180000e-02
   1.1243437e+02   7.1090000e-02
   1.1239159e+02   7.0910000e-02
   1.1234881e+02   7.0720000e-02
   1.1230602e+02   7.0760000e-02
   1.1226324e+02   7.1060000e-02
   1.1222046e+02   7.1370000e-02
   1.1217767e+02   7.1490000e-02
   1.1213489e+02   7.1420000e-02
   1.1209211e+02   7.1270000e-02
   1.1204932e+02   7.1200000e-02
   1.1200654e+02   7.1330000e-02
   1.1196376e+02   7.1660000e-02
   1.1192097e+02   7.2120000e-02
   1.1187819e+02   7.2610000e-02
   1.1183541e+02   7.3100000e-02
   1.1179262e+02   7.3630000e-02
   1.1174984e+02   7.4170000e-02
   1.1170706e+02   7.4670000e-02
   1.1166428e+02   7.5020000e-02
   1.1162149e+02   7.5180000e-02
   1.1157871e+02   7.5120000e-02
   1.1153593e+02   7.4860000e-02
   1.1149314e+02   7.4470000e-02
   1.1145036e+02   7.4000000e-02
   1.1140758e+02   7.3520000e-02
   1.1136479e+02   7.3140000e-02
   1.1132201e+02   7.3080000e-02
   1.1127923e+02   7.3390000e-02
   1.1123644e+02   7.3960000e-02
   1.1119366e+02   7.4630000e-02
   1.1115088e+02   7.5300000e-02
   1.1110809e+02   7.5880000e-02
   1.1106531e+02   7.6340000e-02
   1.1102253e+02   7.6620000e-02
   1.1097974e+02   7.6640000e-02
   1.1093696e+02   7.6380000e-02
   1.1089418e+02   7.5910000e-02
   1.1085139e+02   7.5320000e-02
   1.1080861e+02   7.4720000e-02
   1.1076583e+02   7.4170000e-02
   1.1072304e+02   7.3740000e-02
   1.1068026e+02   7.3530000e-02
   1.1063748e+02   7.3600000e-02
   1.1059469e+02   7.3880000e-02
   1.1055191e+02   7.4230000e-02
   1.1050913e+02   7.4560000e-02
   1.1046634e+02   7.4850000e-02
   1.1042356e+02   7.5080000e-02
   1.1038078e+02   7.5220000e-02
   1.1033799e+02   7.5200000e-02
   1.1029521e+02   7.5070000e-02
   1.1025243e+02   7.4940000e-02
   1.1020964e+02   7.4900000e-02
   1.1016686e+02   7.4870000e-02
   1.1012408e+02   7.4780000e-02
   1.1008130e+02   7.4750000e-02
   1.1003851e+02   7.4900000e-02
   1.0999573e+02   7.5200000e-02
   1.0995295e+02   7.5590000e-02
   1.0991016e+02   7.6090000e-02
   1.0986738e+02   7.6740000e-02
   1.0982460e+02   7.7570000e-02
   1.0978181e+02   7.8520000e-02
   1.0973903e+02   7.9630000e-02
   1.0969625e+02   8.0970000e-02
   1.0965346e+02   8.2510000e-02
   1.0961068e+02   8.4070000e-02
   1.0956790e+02   8.5550000e-02
   1.0952511e+02   8.7000000e-02
   1.0948233e+02   8.8360000e-02
   1.0943955e+02   8.9340000e-02
   1.0939676e+02   8.9640000e-02
   1.0935398e+02   8.9160000e-02
   1.0931120e+02   8.7910000e-02
   1.0926841e+02   8.6010000e-02
   1.0922563e+02   8.3730000e-02
   1.0918285e+02   8.1370000e-02
   1.0914006e+02   7.9220000e-02
   1.0909728e+02   7.7430000e-02
   1.0905450e+02   7.6040000e-02
   1.0901171e+02   7.5040000e-02
   1.0896893e+02   7.4350000e-02
   1.0892615e+02   7.3950000e-02
   1.0888336e+02   7.3930000e-02
   1.0884058e+02   7.4480000e-02
   1.0879780e+02   7.5480000e-02
   1.0875501e+02   7.6640000e-02
   1.0871223e+02   7.7730000e-02
   1.0866945e+02   7.8580000e-02
   1.0862666e+02   7.8980000e-02
   1.0858388e+02   7.8800000e-02
   1.0854110e+02   7.8040000e-02
   1.0849831e+02   7.6860000e-02
   1.0845553e+02   7.5370000e-02
   1.0841275e+02   7.3760000e-02
   1.0836997e+02   7.2230000e-02
   1.0832718e+02   7.0970000e-02
   1.0828440e+02   6.9990000e-02
   1.0824162e+02   6.9290000e-02
   1.0819883e+02   6.8860000e-02
   1.0815605e+02   6.8610000e-02
   1.0811327e+02   6.8420000e-02
   1.0807048e+02   6.8240000e-02
   1.0802770e+02   6.8090000e-02
   1.0798492e+02   6.7990000e-02
   1.0794213e+02   6.7910000e-02
   1.0789935e+02   6.7830000e-02
   1.0785657e+02   6.7780000e-02
   1.0781378e+02   6.7790000e-02
   1.0777100e+02   6.7820000e-02
   1.0772822e+02   6.7800000e-02
   1.0768543e+02   6.7710000e-02
   1.0764265e+02   6.7650000e-02
   1.0759987e+02   6.7700000e-02
   1.0755708e+02   6.7830000e-02
   1.0751430e+02   6.7930000e-02
   1.0747152e+02   6.7940000e-02
   1.0742873e+02   6.7900000e-02
   1.0738595e+02   6.7840000e-02
   1.0734317e+02   6.7800000e-02
   1.0730038e+02   6.7780000e-02
   1.0725760e+02   6.7770000e-02
   1.0721482e+02   6.7780000e-02
   1.0717203e+02   6.7790000e-02
   1.0712925e+02   6.7780000e-02
   1.0708647e+02   6.7730000e-02
   1.0704368e+02   6.7680000e-02
   1.0700090e+02   6.7710000e-02
   1.0695812e+02   6.7850000e-02
   1.0691533e+02   6.8050000e-02
   1.0687255e+02   6.8230000e-02
   1.0682977e+02   6.8360000e-02
   1.0678698e+02   6.8460000e-02
   1.0674420e+02   6.8550000e-02
   1.0670142e+02   6.8640000e-02
   1.0665864e+02   6.8720000e-02
   1.0661585e+02   6.8800000e-02
   1.0657307e+02   6.8900000e-02
   1.0653029e+02   6.9010000e-02
   1.0648750e+02   6.9140000e-02
   1.0644472e+02   6.9280000e-02
   1.0640194e+02   6.9460000e-02
   1.0635915e+02   6.9670000e-02
   1.0631637e+02   6.9890000e-02
   1.0627359e+02   7.0100000e-02
   1.0623080e+02   7.0270000e-02
   1.0618802e+02   7.0430000e-02
   1.0614524e+02   7.0580000e-02
   1.0610245e+02   7.0730000e-02
   1.0605967e+02   7.0880000e-02
   1.0601689e+02   7.1010000e-02
   1.0597410e+02   7.1150000e-02
   1.0593132e+02   7.1280000e-02
   1.0588854e+02   7.1410000e-02
   1.0584575e+02   7.1550000e-02
   1.0580297e+02   7.1720000e-02
   1.0576019e+02   7.1910000e-02
   1.0571740e+02   7.2090000e-02
   1.0567462e+02   7.2260000e-02
   1.0563184e+02   7.2400000e-02
   1.0558905e+02   7.2540000e-02
   1.0554627e+02   7.2680000e-02
   1.0550349e+02   7.2830000e-02
   1.0546070e+02   7.2980000e-02
   1.0541792e+02   7.3120000e-02
   1.0537514e+02   7.3230000e-02
   1.0533235e+02   7.3300000e-02
   1.0528957e+02   7.3370000e-02
   1.0524679e+02   7.3460000e-02
   1.0520400e+02   7.3580000e-02
   1.0516122e+02   7.3730000e-02
   1.0511844e+02   7.3900000e-02
   1.0507566e+02   7.4080000e-02
   1.0503287e+02   7.4240000e-02
   1.0499009e+02   7.4400000e-02
   1.0494731e+02   7.4570000e-02
   1.0490452e+02   7.4740000e-02
   1.0486174e+02   7.4910000e-02
   1.0481896e+02   7.5060000e-02
   1.0477617e+02   7.5220000e-02
   1.0473339e+02   7.5390000e-02
   1.0469061e+02   7.5590000e-02
   1.0464782e+02   7.5810000e-02
   1.0460504e+02   7.6030000e-02
   1.0456226e+02   7.6210000e-02
   1.0451947e+02   7.6390000e-02
   1.0447669e+02   7.6590000e-02
   1.0443391e+02   7.6840000e-02
   1.0439112e+02   7.7080000e-02
   1.0434834e+02   7.7270000e-02
   1.0430556e+02   7.7410000e-02
   1.0426277e+02   7.7550000e-02
   1.0421999e+02   7.7730000e-02
   1.0417721e+02   7.7960000e-02
   1.0413442e+02   7.8210000e-02
   1.0409164e+02   7.8470000e-02
   1.0404886e+02   7.8680000e-02
   1.0400607e+02   7.8800000e-02
   1.0396329e+02   7.8860000e-02
   1.0392051e+02   7.8910000e-02
   1.0387772e+02   7.8970000e-02
   1.0383494e+02   7.9050000e-02
   1.0379216e+02   7.9130000e-02
   1.0374937e+02   7.9190000e-02
   1.0370659e+02   7.9250000e-02
   1.0366381e+02   7.9340000e-02
   1.0362102e+02   7.9450000e-02
   1.0357824e+02   7.9600000e-02
   1.0353546e+02   7.9790000e-02
   1.0349267e+02   8.0000000e-02
   1.0344989e+02   8.0240000e-02
   1.0340711e+02   8.0500000e-02
   1.0336433e+02   8.0760000e-02
   1.0332154e+02   8.0990000e-02
   1.0327876e+02   8.1160000e-02
   1.0323598e+02   8.1240000e-02
   1.0319319e+02   8.1210000e-02
   1.0315041e+02   8.1070000e-02
   1.0310763e+02   8.0820000e-02
   1.0306484e+02   8.0470000e-02
   1.0302206e+02   8.0040000e-02
   1.0297928e+02   7.9580000e-02
   1.0293649e+02   7.9140000e-02
   1.0289371e+02   7.8710000e-02
   1.0285093e+02   7.8310000e-02
   1.0280814e+02   7.7920000e-02
   1.0276536e+02   7.7550000e-02
   1.0272258e+02   7.7220000e-02
   1.0267979e+02   7.6940000e-02
   1.0263701e+02   7.6700000e-02
   1.0259423e+02   7.6490000e-02
   1.0255144e+02   7.6330000e-02
   1.0250866e+02   7.6220000e-02
   1.0246588e+02   7.6160000e-02
   1.0242309e+02   7.6140000e-02
   1.0238031e+02   7.6130000e-02
   1.0233753e+02   7.6120000e-02
   1.0229474e+02   7.6120000e-02
   1.0225196e+02   7.6120000e-02
   1.0220918e+02   7.6120000e-02
   1.0216639e+02   7.6120000e-02
   1.0212361e+02   7.6140000e-02
   1.0208083e+02   7.6170000e-02
   1.0203804e+02   7.6200000e-02
   1.0199526e+02   7.6170000e-02
   1.0195248e+02   7.6090000e-02
   1.0190969e+02   7.5990000e-02
   1.0186691e+02   7.5920000e-02
   1.0182413e+02   7.5890000e-02
   1.0178135e+02   7.5850000e-02
   1.0173856e+02   7.5800000e-02
   1.0169578e+02   7.5710000e-02
   1.0165300e+02   7.5610000e-02
   1.0161021e+02   7.5530000e-02
   1.0156743e+02   7.5470000e-02
   1.0152465e+02   7.5400000e-02
   1.0148186e+02   7.5310000e-02
   1.0143908e+02   7.5190000e-02
   1.0139630e+02   7.5050000e-02
   1.0135351e+02   7.4880000e-02
   1.0131073e+02   7.4660000e-02
   1.0126795e+02   7.4430000e-02
   1.0122516e+02   7.4190000e-02
   1.0118238e+02   7.4000000e-02
   1.0113960e+02   7.3850000e-02
   1.0109681e+02   7.3720000e-02
   1.0105403e+02   7.3560000e-02
   1.0101125e+02   7.3380000e-02
   1.0096846e+02   7.3180000e-02
   1.0092568e+02   7.2990000e-02
   1.0088290e+02   7.2860000e-02
   1.0084011e+02   7.2760000e-02
   1.0079733e+02   7.2680000e-02
   1.0075455e+02   7.2610000e-02
   1.0071176e+02   7.2550000e-02
   1.0066898e+02   7.2500000e-02
   1.0062620e+02   7.2500000e-02
   1.0058341e+02   7.2540000e-02
   1.0054063e+02   7.2600000e-02
   1.0049785e+02   7.2630000e-02
   1.0045506e+02   7.2620000e-02
   1.0041228e+02   7.2600000e-02
   1.0036950e+02   7.2610000e-02
   1.0032671e+02   7.2640000e-02
   1.0028393e+02   7.2680000e-02
   1.0024115e+02   7.2720000e-02
   1.0019837e+02   7.2750000e-02
   1.0015558e+02   7.2740000e-02
   1.0011280e+02   7.2700000e-02
   1.0007002e+02   7.2630000e-02
   1.0002723e+02   7.2580000e-02
   9.9984448e+01   7.2550000e-02
   9.9941665e+01   7.2530000e-02
   9.9898882e+01   7.2530000e-02
   9.9856099e+01   7.2540000e-02
   9.9813316e+01   7.2560000e-02
   9.9770532e+01   7.2550000e-02
   9.9727749e+01   7.2510000e-02
   9.9684966e+01   7.2430000e-02
   9.9642183e+01   7.2360000e-02
   9.9599399e+01   7.2310000e-02
   9.9556616e+01   7.2260000e-02
   9.9513833e+01   7.2210000e-02
   9.9471050e+01   7.2170000e-02
   9.9428266e+01   7.2140000e-02
   9.9385483e+01   7.2120000e-02
   9.9342700e+01   7.2130000e-02
   9.9299917e+01   7.2150000e-02
   9.9257133e+01   7.2180000e-02
   9.9214350e+01   7.2210000e-02
   9.9171567e+01   7.2200000e-02
   9.9128784e+01   7.2150000e-02
   9.9086000e+01   7.2060000e-02
   9.9043217e+01   7.1970000e-02
   9.9000434e+01   7.1930000e-02
   9.8957651e+01   7.1930000e-02
   9.8914868e+01   7.1960000e-02
   9.8872084e+01   7.2010000e-02
   9.8829301e+01   7.2040000e-02
   9.8786518e+01   7.2070000e-02
   9.8743735e+01   7.2090000e-02
   9.8700951e+01   7.2110000e-02
   9.8658168e+01   7.2130000e-02
   9.8615385e+01   7.2170000e-02
   9.8572601e+01   7.2230000e-02
   9.8529818e+01   7.2280000e-02
   9.8487035e+01   7.2340000e-02
   9.8444252e+01   7.2390000e-02
   9.8401468e+01   7.2460000e-02
   9.8358685e+01   7.2540000e-02
   9.8315902e+01   7.2630000e-02
   9.8273119e+01   7.2740000e-02
   9.8230336e+01   7.2860000e-02
   9.8187552e+01   7.2970000e-02
   9.8144769e+01   7.3070000e-02
   9.8101986e+01   7.3150000e-02
   9.8059202e+01   7.3210000e-02
   9.8016419e+01   7.3280000e-02
   9.7973636e+01   7.3350000e-02
   9.7930853e+01   7.3430000e-02
   9.7888070e+01   7.3510000e-02
   9.7845286e+01   7.3580000e-02
   9.7802503e+01   7.3630000e-02
   9.7759720e+01   7.3670000e-02
   9.7716937e+01   7.3710000e-02
   9.7674153e+01   7.3730000e-02
   9.7631370e+01   7.3730000e-02
   9.7588587e+01   7.3710000e-02
   9.7545804e+01   7.3700000e-02
   9.7503020e+01   7.3700000e-02
   9.7460237e+01   7.3720000e-02
   9.7417454e+01   7.3720000e-02
   9.7374670e+01   7.3690000e-02
   9.7331887e+01   7.3630000e-02
   9.7289104e+01   7.3580000e-02
   9.7246321e+01   7.3530000e-02
   9.7203538e+01   7.3510000e-02
   9.7160754e+01   7.3500000e-02
   9.7117971e+01   7.3520000e-02
   9.7075188e+01   7.3600000e-02
   9.7032405e+01   7.3690000e-02
   9.6989621e+01   7.3750000e-02
   9.6946838e+01   7.3760000e-02
   9.6904055e+01   7.3740000e-02
   9.6861272e+01   7.3740000e-02
   9.6818489e+01   7.3780000e-02
   9.6775705e+01   7.3840000e-02
   9.6732922e+01   7.3900000e-02
   9.6690139e+01   7.3970000e-02
   9.6647355e+01   7.4050000e-02
   9.6604572e+01   7.4140000e-02
   9.6561789e+01   7.4220000e-02
   9.6519006e+01   7.4310000e-02
   9.6476222e+01   7.4420000e-02
   9.6433439e+01   7.4570000e-02
   9.6390656e+01   7.4760000e-02
   9.6347872e+01   7.5020000e-02
   9.6305089e+01   7.5380000e-02
   9.6262306e+01   7.5840000e-02
   9.6219523e+01   7.6390000e-02
   9.6176740e+01   7.6970000e-02
   9.6133956e+01   7.7550000e-02
   9.6091173e+01   7.8080000e-02
   9.6048390e+01   7.8520000e-02
   9.6005607e+01   7.8850000e-02
   9.5962823e+01   7.9050000e-02
   9.5920040e+01   7.9150000e-02
   9.5877257e+01   7.9200000e-02
   9.5834474e+01   7.9230000e-02
   9.5791691e+01   7.9320000e-02
   9.5748907e+01   7.9480000e-02
   9.5706124e+01   7.9720000e-02
   9.5663341e+01   8.0000000e-02
   9.5620557e+01   8.0310000e-02
   9.5577774e+01   8.0640000e-02
   9.5534991e+01   8.0980000e-02
   9.5492208e+01   8.1300000e-02
   9.5449424e+01   8.1600000e-02
   9.5406641e+01   8.1880000e-02
   9.5363858e+01   8.2190000e-02
   9.5321075e+01   8.2560000e-02
   9.5278291e+01   8.3060000e-02
   9.5235508e+01   8.3740000e-02
   9.5192725e+01   8.4690000e-02
   9.5149942e+01   8.6010000e-02
   9.5107159e+01   8.7830000e-02
   9.5064375e+01   9.0240000e-02
   9.5021592e+01   9.3200000e-02
   9.4978809e+01   9.6430000e-02
   9.4936025e+01   9.9430000e-02
   9.4893242e+01   1.0158000e-01
   9.4850459e+01   1.0244000e-01
   9.4807676e+01   1.0194000e-01
   9.4764893e+01   1.0044000e-01
   9.4722109e+01   9.8510000e-02
   9.4679326e+01   9.6690000e-02
   9.4636543e+01   9.5310000e-02
   9.4593760e+01   9.4410000e-02
   9.4550976e+01   9.3900000e-02
   9.4508193e+01   9.3680000e-02
   9.4465410e+01   9.3680000e-02
   9.4422626e+01   9.3830000e-02
   9.4379843e+01   9.4080000e-02
   9.4337060e+01   9.4400000e-02
   9.4294277e+01   9.4780000e-02
   9.4251493e+01   9.5250000e-02
   9.4208710e+01   9.5790000e-02
   9.4165927e+01   9.6390000e-02
   9.4123144e+01   9.7080000e-02
   9.4080361e+01   9.7890000e-02
   9.4037577e+01   9.8840000e-02
   9.3994794e+01   9.9960000e-02
   9.3952011e+01   1.0125000e-01
   9.3909227e+01   1.0272000e-01
   9.3866444e+01   1.0441000e-01
   9.3823661e+01   1.0636000e-01
   9.3780878e+01   1.0864000e-01
   9.3738095e+01   1.1137000e-01
   9.3695311e+01   1.1466000e-01
   9.3652528e+01   1.1871000e-01
   9.3609745e+01   1.2375000e-01
   9.3566962e+01   1.3012000e-01
   9.3524178e+01   1.3826000e-01
   9.3481395e+01   1.4875000e-01
   9.3438612e+01   1.6226000e-01
   9.3395829e+01   1.7959000e-01
   9.3353045e+01   2.0146000e-01
   9.3310262e+01   2.2823000e-01
   9.3267479e+01   2.5933000e-01
   9.3224695e+01   2.9266000e-01
   9.3181912e+01   3.2413000e-01
   9.3139129e+01   3.4851000e-01
   9.3096346e+01   3.6161000e-01
   9.3053563e+01   3.6275000e-01
   9.3010779e+01   3.5530000e-01
   9.2967996e+01   3.4495000e-01
   9.2925213e+01   3.3730000e-01
   9.2882430e+01   3.3685000e-01
   9.2839646e+01   3.4702000e-01
   9.2796863e+01   3.7073000e-01
   9.2754080e+01   4.1080000e-01
   9.2711297e+01   4.6996000e-01
   9.2668514e+01   5.5009000e-01
   9.2625730e+01   6.5033000e-01
   9.2582947e+01   7.6404000e-01
   9.2540164e+01   8.7468000e-01
   9.2497380e+01   9.5417000e-01
   9.2454597e+01   9.7491000e-01
   9.2411814e+01   9.3543000e-01
   9.2369031e+01   8.6357000e-01
   9.2326247e+01   7.9018000e-01
   9.2283464e+01   7.3313000e-01
   9.2240681e+01   6.9877000e-01
   9.2197898e+01   6.8759000e-01
   9.2155114e+01   6.9829000e-01
   9.2112331e+01   7.3019000e-01
   9.2069548e+01   7.8407000e-01
   9.2026765e+01   8.6159000e-01
   9.1983981e+01   9.6358000e-01
   9.1941198e+01   1.0870100e+00
   9.1898415e+01   1.2208900e+00
   9.1855632e+01   1.3408400e+00
   9.1812848e+01   1.4079400e+00
   9.1770065e+01   1.3897200e+00
   9.1727282e+01   1.2952900e+00
   9.1684499e+01   1.1657200e+00
   9.1641716e+01   1.0357500e+00
   9.1598932e+01   9.2201000e-01
   9.1556149e+01   8.2914000e-01
   9.1513366e+01   7.5633000e-01
   9.1470583e+01   7.0141000e-01
   9.1427799e+01   6.6309000e-01
   9.1385016e+01   6.4150000e-01
   9.1342233e+01   6.3760000e-01
   9.1299449e+01   6.5225000e-01
   9.1256666e+01   6.8593000e-01
   9.1213883e+01   7.3910000e-01
   9.1171100e+01   8.1285000e-01
   9.1128316e+01   9.0941000e-01
   9.1085533e+01   1.0329100e+00
   9.1042750e+01   1.1900700e+00
   9.0999967e+01   1.3909500e+00
   9.0957184e+01   1.6503900e+00
   9.0914400e+01   1.9952500e+00
   9.0871617e+01   2.4804000e+00
   9.0828834e+01   2.7053200e+00
   9.0786050e+01   2.5968000e+00
   9.0743267e+01   2.7083800e+00
   9.0700484e+01   2.5184300e+00
   9.0657701e+01   1.9543900e+00
   9.0614918e+01   1.5599300e+00
   9.0572134e+01   1.2635800e+00
   9.0529351e+01   1.0363000e+00
   9.0486568e+01   8.6332000e-01
   9.0443785e+01   7.3439000e-01
   9.0401001e+01   6.4138000e-01
   9.0358218e+01   5.7794000e-01
   9.0315435e+01   5.3953000e-01
   9.0272651e+01   5.2297000e-01
   9.0229868e+01   5.2566000e-01
   9.0187085e+01   5.4447000e-01
   9.0144302e+01   5.7398000e-01
   9.0101518e+01   6.0463000e-01
   9.0058735e+01   6.2246000e-01
   9.0015952e+01   6.1391000e-01
   8.9973169e+01   5.7500000e-01
   8.9930386e+01   5.1527000e-01
   8.9887602e+01   4.5032000e-01
   8.9844819e+01   3.9237000e-01
   8.9802036e+01   3.4691000e-01
   8.9759253e+01   3.1410000e-01
   8.9716469e+01   2.9158000e-01
   8.9673686e+01   2.7676000e-01
   8.9630903e+01   2.6766000e-01
   8.9588120e+01   2.6295000e-01
   8.9545336e+01   2.6177000e-01
   8.9502553e+01   2.6358000e-01
   8.9459770e+01   2.6787000e-01
   8.9416987e+01   2.7400000e-01
   8.9374203e+01   2.8119000e-01
   8.9331420e+01   2.8863000e-01
   8.9288637e+01   2.9574000e-01
   8.9245854e+01   3.0244000e-01
   8.9203070e+01   3.0933000e-01
   8.9160287e+01   3.1748000e-01
   8.9117504e+01   3.2797000e-01
   8.9074720e+01   3.4146000e-01
   8.9031937e+01   3.5821000e-01
   8.8989154e+01   3.7817000e-01
   8.8946371e+01   4.0127000e-01
   8.8903588e+01   4.2743000e-01
   8.8860804e+01   4.5664000e-01
   8.8818021e+01   4.8898000e-01
   8.8775238e+01   5.2465000e-01
   8.8732455e+01   5.6391000e-01
   8.8689671e+01   6.0712000e-01
   8.8646888e+01   6.5473000e-01
   8.8604105e+01   7.0746000e-01
   8.8561322e+01   7.6631000e-01
   8.8518538e+01   8.3223000e-01
   8.8475755e+01   9.0600000e-01
   8.8432972e+01   9.8831000e-01
   8.8390189e+01   1.0801800e+00
   8.8347405e+01   1.1832400e+00
   8.8304622e+01   1.2995400e+00
   8.8261839e+01   1.4312900e+00
   8.8219056e+01   1.5805000e+00
   8.8176272e+01   1.7494900e+00
   8.8133489e+01   1.9426800e+00
   8.8090706e+01   2.1694400e+00
   8.8047923e+01   2.4440400e+00
   8.8005139e+01   2.7533200e+00
   8.7962356e+01   2.8926000e+00
   8.7919573e+01   2.8233400e+00
   8.7876790e+01   2.7419000e+00
   8.7834006e+01   2.6721900e+00
   8.7791223e+01   2.6270700e+00
   8.7748440e+01   2.6156900e+00
   8.7705657e+01   2.6349700e+00
   8.7662873e+01   2.6812400e+00
   8.7620090e+01   2.7617900e+00
   8.7577307e+01   2.8968700e+00
   8.7534524e+01   3.1189100e+00
   8.7491740e+01   3.1893600e+00
   8.7448957e+01   2.8741000e+00
   8.7406174e+01   2.6251500e+00
   8.7363391e+01   2.4293300e+00
   8.7320608e+01   2.2613600e+00
   8.7277824e+01   2.1095800e+00
   8.7235041e+01   1.9688600e+00
   8.7192258e+01   1.8365600e+00
   8.7149474e+01   1.7107400e+00
   8.7106691e+01   1.5903100e+00
   8.7063908e+01   1.4754500e+00
   8.7021125e+01   1.3675300e+00
   8.6978341e+01   1.2683100e+00
   8.6935558e+01   1.1793100e+00
   8.6892775e+01   1.1011900e+00
   8.6849992e+01   1.0336100e+00
   8.6807209e+01   9.7548000e-01
   8.6764425e+01   9.2527000e-01
   8.6721642e+01   8.8133000e-01
   8.6678859e+01   8.4214000e-01
   8.6636075e+01   8.0649000e-01
   8.6593292e+01   7.7349000e-01
   8.6550509e+01   7.4249000e-01
   8.6507726e+01   7.1305000e-01
   8.6464942e+01   6.8496000e-01
   8.6422159e+01   6.5824000e-01
   8.6379376e+01   6.3318000e-01
   8.6336593e+01   6.1029000e-01
   8.6293810e+01   5.9019000e-01
   8.6251026e+01   5.7357000e-01
   8.6208243e+01   5.6100000e-01
   8.6165460e+01   5.5298000e-01
   8.6122677e+01   5.5003000e-01
   8.6079893e+01   5.5282000e-01
   8.6037110e+01   5.6218000e-01
   8.5994327e+01   5.7901000e-01
   8.5951544e+01   6.0418000e-01
   8.5908760e+01   6.3823000e-01
   8.5865977e+01   6.8130000e-01
   8.5823194e+01   7.3299000e-01
   8.5780411e+01   7.9222000e-01
   8.5737627e+01   8.5695000e-01
   8.5694844e+01   9.2399000e-01
   8.5652061e+01   9.8896000e-01
   8.5609278e+01   1.0466100e+00
   8.5566494e+01   1.0911300e+00
   8.5523711e+01   1.1165700e+00
   8.5480928e+01   1.1178600e+00
   8.5438144e+01   1.0919400e+00
   8.5395361e+01   1.0382900e+00
   8.5352578e+01   9.5968000e-01
   8.5309795e+01   8.6269000e-01
   8.5267012e+01   7.5668000e-01
   8.5224228e+01   6.5127000e-01
   8.5181445e+01   5.5404000e-01
   8.5138662e+01   4.6939000e-01
   8.5095879e+01   3.9888000e-01
   8.5053095e+01   3.4214000e-01
   8.5010312e+01   2.9769000e-01
   8.4967529e+01   2.6349000e-01
   8.4924746e+01   2.3743000e-01
   8.4881963e+01   2.1756000e-01
   8.4839179e+01   2.0235000e-01
   8.4796396e+01   1.9060000e-01
   8.4753613e+01   1.8144000e-01
   8.4710829e+01   1.7423000e-01
   8.4668046e+01   1.6851000e-01
   8.4625263e+01   1.6395000e-01
   8.4582480e+01   1.6030000e-01
   8.4539696e+01   1.5739000e-01
   8.4496913e+01   1.5508000e-01
   8.4454130e+01   1.5322000e-01
   8.4411347e+01   1.5168000e-01
   8.4368563e+01   1.5030000e-01
   8.4325780e+01   1.4891000e-01
   8.4282997e+01   1.4738000e-01
   8.4240214e+01   1.4561000e-01
   8.4197430e+01   1.4359000e-01
   8.4154647e+01   1.4135000e-01
   8.4111864e+01   1.3899000e-01
   8.4069081e+01   1.3658000e-01
   8.4026297e+01   1.3420000e-01
   8.3983514e+01   1.3193000e-01
   8.3940731e+01   1.2977000e-01
   8.3897948e+01   1.2775000e-01
   8.3855165e+01   1.2588000e-01
   8.3812381e+01   1.2419000e-01
   8.3769598e+01   1.2270000e-01
   8.3726815e+01   1.2141000e-01
   8.3684032e+01   1.2032000e-01
   8.3641248e+01   1.1944000e-01
   8.3598465e+01   1.1879000e-01
   8.3555682e+01   1.1836000e-01
   8.3512898e+01   1.1807000e-01
   8.3470115e+01   1.1781000e-01
   8.3427332e+01   1.1744000e-01
   8.3384549e+01   1.1682000e-01
   8.3341765e+01   1.1586000e-01
   8.3298982e+01   1.1455000e-01
   8.3256199e+01   1.1290000e-01
   8.3213416e+01   1.1101000e-01
   8.3170633e+01   1.0904000e-01
   8.3127849e+01   1.0715000e-01
   8.3085066e+01   1.0545000e-01
   8.3042283e+01   1.0399000e-01
   8.2999499e+01   1.0275000e-01
   8.2956716e+01   1.0170000e-01
   8.2913933e+01   1.0081000e-01
   8.2871150e+01   1.0004000e-01
   8.2828367e+01   9.9360000e-02
   8.2785583e+01   9.8750000e-02
   8.2742800e+01   9.8180000e-02
   8.2700017e+01   9.7660000e-02
   8.2657234e+01   9.7170000e-02
   8.2614450e+01   9.6720000e-02
   8.2571667e+01   9.6320000e-02
   8.2528884e+01   9.5990000e-02
   8.2486101e+01   9.5720000e-02
   8.2443317e+01   9.5490000e-02
   8.2400534e+01   9.5320000e-02
   8.2357751e+01   9.5230000e-02
   8.2314967e+01   9.5270000e-02
   8.2272184e+01   9.5450000e-02
   8.2229401e+01   9.5770000e-02
   8.2186618e+01   9.6220000e-02
   8.2143835e+01   9.6780000e-02
   8.2101051e+01   9.7420000e-02
   8.2058268e+01   9.8100000e-02
   8.2015485e+01   9.8780000e-02
   8.1972702e+01   9.9430000e-02
   8.1929918e+01   1.0002000e-01
   8.1887135e+01   1.0055000e-01
   8.1844352e+01   1.0101000e-01
   8.1801569e+01   1.0140000e-01
   8.1758785e+01   1.0169000e-01
   8.1716002e+01   1.0190000e-01
   8.1673219e+01   1.0204000e-01
   8.1630436e+01   1.0212000e-01
   8.1587652e+01   1.0213000e-01
   8.1544869e+01   1.0207000e-01
   8.1502086e+01   1.0196000e-01
   8.1459303e+01   1.0179000e-01
   8.1416519e+01   1.0158000e-01
   8.1373736e+01   1.0134000e-01
   8.1330953e+01   1.0109000e-01
   8.1288169e+01   1.0085000e-01
   8.1245386e+01   1.0063000e-01
   8.1202603e+01   1.0046000e-01
   8.1159820e+01   1.0035000e-01
   8.1117037e+01   1.0030000e-01
   8.1074253e+01   1.0032000e-01
   8.1031470e+01   1.0039000e-01
   8.0988687e+01   1.0050000e-01
   8.0945904e+01   1.0065000e-01
   8.0903120e+01   1.0082000e-01
   8.0860337e+01   1.0101000e-01
   8.0817554e+01   1.0120000e-01
   8.0774771e+01   1.0138000e-01
   8.0731988e+01   1.0152000e-01
   8.0689204e+01   1.0162000e-01
   8.0646421e+01   1.0166000e-01
   8.0603638e+01   1.0165000e-01
   8.0560854e+01   1.0159000e-01
   8.0518071e+01   1.0150000e-01
   8.0475288e+01   1.0140000e-01
   8.0432505e+01   1.0129000e-01
   8.0389721e+01   1.0117000e-01
   8.0346938e+01   1.0106000e-01
   8.0304155e+01   1.0098000e-01
   8.0261372e+01   1.0094000e-01
   8.0218588e+01   1.0091000e-01
   8.0175805e+01   1.0086000e-01
   8.0133022e+01   1.0074000e-01
   8.0090239e+01   1.0049000e-01
   8.0047456e+01   1.0015000e-01
   8.0004672e+01   9.9760000e-02
   7.9961889e+01   9.9380000e-02
   7.9919106e+01   9.9100000e-02
   7.9876322e+01   9.8920000e-02
   7.9833539e+01   9.8850000e-02
   7.9790756e+01   9.8850000e-02
   7.9747973e+01   9.8900000e-02
   7.9705190e+01   9.8990000e-02
   7.9662406e+01   9.9100000e-02
   7.9619623e+01   9.9220000e-02
   7.9576840e+01   9.9360000e-02
   7.9534057e+01   9.9490000e-02
   7.9491273e+01   9.9630000e-02
   7.9448490e+01   9.9750000e-02
   7.9405707e+01   9.9850000e-02
   7.9362923e+01   9.9950000e-02
   7.9320140e+01   1.0008000e-01
   7.9277357e+01   1.0034000e-01
   7.9234574e+01   1.0084000e-01
   7.9191790e+01   1.0169000e-01
   7.9149007e+01   1.0295000e-01
   7.9106224e+01   1.0459000e-01
   7.9063441e+01   1.0645000e-01
   7.9020658e+01   1.0820000e-01
   7.8977874e+01   1.0938000e-01
   7.8935091e+01   1.0959000e-01
   7.8892308e+01   1.0867000e-01
   7.8849524e+01   1.0685000e-01
   7.8806741e+01   1.0459000e-01
   7.8763958e+01   1.0232000e-01
   7.8721175e+01   1.0034000e-01
   7.8678392e+01   9.8710000e-02
   7.8635608e+01   9.7430000e-02
   7.8592825e+01   9.6490000e-02
   7.8550042e+01   9.5860000e-02
   7.8507259e+01   9.5560000e-02
   7.8464475e+01   9.5600000e-02
   7.8421692e+01   9.6000000e-02
   7.8378909e+01   9.6800000e-02
   7.8336126e+01   9.8020000e-02
   7.8293342e+01   9.9600000e-02
   7.8250559e+01   1.0143000e-01
   7.8207776e+01   1.0330000e-01
   7.8164992e+01   1.0492000e-01
   7.8122209e+01   1.0598000e-01
   7.8079426e+01   1.0624000e-01
   7.8036643e+01   1.0561000e-01
   7.7993860e+01   1.0422000e-01
   7.7951076e+01   1.0230000e-01
   7.7908293e+01   1.0015000e-01
   7.7865510e+01   9.8060000e-02
   7.7822727e+01   9.6260000e-02
   7.7779943e+01   9.4890000e-02
   7.7737160e+01   9.4040000e-02
   7.7694377e+01   9.3750000e-02
   7.7651594e+01   9.4030000e-02
   7.7608811e+01   9.4840000e-02
   7.7566027e+01   9.6090000e-02
   7.7523244e+01   9.7550000e-02
   7.7480461e+01   9.8810000e-02
   7.7437677e+01   9.9400000e-02
   7.7394894e+01   9.9040000e-02
   7.7352111e+01   9.7780000e-02
   7.7309328e+01   9.6020000e-02
   7.7266544e+01   9.4220000e-02
   7.7223761e+01   9.2750000e-02
   7.7180978e+01   9.1700000e-02
   7.7138195e+01   9.1050000e-02
   7.7095411e+01   9.0690000e-02
   7.7052628e+01   9.0540000e-02
   7.7009845e+01   9.0520000e-02
   7.6967062e+01   9.0570000e-02
   7.6924278e+01   9.0630000e-02
   7.6881495e+01   9.0660000e-02
   7.6838712e+01   9.0660000e-02
   7.6795929e+01   9.0630000e-02
   7.6753145e+01   9.0610000e-02
   7.6710362e+01   9.0630000e-02
   7.6667579e+01   9.0720000e-02
   7.6624796e+01   9.0930000e-02
   7.6582013e+01   9.1250000e-02
   7.6539229e+01   9.1650000e-02
   7.6496446e+01   9.2080000e-02
   7.6453663e+01   9.2450000e-02
   7.6410880e+01   9.2670000e-02
   7.6368096e+01   9.2650000e-02
   7.6325313e+01   9.2380000e-02
   7.6282530e+01   9.1910000e-02
   7.6239746e+01   9.1330000e-02
   7.6196963e+01   9.0760000e-02
   7.6154180e+01   9.0280000e-02
   7.6111397e+01   8.9930000e-02
   7.6068613e+01   8.9690000e-02
   7.6025830e+01   8.9550000e-02
   7.5983047e+01   8.9500000e-02
   7.5940264e+01   8.9530000e-02
   7.5897481e+01   8.9630000e-02
   7.5854697e+01   8.9790000e-02
   7.5811914e+01   9.0020000e-02
   7.5769131e+01   9.0300000e-02
   7.5726347e+01   9.0590000e-02
   7.5683564e+01   9.0870000e-02
   7.5640781e+01   9.1120000e-02
   7.5597998e+01   9.1340000e-02
   7.5555215e+01   9.1520000e-02
   7.5512431e+01   9.1680000e-02
   7.5469648e+01   9.1840000e-02
   7.5426865e+01   9.2000000e-02
   7.5384082e+01   9.2150000e-02
   7.5341298e+01   9.2250000e-02
   7.5298515e+01   9.2270000e-02
   7.5255732e+01   9.2150000e-02
   7.5212948e+01   9.1880000e-02
   7.5170165e+01   9.1470000e-02
   7.5127382e+01   9.0960000e-02
   7.5084599e+01   9.0390000e-02
   7.5041815e+01   8.9830000e-02
   7.4999032e+01   8.9320000e-02
   7.4956249e+01   8.8900000e-02
   7.4913466e+01   8.8570000e-02
   7.4870683e+01   8.8320000e-02
   7.4827899e+01   8.8080000e-02
   7.4785116e+01   8.7820000e-02
   7.4742333e+01   8.7510000e-02
   7.4699550e+01   8.7150000e-02
   7.4656766e+01   8.6760000e-02
   7.4613983e+01   8.6380000e-02
   7.4571200e+01   8.6010000e-02
   7.4528416e+01   8.5620000e-02
   7.4485633e+01   8.5200000e-02
   7.4442850e+01   8.4710000e-02
   7.4400067e+01   8.4150000e-02
   7.4357284e+01   8.3520000e-02
   7.4314500e+01   8.2860000e-02
   7.4271717e+01   8.2180000e-02
   7.4228934e+01   8.1490000e-02
   7.4186151e+01   8.0820000e-02
   7.4143367e+01   8.0180000e-02
   7.4100584e+01   7.9570000e-02
   7.4057801e+01   7.9010000e-02
   7.4015017e+01   7.8510000e-02
   7.3972234e+01   7.8070000e-02
   7.3929451e+01   7.7690000e-02
   7.3886668e+01   7.7390000e-02
   7.3843885e+01   7.7160000e-02
   7.3801101e+01   7.7010000e-02
   7.3758318e+01   7.6950000e-02
   7.3715535e+01   7.6970000e-02
   7.3672752e+01   7.7040000e-02
   7.3629968e+01   7.7120000e-02
   7.3587185e+01   7.7150000e-02
   7.3544402e+01   7.7080000e-02
   7.3501618e+01   7.6940000e-02
   7.3458835e+01   7.6750000e-02
   7.3416052e+01   7.6550000e-02
   7.3373269e+01   7.6360000e-02
   7.3330486e+01   7.6190000e-02
   7.3287702e+01   7.6040000e-02
   7.3244919e+01   7.5900000e-02
   7.3202136e+01   7.5760000e-02
   7.3159353e+01   7.5640000e-02
   7.3116569e+01   7.5500000e-02
   7.3073786e+01   7.5330000e-02
   7.3031003e+01   7.5140000e-02
   7.2988220e+01   7.4910000e-02
   7.2945437e+01   7.4660000e-02
   7.2902653e+01   7.4380000e-02
   7.2859870e+01   7.4110000e-02
   7.2817087e+01   7.3860000e-02
   7.2774303e+01   7.3630000e-02
   7.2731520e+01   7.3450000e-02
   7.2688737e+01   7.3310000e-02
   7.2645954e+01   7.3210000e-02
   7.2603170e+01   7.3150000e-02
   7.2560387e+01   7.3130000e-02
   7.2517604e+01   7.3150000e-02
   7.2474821e+01   7.3210000e-02
   7.2432037e+01   7.3310000e-02
   7.2389254e+01   7.3450000e-02
   7.2346471e+01   7.3640000e-02
   7.2303688e+01   7.3850000e-02
   7.2260905e+01   7.4080000e-02
   7.2218121e+01   7.4330000e-02
   7.2175338e+01   7.4560000e-02
   7.2132555e+01   7.4780000e-02
   7.2089771e+01   7.4980000e-02
   7.2046988e+01   7.5150000e-02
   7.2004205e+01   7.5290000e-02
   7.1961422e+01   7.5400000e-02
   7.1918639e+01   7.5480000e-02
   7.1875855e+01   7.5530000e-02
   7.1833072e+01   7.5560000e-02
   7.1790289e+01   7.5580000e-02
   7.1747506e+01   7.5580000e-02
   7.1704722e+01   7.5590000e-02
   7.1661939e+01   7.5620000e-02
   7.1619156e+01   7.5650000e-02
   7.1576372e+01   7.5710000e-02
   7.1533589e+01   7.5760000e-02
   7.1490806e+01   7.5810000e-02
   7.1448023e+01   7.5820000e-02
   7.1405239e+01   7.5790000e-02
   7.1362456e+01   7.5700000e-02
   7.1319673e+01   7.5570000e-02
   7.1276890e+01   7.5440000e-02
   7.1234107e+01   7.5330000e-02
   7.1191323e+01   7.5290000e-02
   7.1148540e+01   7.5330000e-02
   7.1105757e+01   7.5460000e-02
   7.1062974e+01   7.5690000e-02
   7.1020190e+01   7.6050000e-02
   7.0977407e+01   7.6510000e-02
   7.0934624e+01   7.7040000e-02
   7.0891841e+01   7.7580000e-02
   7.0849057e+01   7.8050000e-02
   7.0806274e+01   7.8430000e-02
   7.0763491e+01   7.8730000e-02
   7.0720708e+01   7.9020000e-02
   7.0677924e+01   7.9360000e-02
   7.0635141e+01   7.9790000e-02
   7.0592358e+01   8.0370000e-02
   7.0549575e+01   8.1100000e-02
   7.0506791e+01   8.1920000e-02
   7.0464008e+01   8.2800000e-02
   7.0421225e+01   8.3850000e-02
   7.0378441e+01   8.5370000e-02
   7.0335658e+01   8.7640000e-02
   7.0292875e+01   9.0720000e-02
   7.0250092e+01   9.4310000e-02
   7.0207309e+01   9.7910000e-02
   7.0164525e+01   1.0085000e-01
   7.0121742e+01   1.0242000e-01
   7.0078959e+01   1.0213000e-01
   7.0036176e+01   9.9970000e-02
   6.9993392e+01   9.6360000e-02
   6.9950609e+01   9.2010000e-02
   6.9907826e+01   8.7690000e-02
   6.9865043e+01   8.4020000e-02
   6.9822259e+01   8.1230000e-02
   6.9779476e+01   7.9290000e-02
   6.9736693e+01   7.8120000e-02
   6.9693910e+01   7.7660000e-02
   6.9651126e+01   7.7900000e-02
   6.9608343e+01   7.8810000e-02
   6.9565560e+01   8.0320000e-02
   6.9522777e+01   8.2300000e-02
   6.9479993e+01   8.4510000e-02
   6.9437210e+01   8.6620000e-02
   6.9394427e+01   8.8210000e-02
   6.9351644e+01   8.8890000e-02
   6.9308860e+01   8.8400000e-02
   6.9266077e+01   8.6820000e-02
   6.9223294e+01   8.4510000e-02
   6.9180511e+01   8.1970000e-02
   6.9137727e+01   7.9660000e-02
   6.9094944e+01   7.7850000e-02
   6.9052161e+01   7.6650000e-02
   6.9009378e+01   7.6020000e-02
   6.8966594e+01   7.5830000e-02
   6.8923811e+01   7.5930000e-02
   6.8881028e+01   7.6140000e-02
   6.8838245e+01   7.6320000e-02
   6.8795462e+01   7.6370000e-02
   6.8752678e+01   7.6220000e-02
   6.8709895e+01   7.5870000e-02
   6.8667112e+01   7.5330000e-02
   6.8624329e+01   7.4670000e-02
   6.8581545e+01   7.3990000e-02
   6.8538762e+01   7.3340000e-02
   6.8495979e+01   7.2780000e-02
   6.8453195e+01   7.2320000e-02
   6.8410412e+01   7.1980000e-02
   6.8367629e+01   7.1760000e-02
   6.8324846e+01   7.1650000e-02
   6.8282062e+01   7.1650000e-02
   6.8239279e+01   7.1740000e-02
   6.8196496e+01   7.1910000e-02
   6.8153713e+01   7.2150000e-02
   6.8110930e+01   7.2450000e-02
   6.8068146e+01   7.2790000e-02
   6.8025363e+01   7.3180000e-02
   6.7982580e+01   7.3590000e-02
   6.7939796e+01   7.4030000e-02
   6.7897013e+01   7.4460000e-02
   6.7854230e+01   7.4890000e-02
   6.7811447e+01   7.5290000e-02
   6.7768664e+01   7.5620000e-02
   6.7725880e+01   7.5870000e-02
   6.7683097e+01   7.6020000e-02
   6.7640314e+01   7.6020000e-02
   6.7597531e+01   7.5870000e-02
   6.7554747e+01   7.5560000e-02
   6.7511964e+01   7.5090000e-02
   6.7469181e+01   7.4520000e-02
   6.7426397e+01   7.3880000e-02
   6.7383614e+01   7.3210000e-02
   6.7340831e+01   7.2570000e-02
   6.7298048e+01   7.1970000e-02
   6.7255264e+01   7.1440000e-02
   6.7212481e+01   7.0980000e-02
   6.7169698e+01   7.0590000e-02
   6.7126915e+01   7.0270000e-02
   6.7084132e+01   7.0020000e-02
   6.7041348e+01   6.9820000e-02
   6.6998565e+01   6.9670000e-02
   6.6955782e+01   6.9530000e-02
   6.6912999e+01   6.9390000e-02
   6.6870215e+01   6.9240000e-02
   6.6827432e+01   6.9050000e-02
   6.6784649e+01   6.8840000e-02
   6.6741866e+01   6.8630000e-02
   6.6699082e+01   6.8420000e-02
   6.6656299e+01   6.8240000e-02
   6.6613516e+01   6.8110000e-02
   6.6570733e+01   6.8050000e-02
   6.6527949e+01   6.8040000e-02
   6.6485166e+01   6.8090000e-02
   6.6442383e+01   6.8170000e-02
   6.6399600e+01   6.8260000e-02
   6.6356816e+01   6.8300000e-02
   6.6314033e+01   6.8260000e-02
   6.6271250e+01   6.8090000e-02
   6.6228466e+01   6.7820000e-02
   6.6185683e+01   6.7450000e-02
   6.6142900e+01   6.7060000e-02
   6.6100117e+01   6.6690000e-02
   6.6057334e+01   6.6400000e-02
   6.6014550e+01   6.6200000e-02
   6.5971767e+01   6.6090000e-02
   6.5928984e+01   6.6070000e-02
   6.5886201e+01   6.6140000e-02
   6.5843417e+01   6.6270000e-02
   6.5800634e+01   6.6470000e-02
   6.5757851e+01   6.6720000e-02
   6.5715068e+01   6.7010000e-02
   6.5672285e+01   6.7320000e-02
   6.5629501e+01   6.7590000e-02
   6.5586718e+01   6.7760000e-02
   6.5543935e+01   6.7780000e-02
   6.5501151e+01   6.7610000e-02
   6.5458368e+01   6.7260000e-02
   6.5415585e+01   6.6780000e-02
   6.5372802e+01   6.6230000e-02
   6.5330018e+01   6.5680000e-02
   6.5287235e+01   6.5180000e-02
   6.5244452e+01   6.4750000e-02
   6.5201669e+01   6.4390000e-02
   6.5158885e+01   6.4090000e-02
   6.5116102e+01   6.3840000e-02
   6.5073319e+01   6.3620000e-02
   6.5030536e+01   6.3450000e-02
   6.4987753e+01   6.3300000e-02
   6.4944969e+01   6.3190000e-02
   6.4902186e+01   6.3110000e-02
   6.4859403e+01   6.3040000e-02
   6.4816619e+01   6.2980000e-02
   6.4773836e+01   6.2950000e-02
   6.4731053e+01   6.2920000e-02
   6.4688270e+01   6.2890000e-02
   6.4645487e+01   6.2860000e-02
   6.4602703e+01   6.2800000e-02
   6.4559920e+01   6.2720000e-02
   6.4517137e+01   6.2630000e-02
   6.4474354e+01   6.2530000e-02
   6.4431570e+01   6.2430000e-02
   6.4388787e+01   6.2320000e-02
   6.4346004e+01   6.2190000e-02
   6.4303220e+01   6.2050000e-02
   6.4260437e+01   6.1880000e-02
   6.4217654e+01   6.1690000e-02
   6.4174871e+01   6.1510000e-02
   6.4132087e+01   6.1320000e-02
   6.4089304e+01   6.1140000e-02
   6.4046521e+01   6.0970000e-02
   6.4003738e+01   6.0810000e-02
   6.3960955e+01   6.0690000e-02
   6.3918171e+01   6.0580000e-02
   6.3875388e+01   6.0500000e-02
   6.3832605e+01   6.0430000e-02
   6.3789821e+01   6.0390000e-02
   6.3747038e+01   6.0370000e-02
   6.3704255e+01   6.0380000e-02
   6.3661472e+01   6.0390000e-02
   6.3618688e+01   6.0420000e-02
   6.3575905e+01   6.0440000e-02
   6.3533122e+01   6.0450000e-02
   6.3490339e+01   6.0460000e-02
   6.3447556e+01   6.0440000e-02
   6.3404772e+01   6.0390000e-02
   6.3361989e+01   6.0310000e-02
   6.3319206e+01   6.0200000e-02
   6.3276423e+01   6.0080000e-02
   6.3233639e+01   5.9950000e-02
   6.3190856e+01   5.9830000e-02
   6.3148073e+01   5.9710000e-02
   6.3105289e+01   5.9610000e-02
   6.3062506e+01   5.9520000e-02
   6.3019723e+01   5.9420000e-02
   6.2976940e+01   5.9320000e-02
   6.2934157e+01   5.9210000e-02
   6.2891373e+01   5.9110000e-02
   6.2848590e+01   5.9020000e-02
   6.2805807e+01   5.8930000e-02
   6.2763024e+01   5.8840000e-02
   6.2720240e+01   5.8770000e-02
   6.2677457e+01   5.8710000e-02
   6.2634674e+01   5.8650000e-02
   6.2591890e+01   5.8610000e-02
   6.2549107e+01   5.8590000e-02
   6.2506324e+01   5.8580000e-02
   6.2463541e+01   5.8600000e-02
   6.2420758e+01   5.8630000e-02
   6.2377974e+01   5.8680000e-02
   6.2335191e+01   5.8750000e-02
   6.2292408e+01   5.8830000e-02
   6.2249625e+01   5.8900000e-02
   6.2206841e+01   5.8950000e-02
   6.2164058e+01   5.8960000e-02
   6.2121275e+01   5.8930000e-02
   6.2078491e+01   5.8880000e-02
   6.2035708e+01   5.8820000e-02
   6.1992925e+01   5.8740000e-02
   6.1950142e+01   5.8670000e-02
   6.1907359e+01   5.8620000e-02
   6.1864575e+01   5.8570000e-02
   6.1821792e+01   5.8540000e-02
   6.1779009e+01   5.8500000e-02
   6.1736226e+01   5.8460000e-02
   6.1693442e+01   5.8420000e-02
   6.1650659e+01   5.8390000e-02
   6.1607876e+01   5.8390000e-02
   6.1565093e+01   5.8410000e-02
   6.1522309e+01   5.8430000e-02
   6.1479526e+01   5.8460000e-02
   6.1436743e+01   5.8500000e-02
   6.1393960e+01   5.8550000e-02
   6.1351176e+01   5.8630000e-02
   6.1308393e+01   5.8730000e-02
   6.1265610e+01   5.8860000e-02
   6.1222827e+01   5.9030000e-02
   6.1180043e+01   5.9240000e-02
   6.1137260e+01   5.9490000e-02
   6.1094477e+01   5.9770000e-02
   6.1051694e+01   6.0070000e-02
   6.1008910e+01   6.0350000e-02
   6.0966127e+01   6.0590000e-02
   6.0923344e+01   6.0760000e-02
   6.0880561e+01   6.0870000e-02
   6.0837778e+01   6.0920000e-02
   6.0794994e+01   6.0940000e-02
   6.0752211e+01   6.0950000e-02
   6.0709428e+01   6.0960000e-02
   6.0666644e+01   6.1000000e-02
   6.0623861e+01   6.1080000e-02
   6.0581078e+01   6.1200000e-02
   6.0538295e+01   6.1410000e-02
   6.0495511e+01   6.1710000e-02
   6.0452728e+01   6.2100000e-02
   6.0409945e+01   6.2550000e-02
   6.0367162e+01   6.3010000e-02
   6.0324379e+01   6.3450000e-02
   6.0281595e+01   6.3830000e-02
   6.0238812e+01   6.4150000e-02
   6.0196029e+01   6.4400000e-02
   6.0153245e+01   6.4610000e-02
   6.0110462e+01   6.4830000e-02
   6.0067679e+01   6.5110000e-02
   6.0024896e+01   6.5510000e-02
   5.9982112e+01   6.6090000e-02
   5.9939329e+01   6.6900000e-02
   5.9896546e+01   6.7990000e-02
   5.9853763e+01   6.9380000e-02
   5.9810980e+01   7.1130000e-02
   5.9768196e+01   7.3250000e-02
   5.9725413e+01   7.5680000e-02
   5.9682630e+01   7.8210000e-02
   5.9639847e+01   8.0530000e-02
   5.9597063e+01   8.2360000e-02
   5.9554280e+01   8.3490000e-02
   5.9511497e+01   8.3960000e-02
   5.9468714e+01   8.4000000e-02
   5.9425930e+01   8.3940000e-02
   5.9383147e+01   8.4050000e-02
   5.9340364e+01   8.4600000e-02
   5.9297581e+01   8.5860000e-02
   5.9254797e+01   8.8150000e-02
   5.9212014e+01   9.1750000e-02
   5.9169231e+01   9.6840000e-02
   5.9126448e+01   1.0342000e-01
   5.9083664e+01   1.1134000e-01
   5.9040881e+01   1.2035000e-01
   5.8998098e+01   1.3006000e-01
   5.8955315e+01   1.3989000e-01
   5.8912532e+01   1.4934000e-01
   5.8869748e+01   1.5806000e-01
   5.8826965e+01   1.6586000e-01
   5.8784182e+01   1.7269000e-01
   5.8741398e+01   1.7871000e-01
   5.8698615e+01   1.8432000e-01
   5.8655832e+01   1.9006000e-01
   5.8613049e+01   1.9647000e-01
   5.8570265e+01   2.0404000e-01
   5.8527482e+01   2.1299000e-01
   5.8484699e+01   2.2317000e-01
   5.8441916e+01   2.3396000e-01
   5.8399133e+01   2.4424000e-01
   5.8356349e+01   2.5256000e-01
   5.8313566e+01   2.5737000e-01
   5.8270783e+01   2.5733000e-01
   5.8227999e+01   2.5181000e-01
   5.8185216e+01   2.4112000e-01
   5.8142433e+01   2.2627000e-01
   5.8099650e+01   2.0871000e-01
   5.8056866e+01   1.9018000e-01
   5.8014083e+01   1.7228000e-01
   5.7971300e+01   1.5615000e-01
   5.7928517e+01   1.4240000e-01
   5.7885734e+01   1.3113000e-01
   5.7842950e+01   1.2208000e-01
   5.7800167e+01   1.1481000e-01
   5.7757384e+01   1.0883000e-01
   5.7714600e+01   1.0369000e-01
   5.7671817e+01   9.9180000e-02
   5.7629034e+01   9.5210000e-02
   5.7586251e+01   9.1700000e-02
   5.7543467e+01   8.8600000e-02
   5.7500684e+01   8.6010000e-02
   5.7457901e+01   8.4030000e-02
   5.7415118e+01   8.2640000e-02
   5.7372335e+01   8.1750000e-02
   5.7329551e+01   8.1340000e-02
   5.7286768e+01   8.1430000e-02
   5.7243985e+01   8.2020000e-02
   5.7201202e+01   8.3110000e-02
   5.7158418e+01   8.4720000e-02
   5.7115635e+01   8.6910000e-02
   5.7072852e+01   8.9770000e-02
   5.7030068e+01   9.3390000e-02
   5.6987285e+01   9.7840000e-02
   5.6944502e+01   1.0316000e-01
   5.6901719e+01   1.0937000e-01
   5.6858936e+01   1.1645000e-01
   5.6816152e+01   1.2416000e-01
   5.6773369e+01   1.3223000e-01
   5.6730586e+01   1.4050000e-01
   5.6687803e+01   1.4881000e-01
   5.6645019e+01   1.5672000e-01
   5.6602236e+01   1.6383000e-01
   5.6559453e+01   1.7004000e-01
   5.6516669e+01   1.7543000e-01
   5.6473886e+01   1.8013000e-01
   5.6431103e+01   1.8431000e-01
   5.6388320e+01   1.8820000e-01
   5.6345537e+01   1.9206000e-01
   5.6302753e+01   1.9597000e-01
   5.6259970e+01   1.9986000e-01
   5.6217187e+01   2.0345000e-01
   5.6174404e+01   2.0626000e-01
   5.6131620e+01   2.0769000e-01
   5.6088837e+01   2.0706000e-01
   5.6046054e+01   2.0379000e-01
   5.6003271e+01   1.9773000e-01
   5.5960487e+01   1.8916000e-01
   5.5917704e+01   1.7848000e-01
   5.5874921e+01   1.6625000e-01
   5.5832138e+01   1.5327000e-01
   5.5789354e+01   1.4046000e-01
   5.5746571e+01   1.2853000e-01
   5.5703788e+01   1.1795000e-01
   5.5661005e+01   1.0895000e-01
   5.5618221e+01   1.0152000e-01
   5.5575438e+01   9.5510000e-02
   5.5532655e+01   9.0750000e-02
   5.5489872e+01   8.7020000e-02
   5.5447088e+01   8.4120000e-02
   5.5404305e+01   8.1880000e-02
   5.5361522e+01   8.0140000e-02
   5.5318739e+01   7.8890000e-02
   5.5275955e+01   7.8200000e-02
   5.5233172e+01   7.8020000e-02
   5.5190389e+01   7.8270000e-02
   5.5147606e+01   7.8950000e-02
   5.5104822e+01   8.0140000e-02
   5.5062039e+01   8.1890000e-02
   5.5019256e+01   8.4180000e-02
   5.4976473e+01   8.7050000e-02
   5.4933689e+01   9.0660000e-02
   5.4890906e+01   9.5080000e-02
   5.4848123e+01   1.0009000e-01
   5.4805340e+01   1.0551000e-01
   5.4762557e+01   1.1140000e-01
   5.4719773e+01   1.1776000e-01
   5.4676990e+01   1.2429000e-01
   5.4634207e+01   1.3085000e-01
   5.4591423e+01   1.3753000e-01
   5.4548640e+01   1.4438000e-01
   5.4505857e+01   1.5138000e-01
   5.4463074e+01   1.5848000e-01
   5.4420290e+01   1.6570000e-01
   5.4377507e+01   1.7317000e-01
   5.4334724e+01   1.8096000e-01
   5.4291941e+01   1.8888000e-01
   5.4249157e+01   1.9652000e-01
   5.4206374e+01   2.0339000e-01
   5.4163591e+01   2.0898000e-01
   5.4120808e+01   2.1265000e-01
   5.4078024e+01   2.1374000e-01
   5.4035241e+01   2.1163000e-01
   5.3992458e+01   2.0602000e-01
   5.3949675e+01   1.9726000e-01
   5.3906891e+01   1.8619000e-01
   5.3864108e+01   1.7357000e-01
   5.3821325e+01   1.5972000e-01
   5.3778542e+01   1.4524000e-01
   5.3735758e+01   1.3177000e-01
   5.3692975e+01   1.2087000e-01
   5.3650192e+01   1.1260000e-01
   5.3607409e+01   1.0629000e-01
   5.3564626e+01   1.0159000e-01
   5.3521842e+01   9.8530000e-02
   5.3479059e+01   9.7080000e-02
   5.3436276e+01   9.6980000e-02
   5.3393492e+01   9.7840000e-02
   5.3350709e+01   9.9170000e-02
   5.3307926e+01   1.0036000e-01
   5.3265143e+01   1.0094000e-01
   5.3222359e+01   1.0062000e-01
   5.3179576e+01   9.9470000e-02
   5.3136793e+01   9.8080000e-02
   5.3094010e+01   9.7230000e-02
   5.3051227e+01   9.7330000e-02
   5.3008443e+01   9.8480000e-02
   5.2965660e+01   1.0061000e-01
   5.2922877e+01   1.0370000e-01
   5.2880093e+01   1.0793000e-01
   5.2837310e+01   1.1324000e-01
   5.2794527e+01   1.1923000e-01
   5.2751744e+01   1.2570000e-01
   5.2708960e+01   1.3275000e-01
   5.2666177e+01   1.4002000e-01
   5.2623394e+01   1.4693000e-01
   5.2580611e+01   1.5342000e-01
   5.2537828e+01   1.5955000e-01
   5.2495044e+01   1.6485000e-01
   5.2452261e+01   1.6864000e-01
   5.2409478e+01   1.7067000e-01
   5.2366694e+01   1.7099000e-01
   5.2323911e+01   1.6968000e-01
   5.2281128e+01   1.6683000e-01
   5.2238345e+01   1.6252000e-01
   5.2195561e+01   1.5703000e-01
   5.2152778e+01   1.5114000e-01
   5.2109995e+01   1.4536000e-01
   5.2067212e+01   1.3925000e-01
   5.2024429e+01   1.3248000e-01
   5.1981645e+01   1.2612000e-01
   5.1938862e+01   1.2118000e-01
   5.1896079e+01   1.1726000e-01
   5.1853296e+01   1.1382000e-01
   5.1810512e+01   1.1076000e-01
   5.1767729e+01   1.0811000e-01
   5.1724946e+01   1.0579000e-01
   5.1682162e+01   1.0377000e-01
   5.1639379e+01   1.0203000e-01
   5.1596596e+01   1.0044000e-01
   5.1553813e+01   9.8880000e-02
   5.1511030e+01   9.7470000e-02
   5.1468246e+01   9.6440000e-02
   5.1425463e+01   9.5820000e-02
   5.1382680e+01   9.5480000e-02
   5.1339897e+01   9.5320000e-02
   5.1297113e+01   9.5330000e-02
   5.1254330e+01   9.5470000e-02
   5.1211547e+01   9.5740000e-02
   5.1168763e+01   9.6110000e-02
   5.1125980e+01   9.6470000e-02
   5.1083197e+01   9.6650000e-02
   5.1040414e+01   9.6550000e-02
   5.0997631e+01   9.6200000e-02
   5.0954847e+01   9.5730000e-02
   5.0912064e+01   9.5270000e-02
   5.0869281e+01   9.4930000e-02
   5.0826498e+01   9.4970000e-02
   5.0783714e+01   9.5500000e-02
   5.0740931e+01   9.6500000e-02
   5.0698148e+01   9.7900000e-02
   5.0655365e+01   9.9590000e-02
   5.0612581e+01   1.0143000e-01
   5.0569798e+01   1.0361000e-01
   5.0527015e+01   1.0639000e-01
   5.0484232e+01   1.0941000e-01
   5.0441448e+01   1.1209000e-01
   5.0398665e+01   1.1439000e-01
   5.0355882e+01   1.1647000e-01
   5.0313099e+01   1.1845000e-01
   5.0270315e+01   1.2042000e-01
   5.0227532e+01   1.2233000e-01
   5.0184749e+01   1.2396000e-01
   5.0141966e+01   1.2523000e-01
   5.0099182e+01   1.2615000e-01
   5.0056399e+01   1.2662000e-01
   5.0013616e+01   1.2644000e-01
   4.9970833e+01   1.2550000e-01
   4.9928050e+01   1.2367000e-01
   4.9885266e+01   1.2091000e-01
   4.9842483e+01   1.1757000e-01
   4.9799700e+01   1.1410000e-01
   4.9756916e+01   1.1071000e-01
   4.9714133e+01   1.0747000e-01
   4.9671350e+01   1.0431000e-01
   4.9628567e+01   1.0083000e-01
   4.9585783e+01   9.7210000e-02
   4.9543000e+01   9.4490000e-02
   4.9500217e+01   9.2750000e-02
   4.9457434e+01   9.1240000e-02
   4.9414651e+01   8.9670000e-02
   4.9371867e+01   8.8370000e-02
   4.9329084e+01   8.7690000e-02
   4.9286301e+01   8.7510000e-02
   4.9243517e+01   8.7520000e-02
   4.9200734e+01   8.7510000e-02
   4.9157951e+01   8.7390000e-02
   4.9115168e+01   8.7190000e-02
   4.9072384e+01   8.7190000e-02
   4.9029601e+01   8.7740000e-02
   4.8986818e+01   8.8840000e-02
   4.8944035e+01   9.0370000e-02
   4.8901252e+01   9.2400000e-02
   4.8858468e+01   9.5010000e-02
   4.8815685e+01   9.8110000e-02
   4.8772902e+01   1.0152000e-01
   4.8730118e+01   1.0524000e-01
   4.8687335e+01   1.0935000e-01
   4.8644552e+01   1.1374000e-01
   4.8601769e+01   1.1856000e-01
   4.8558985e+01   1.2491000e-01
   4.8516202e+01   1.3460000e-01
   4.8473419e+01   1.4857000e-01
   4.8430636e+01   1.6665000e-01
   4.8387853e+01   1.9080000e-01
   4.8345069e+01   2.2660000e-01
   4.8302286e+01   2.8190000e-01
   4.8259503e+01   3.6479000e-01
   4.8216720e+01   4.8169000e-01
   4.8173936e+01   6.3519000e-01
   4.8131153e+01   8.1919000e-01
   4.8088370e+01   1.0025200e+00
   4.8045586e+01   1.1018600e+00
   4.8002803e+01   1.0412700e+00
   4.7960020e+01   8.7854000e-01
   4.7917237e+01   7.0675000e-01
   4.7874454e+01   5.6470000e-01
   4.7831670e+01   4.5826000e-01
   4.7788887e+01   3.8218000e-01
   4.7746104e+01   3.2982000e-01
   4.7703321e+01   2.9825000e-01
   4.7660537e+01   2.8916000e-01
   4.7617754e+01   3.0515000e-01
   4.7574971e+01   3.4244000e-01
   4.7532187e+01   3.8240000e-01
   4.7489404e+01   3.9331000e-01
   4.7446621e+01   3.5898000e-01
   4.7403838e+01   2.9897000e-01
   4.7361055e+01   2.3998000e-01
   4.7318271e+01   1.9327000e-01
   4.7275488e+01   1.6038000e-01
   4.7232705e+01   1.3959000e-01
   4.7189922e+01   1.2651000e-01
   4.7147138e+01   1.1676000e-01
   4.7104355e+01   1.0847000e-01
   4.7061572e+01   1.0203000e-01
   4.7018788e+01   9.7790000e-02
   4.6976005e+01   9.5060000e-02
   4.6933222e+01   9.3150000e-02
   4.6890439e+01   9.1850000e-02
   4.6847656e+01   9.1190000e-02
   4.6804872e+01   9.1520000e-02
   4.6762089e+01   9.3530000e-02
   4.6719306e+01   9.7140000e-02
   4.6676523e+01   1.0163000e-01
   4.6633739e+01   1.0699000e-01
   4.6590956e+01   1.1337000e-01
   4.6548173e+01   1.2060000e-01
   4.6505390e+01   1.2843000e-01
   4.6462607e+01   1.3641000e-01
   4.6419823e+01   1.4385000e-01
   4.6377040e+01   1.5031000e-01
   4.6334257e+01   1.5549000e-01
   4.6291473e+01   1.5889000e-01
   4.6248690e+01   1.5994000e-01
   4.6205907e+01   1.5823000e-01
   4.6163124e+01   1.5428000e-01
   4.6120340e+01   1.4938000e-01
   4.6077557e+01   1.4386000e-01
   4.6034774e+01   1.3723000e-01
   4.5991991e+01   1.2992000e-01
   4.5949208e+01   1.2337000e-01
   4.5906424e+01   1.1827000e-01
   4.5863641e+01   1.1429000e-01
   4.5820858e+01   1.1123000e-01
   4.5778075e+01   1.0921000e-01
   4.5735291e+01   1.0827000e-01
   4.5692508e+01   1.0835000e-01
   4.5649725e+01   1.0946000e-01
   4.5606941e+01   1.1149000e-01
   4.5564158e+01   1.1420000e-01
   4.5521375e+01   1.1758000e-01
   4.5478592e+01   1.2171000e-01
   4.5435809e+01   1.2656000e-01
   4.5393025e+01   1.3216000e-01
   4.5350242e+01   1.3865000e-01
   4.5307459e+01   1.4633000e-01
   4.5264676e+01   1.5673000e-01
   4.5221892e+01   1.7382000e-01
   4.5179109e+01   2.0084000e-01
   4.5136326e+01   2.3610000e-01
   4.5093542e+01   2.8055000e-01
   4.5050759e+01   3.4420000e-01
   4.5007976e+01   4.4353000e-01
   4.4965193e+01   5.9982000e-01
   4.4922410e+01   8.3892000e-01
   4.4879626e+01   1.1850700e+00
   4.4836843e+01   1.6409200e+00
   4.4794060e+01   2.0277000e+00
   4.4751277e+01   1.8054800e+00
   4.4708493e+01   1.3804400e+00
   4.4665710e+01   1.0426100e+00
   4.4622927e+01   7.9578000e-01
   4.4580144e+01   6.1792000e-01
   4.4537360e+01   4.8912000e-01
   4.4494577e+01   3.9539000e-01
   4.4451794e+01   3.2833000e-01
   4.4409011e+01   2.8271000e-01
   4.4366227e+01   2.5339000e-01
   4.4323444e+01   2.3503000e-01
   4.4280661e+01   2.2379000e-01
   4.4237878e+01   2.1780000e-01
   4.4195094e+01   2.1643000e-01
   4.4152311e+01   2.1957000e-01
   4.4109528e+01   2.2652000e-01
   4.4066745e+01   2.3634000e-01
   4.4023961e+01   2.4942000e-01
   4.3981178e+01   2.6781000e-01
   4.3938395e+01   2.9397000e-01
   4.3895612e+01   3.2961000e-01
   4.3852829e+01   3.7718000e-01
   4.3810045e+01   4.4532000e-01
   4.3767262e+01   5.5749000e-01
   4.3724479e+01   7.5627000e-01
   4.3681695e+01   1.0835900e+00
   4.3638912e+01   1.5522500e+00
   4.3596129e+01   2.1516600e+00
   4.3553346e+01   2.5804000e+00
   4.3510562e+01   2.2942700e+00
   4.3467779e+01   1.9267100e+00
   4.3424996e+01   1.6374200e+00
   4.3382213e+01   1.4059300e+00
   4.3339430e+01   1.2134700e+00
   4.3296646e+01   1.0485200e+00
   4.3253863e+01   9.0845000e-01
   4.3211080e+01   7.9071000e-01
   4.3168296e+01   6.8471000e-01
   4.3125513e+01   5.8017000e-01
   4.3082730e+01   4.8153000e-01
   4.3039947e+01   4.0059000e-01
   4.2997163e+01   3.3830000e-01
   4.2954380e+01   2.8813000e-01
   4.2911597e+01   2.4659000e-01
   4.2868814e+01   2.1413000e-01
   4.2826031e+01   1.9069000e-01
   4.2783247e+01   1.7412000e-01
   4.2740464e+01   1.6223000e-01
   4.2697681e+01   1.5378000e-01
   4.2654897e+01   1.4786000e-01
   4.2612114e+01   1.4346000e-01
   4.2569331e+01   1.3989000e-01
   4.2526548e+01   1.3705000e-01
   4.2483764e+01   1.3494000e-01
   4.2440981e+01   1.3339000e-01
   4.2398198e+01   1.3236000e-01
   4.2355415e+01   1.3192000e-01
   4.2312632e+01   1.3212000e-01
   4.2269848e+01   1.3290000e-01
   4.2227065e+01   1.3415000e-01
   4.2184282e+01   1.3577000e-01
   4.2141499e+01   1.3772000e-01
   4.2098715e+01   1.3992000e-01
   4.2055932e+01   1.4236000e-01
   4.2013149e+01   1.4537000e-01
   4.1970365e+01   1.4937000e-01
   4.1927582e+01   1.5480000e-01
   4.1884799e+01   1.6226000e-01
   4.1842016e+01   1.7251000e-01
   4.1799233e+01   1.8571000e-01
   4.1756449e+01   2.0142000e-01
   4.1713666e+01   2.1955000e-01
   4.1670883e+01   2.4071000e-01
   4.1628100e+01   2.6483000e-01
   4.1585316e+01   2.8991000e-01
   4.1542533e+01   3.1344000e-01
   4.1499750e+01   3.3460000e-01
   4.1456966e+01   3.5414000e-01
   4.1414183e+01   3.7308000e-01
   4.1371400e+01   3.9202000e-01
   4.1328617e+01   4.1061000e-01
   4.1285834e+01   4.2738000e-01
   4.1243050e+01   4.4015000e-01
   4.1200267e+01   4.4708000e-01
   4.1157484e+01   4.4799000e-01
   4.1114701e+01   4.4448000e-01
   4.1071917e+01   4.3863000e-01
   4.1029134e+01   4.3194000e-01
   4.0986351e+01   4.2510000e-01
   4.0943567e+01   4.1801000e-01
   4.0900784e+01   4.1007000e-01
   4.0858001e+01   4.0095000e-01
   4.0815218e+01   3.9091000e-01
   4.0772434e+01   3.8060000e-01
   4.0729651e+01   3.7089000e-01
   4.0686868e+01   3.6281000e-01
   4.0644085e+01   3.5713000e-01
   4.0601302e+01   3.5381000e-01
   4.0558518e+01   3.5194000e-01
   4.0515735e+01   3.5014000e-01
   4.0472952e+01   3.4705000e-01
   4.0430169e+01   3.4177000e-01
   4.0387385e+01   3.3410000e-01
   4.0344602e+01   3.2453000e-01
   4.0301819e+01   3.1415000e-01
   4.0259035e+01   3.0430000e-01
   4.0216252e+01   2.9644000e-01
   4.0173469e+01   2.9212000e-01
   4.0130686e+01   2.9257000e-01
   4.0087903e+01   2.9818000e-01
   4.0045119e+01   3.0843000e-01
   4.0002336e+01   3.2188000e-01
   3.9959553e+01   3.3614000e-01
   3.9916770e+01   3.4805000e-01
   3.9873986e+01   3.5465000e-01
   3.9831203e+01   3.5454000e-01
   3.9788420e+01   3.4867000e-01
   3.9745636e+01   3.3970000e-01
   3.9702853e+01   3.3054000e-01
   3.9660070e+01   3.2330000e-01
   3.9617287e+01   3.1909000e-01
   3.9574504e+01   3.1834000e-01
   3.9531720e+01   3.2081000e-01
   3.9488937e+01   3.2556000e-01
   3.9446154e+01   3.3100000e-01
   3.9403371e+01   3.3514000e-01
   3.9360587e+01   3.3618000e-01
   3.9317804e+01   3.3324000e-01
   3.9275021e+01   3.2660000e-01
   3.9232238e+01   3.1744000e-01
   3.9189454e+01   3.0707000e-01
   3.9146671e+01   2.9634000e-01
   3.9103888e+01   2.8565000e-01
   3.9061105e+01   2.7524000e-01
   3.9018321e+01   2.6559000e-01
   3.8975538e+01   2.5735000e-01
   3.8932755e+01   2.5100000e-01
   3.8889972e+01   2.4646000e-01
   3.8847188e+01   2.4303000e-01
   3.8804405e+01   2.3979000e-01
   3.8761622e+01   2.3601000e-01
   3.8718839e+01   2.3154000e-01
   3.8676055e+01   2.2674000e-01
   3.8633272e+01   2.2233000e-01
   3.8590489e+01   2.1892000e-01
   3.8547706e+01   2.1666000e-01
   3.8504923e+01   2.1513000e-01
   3.8462139e+01   2.1346000e-01
   3.8419356e+01   2.1071000e-01
   3.8376573e+01   2.0625000e-01
   3.8333789e+01   1.9998000e-01
   3.8291006e+01   1.9241000e-01
   3.8248223e+01   1.8436000e-01
   3.8205440e+01   1.7665000e-01
   3.8162656e+01   1.6978000e-01
   3.8119873e+01   1.6393000e-01
   3.8077090e+01   1.5906000e-01
   3.8034307e+01   1.5504000e-01
   3.7991524e+01   1.5170000e-01
   3.7948740e+01   1.4893000e-01
   3.7905957e+01   1.4666000e-01
   3.7863174e+01   1.4489000e-01
   3.7820390e+01   1.4367000e-01
   3.7777607e+01   1.4308000e-01
   3.7734824e+01   1.4320000e-01
   3.7692041e+01   1.4398000e-01
   3.7649257e+01   1.4531000e-01
   3.7606474e+01   1.4699000e-01
   3.7563691e+01   1.4879000e-01
   3.7520908e+01   1.5050000e-01
   3.7478125e+01   1.5196000e-01
   3.7435341e+01   1.5302000e-01
   3.7392558e+01   1.5359000e-01
   3.7349775e+01   1.5365000e-01
   3.7306991e+01   1.5322000e-01
   3.7264208e+01   1.5236000e-01
   3.7221425e+01   1.5115000e-01
   3.7178642e+01   1.4970000e-01
   3.7135858e+01   1.4822000e-01
   3.7093075e+01   1.4698000e-01
   3.7050292e+01   1.4622000e-01
   3.7007509e+01   1.4608000e-01
   3.6964726e+01   1.4659000e-01
   3.6921942e+01   1.4763000e-01
   3.6879159e+01   1.4897000e-01
   3.6836376e+01   1.5030000e-01
   3.6793593e+01   1.5135000e-01
   3.6750809e+01   1.5193000e-01
   3.6708026e+01   1.5206000e-01
   3.6665243e+01   1.5195000e-01
   3.6622459e+01   1.5194000e-01
   3.6579676e+01   1.5238000e-01
   3.6536893e+01   1.5353000e-01
   3.6494110e+01   1.5553000e-01
   3.6451327e+01   1.5844000e-01
   3.6408543e+01   1.6227000e-01
   3.6365760e+01   1.6704000e-01
   3.6322977e+01   1.7275000e-01
   3.6280194e+01   1.7943000e-01
   3.6237410e+01   1.8717000e-01
   3.6194627e+01   1.9609000e-01
   3.6151844e+01   2.0618000e-01
   3.6109060e+01   2.1722000e-01
   3.6066277e+01   2.2859000e-01
   3.6023494e+01   2.3934000e-01
   3.5980711e+01   2.4836000e-01
   3.5937928e+01   2.5489000e-01
   3.5895144e+01   2.5883000e-01
   3.5852361e+01   2.6081000e-01
   3.5809578e+01   2.6175000e-01
   3.5766795e+01   2.6254000e-01
   3.5724011e+01   2.6417000e-01
   3.5681228e+01   2.6806000e-01
   3.5638445e+01   2.7626000e-01
   3.5595661e+01   2.9069000e-01
   3.5552878e+01   3.1126000e-01
   3.5510095e+01   3.3379000e-01
   3.5467312e+01   3.4942000e-01
   3.5424529e+01   3.4824000e-01
   3.5381745e+01   3.2678000e-01
   3.5338962e+01   2.9168000e-01
   3.5296179e+01   2.5434000e-01
   3.5253396e+01   2.2331000e-01
   3.5210612e+01   2.0154000e-01
   3.5167829e+01   1.8793000e-01
   3.5125046e+01   1.7997000e-01
   3.5082263e+01   1.7558000e-01
   3.5039479e+01   1.7363000e-01
   3.4996696e+01   1.7383000e-01
   3.4953913e+01   1.7652000e-01
   3.4911130e+01   1.8281000e-01
   3.4868346e+01   1.9454000e-01
   3.4825563e+01   2.1388000e-01
   3.4782780e+01   2.4192000e-01
   3.4739997e+01   2.7642000e-01
   3.4697213e+01   3.0962000e-01
   3.4654430e+01   3.2904000e-01
   3.4611647e+01   3.2430000e-01
   3.4568864e+01   2.9595000e-01
   3.4526080e+01   2.5547000e-01
   3.4483297e+01   2.1587000e-01
   3.4440514e+01   1.8442000e-01
   3.4397731e+01   1.6207000e-01
   3.4354948e+01   1.4645000e-01
   3.4312164e+01   1.3484000e-01
   3.4269381e+01   1.2563000e-01
   3.4226598e+01   1.1818000e-01
   3.4183814e+01   1.1226000e-01
   3.4141031e+01   1.0773000e-01
   3.4098248e+01   1.0438000e-01
   3.4055465e+01   1.0195000e-01
   3.4012681e+01   1.0021000e-01
   3.3969898e+01   9.8970000e-02
   3.3927115e+01   9.8120000e-02
   3.3884332e+01   9.7660000e-02
   3.3841549e+01   9.7600000e-02
   3.3798765e+01   9.8040000e-02
   3.3755982e+01   9.9150000e-02
   3.3713199e+01   1.0118000e-01
   3.3670415e+01   1.0442000e-01
   3.3627632e+01   1.0914000e-01
   3.3584849e+01   1.1539000e-01
   3.3542066e+01   1.2282000e-01
   3.3499283e+01   1.3063000e-01
   3.3456499e+01   1.3768000e-01
   3.3413716e+01   1.4289000e-01
   3.3370933e+01   1.4562000e-01
   3.3328150e+01   1.4596000e-01
   3.3285366e+01   1.4459000e-01
   3.3242583e+01   1.4255000e-01
   3.3199800e+01   1.4092000e-01
   3.3157017e+01   1.4046000e-01
   3.3114233e+01   1.4154000e-01
   3.3071450e+01   1.4412000e-01
   3.3028667e+01   1.4792000e-01
   3.2985884e+01   1.5256000e-01
   3.2943100e+01   1.5772000e-01
   3.2900317e+01   1.6315000e-01
   3.2857534e+01   1.6872000e-01
   3.2814751e+01   1.7442000e-01
   3.2771967e+01   1.8040000e-01
   3.2729184e+01   1.8695000e-01
   3.2686401e+01   1.9450000e-01
   3.2643618e+01   2.0355000e-01
   3.2600834e+01   2.1458000e-01
   3.2558051e+01   2.2790000e-01
   3.2515268e+01   2.4343000e-01
   3.2472485e+01   2.6063000e-01
   3.2429702e+01   2.7864000e-01
   3.2386918e+01   2.9700000e-01
   3.2344135e+01   3.1639000e-01
   3.2301352e+01   3.3850000e-01
   3.2258568e+01   3.6445000e-01
   3.2215785e+01   3.9301000e-01
   3.2173002e+01   4.2023000e-01
   3.2130219e+01   4.4078000e-01
   3.2087435e+01   4.5016000e-01
   3.2044652e+01   4.4624000e-01
   3.2001869e+01   4.3003000e-01
   3.1959086e+01   4.0520000e-01
   3.1916302e+01   3.7654000e-01
   3.1873519e+01   3.4814000e-01
   3.1830736e+01   3.2249000e-01
   3.1787953e+01   3.0046000e-01
   3.1745169e+01   2.8194000e-01
   3.1702386e+01   2.6636000e-01
   3.1659603e+01   2.5311000e-01
   3.1616820e+01   2.4170000e-01
   3.1574036e+01   2.3180000e-01
   3.1531253e+01   2.2323000e-01
   3.1488470e+01   2.1591000e-01
   3.1445687e+01   2.0987000e-01
   3.1402903e+01   2.0520000e-01
   3.1360120e+01   2.0212000e-01
   3.1317337e+01   2.0114000e-01
   3.1274554e+01   2.0320000e-01
   3.1231770e+01   2.1004000e-01
   3.1188987e+01   2.2463000e-01
   3.1146204e+01   2.5155000e-01
   3.1103421e+01   2.9659000e-01
   3.1060637e+01   3.6524000e-01
   3.1017854e+01   4.5935000e-01
   3.0975071e+01   5.7266000e-01
   3.0932288e+01   6.8632000e-01
   3.0889505e+01   7.6889000e-01
   3.0846721e+01   7.9022000e-01
   3.0803938e+01   7.4695000e-01
   3.0761155e+01   6.6639000e-01
   3.0718372e+01   5.8022000e-01
   3.0675588e+01   5.0588000e-01
   3.0632805e+01   4.4738000e-01
   3.0590022e+01   4.0227000e-01
   3.0547238e+01   3.6701000e-01
   3.0504455e+01   3.3895000e-01
   3.0461672e+01   3.1642000e-01
   3.0418889e+01   2.9835000e-01
   3.0376105e+01   2.8413000e-01
   3.0333322e+01   2.7370000e-01
   3.0290539e+01   2.6772000e-01
   3.0247756e+01   2.6736000e-01
   3.0204973e+01   2.7306000e-01
   3.0162189e+01   2.8252000e-01
   3.0119406e+01   2.8950000e-01
   3.0076623e+01   2.8662000e-01
   3.0033839e+01   2.7159000e-01
   2.9991056e+01   2.4985000e-01
   2.9948273e+01   2.2961000e-01
   2.9905490e+01   2.1570000e-01
   2.9862706e+01   2.0830000e-01
   2.9819923e+01   2.0539000e-01
   2.9777140e+01   2.0522000e-01
   2.9734357e+01   2.0711000e-01
   2.9691574e+01   2.1112000e-01
   2.9648790e+01   2.1753000e-01
   2.9606007e+01   2.2647000e-01
   2.9563224e+01   2.3745000e-01
   2.9520441e+01   2.4921000e-01
   2.9477657e+01   2.6000000e-01
   2.9434874e+01   2.6802000e-01
   2.9392091e+01   2.7212000e-01
   2.9349307e+01   2.7222000e-01
   2.9306524e+01   2.6968000e-01
   2.9263741e+01   2.6714000e-01
   2.9220958e+01   2.6766000e-01
   2.9178175e+01   2.7364000e-01
   2.9135391e+01   2.8587000e-01
   2.9092608e+01   3.0308000e-01
   2.9049825e+01   3.2199000e-01
   2.9007042e+01   3.3796000e-01
   2.8964258e+01   3.4616000e-01
   2.8921475e+01   3.4318000e-01
   2.8878692e+01   3.2858000e-01
   2.8835908e+01   3.0538000e-01
   2.8793125e+01   2.7881000e-01
   2.8750342e+01   2.5401000e-01
   2.8707559e+01   2.3422000e-01
   2.8664776e+01   2.2045000e-01
   2.8621992e+01   2.1220000e-01
   2.8579209e+01   2.0845000e-01
   2.8536426e+01   2.0826000e-01
   2.8493643e+01   2.1090000e-01
   2.8450859e+01   2.1564000e-01
   2.8408076e+01   2.2152000e-01
   2.8365293e+01   2.2715000e-01
   2.8322509e+01   2.3087000e-01
   2.8279726e+01   2.3118000e-01
   2.8236943e+01   2.2740000e-01
   2.8194160e+01   2.1986000e-01
   2.8151377e+01   2.0966000e-01
   2.8108593e+01   1.9816000e-01
   2.8065810e+01   1.8659000e-01
   2.8023027e+01   1.7597000e-01
   2.7980244e+01   1.6705000e-01
   2.7937460e+01   1.6034000e-01
   2.7894677e+01   1.5612000e-01
   2.7851894e+01   1.5441000e-01
   2.7809111e+01   1.5509000e-01
   2.7766327e+01   1.5795000e-01
   2.7723544e+01   1.6284000e-01
   2.7680761e+01   1.6983000e-01
   2.7637978e+01   1.7934000e-01
   2.7595194e+01   1.9225000e-01
   2.7552411e+01   2.0990000e-01
   2.7509628e+01   2.3391000e-01
   2.7466845e+01   2.6574000e-01
   2.7424061e+01   3.0609000e-01
   2.7381278e+01   3.5401000e-01
   2.7338495e+01   4.0607000e-01
   2.7295712e+01   4.5575000e-01
   2.7252928e+01   4.9366000e-01
   2.7210145e+01   5.0990000e-01
   2.7167362e+01   4.9877000e-01
   2.7124579e+01   4.6245000e-01
   2.7081796e+01   4.0976000e-01
   2.7039012e+01   3.5151000e-01
   2.6996229e+01   2.9661000e-01
   2.6953446e+01   2.5054000e-01
   2.6910662e+01   2.1528000e-01
   2.6867879e+01   1.9019000e-01
   2.6825096e+01   1.7309000e-01
   2.6782313e+01   1.6143000e-01
   2.6739530e+01   1.5309000e-01
   2.6696746e+01   1.4661000e-01
   2.6653963e+01   1.4122000e-01
   2.6611180e+01   1.3657000e-01
   2.6568397e+01   1.3253000e-01
   2.6525613e+01   1.2904000e-01
   2.6482830e+01   1.2608000e-01
   2.6440047e+01   1.2356000e-01
   2.6397263e+01   1.2140000e-01
   2.6354480e+01   1.1949000e-01
   2.6311697e+01   1.1776000e-01
   2.6268914e+01   1.1618000e-01
   2.6226131e+01   1.1465000e-01
   2.6183347e+01   1.1312000e-01
   2.6140564e+01   1.1157000e-01
   2.6097781e+01   1.1002000e-01
   2.6054998e+01   1.0849000e-01
   2.6012214e+01   1.0698000e-01
   2.5969431e+01   1.0551000e-01
   2.5926648e+01   1.0415000e-01
   2.5883864e+01   1.0302000e-01
   2.5841081e+01   1.0220000e-01
   2.5798298e+01   1.0181000e-01
   2.5755515e+01   1.0204000e-01
   2.5712732e+01   1.0317000e-01
   2.5669948e+01   1.0562000e-01
   2.5627165e+01   1.1007000e-01
   2.5584382e+01   1.1735000e-01
   2.5541599e+01   1.2827000e-01
   2.5498815e+01   1.4311000e-01
   2.5456032e+01   1.6117000e-01
   2.5413249e+01   1.8073000e-01
   2.5370466e+01   1.9941000e-01
   2.5327682e+01   2.1467000e-01
   2.5284899e+01   2.2421000e-01
   2.5242116e+01   2.2634000e-01
   2.5199333e+01   2.2040000e-01
   2.5156549e+01   2.0717000e-01
   2.5113766e+01   1.8886000e-01
   2.5070983e+01   1.6862000e-01
   2.5028200e+01   1.4965000e-01
   2.4985416e+01   1.3428000e-01
   2.4942633e+01   1.2339000e-01
   2.4899850e+01   1.1656000e-01
   2.4857067e+01   1.1272000e-01
   2.4814283e+01   1.1076000e-01
   2.4771500e+01   1.0987000e-01
   2.4728717e+01   1.0952000e-01
   2.4685934e+01   1.0946000e-01
   2.4643151e+01   1.0954000e-01
   2.4600367e+01   1.0970000e-01
   2.4557584e+01   1.0995000e-01
   2.4514801e+01   1.1029000e-01
   2.4472017e+01   1.1074000e-01
   2.4429234e+01   1.1128000e-01
   2.4386451e+01   1.1183000e-01
   2.4343668e+01   1.1238000e-01
   2.4300884e+01   1.1292000e-01
   2.4258101e+01   1.1347000e-01
   2.4215318e+01   1.1411000e-01
   2.4172535e+01   1.1503000e-01
   2.4129752e+01   1.1657000e-01
   2.4086968e+01   1.1915000e-01
   2.4044185e+01   1.2317000e-01
   2.4001402e+01   1.2895000e-01
   2.3958618e+01   1.3677000e-01
   2.3915835e+01   1.4677000e-01
   2.3873052e+01   1.5906000e-01
   2.3830269e+01   1.7384000e-01
   2.3787485e+01   1.9135000e-01
   2.3744702e+01   2.1174000e-01
   2.3701919e+01   2.3496000e-01
   2.3659136e+01   2.6077000e-01
   2.3616352e+01   2.8891000e-01
   2.3573569e+01   3.1946000e-01
   2.3530786e+01   3.5309000e-01
   2.3488003e+01   3.9124000e-01
   2.3445220e+01   4.3603000e-01
   2.3402436e+01   4.8989000e-01
   2.3359653e+01   5.5516000e-01
   2.3316870e+01   6.3368000e-01
   2.3274086e+01   7.2653000e-01
   2.3231303e+01   8.3426000e-01
   2.3188520e+01   9.5728000e-01
   2.3145737e+01   1.0956800e+00
   2.3102953e+01   1.2484300e+00
   2.3060170e+01   1.4120100e+00
   2.3017387e+01   1.5792700e+00
   2.2974604e+01   1.7412100e+00
   2.2931821e+01   1.8924200e+00
   2.2889037e+01   2.0327700e+00
   2.2846254e+01   2.1646900e+00
   2.2803471e+01   2.2882100e+00
   2.2760687e+01   2.3874100e+00
   2.2717904e+01   2.4330100e+00
   2.2675121e+01   2.4183100e+00
   2.2632338e+01   2.3626500e+00
   2.2589554e+01   2.2883400e+00
   2.2546771e+01   2.2127800e+00
   2.2503988e+01   2.1359400e+00
   2.2461205e+01   2.0354200e+00
   2.2418422e+01   1.8852800e+00
   2.2375638e+01   1.6842000e+00
   2.2332855e+01   1.4604400e+00
   2.2290072e+01   1.2460400e+00
   2.2247288e+01   1.0578900e+00
   2.2204505e+01   8.9918000e-01
   2.2161722e+01   7.6605000e-01
   2.2118939e+01   6.5196000e-01
   2.2076155e+01   5.5141000e-01
   2.2033372e+01   4.6262000e-01
   2.1990589e+01   3.8704000e-01
   2.1947806e+01   3.2664000e-01
   2.1905023e+01   2.8186000e-01
   2.1862239e+01   2.5109000e-01
   2.1819456e+01   2.3171000e-01
   2.1776673e+01   2.2119000e-01
   2.1733890e+01   2.1763000e-01
   2.1691106e+01   2.1969000e-01
   2.1648323e+01   2.2668000e-01
   2.1605540e+01   2.3846000e-01
   2.1562756e+01   2.5542000e-01
   2.1519973e+01   2.7908000e-01
   2.1477190e+01   3.1335000e-01
   2.1434407e+01   3.6542000e-01
   2.1391624e+01   4.4577000e-01
   2.1348840e+01   5.6740000e-01
   2.1306057e+01   7.4491000e-01
   2.1263274e+01   9.9359000e-01
   2.1220491e+01   1.3293400e+00
   2.1177707e+01   1.7685700e+00
   2.1134924e+01   2.3037900e+00
   2.1092141e+01   2.6980300e+00
   2.1049357e+01   2.7595800e+00
   2.1006574e+01   2.7622200e+00
   2.0963791e+01   2.7599800e+00
   2.0921008e+01   2.7483600e+00
   2.0878225e+01   2.5977700e+00
   2.0835441e+01   2.0733000e+00
   2.0792658e+01   1.5756800e+00
   2.0749875e+01   1.1973000e+00
   2.0707092e+01   9.1979000e-01
   2.0664308e+01   7.2258000e-01
   2.0621525e+01   5.8643000e-01
   2.0578742e+01   4.9405000e-01
   2.0535959e+01   4.3095000e-01
   2.0493176e+01   3.8609000e-01
   2.0450392e+01   3.5214000e-01
   2.0407609e+01   3.2497000e-01
   2.0364826e+01   3.0251000e-01
   2.0322042e+01   2.8381000e-01
   2.0279259e+01   2.6834000e-01
   2.0236476e+01   2.5561000e-01
   2.0193693e+01   2.4537000e-01
   2.0150909e+01   2.3713000e-01
   2.0108126e+01   2.2920000e-01
   2.0065343e+01   2.1890000e-01
   2.0022560e+01   2.0662000e-01
   1.9979777e+01   1.9643000e-01
   1.9936993e+01   1.8844000e-01
   1.9894210e+01   1.8056000e-01
   1.9851427e+01   1.7228000e-01
   1.9808643e+01   1.6435000e-01
   1.9765860e+01   1.5734000e-01
   1.9723077e+01   1.5117000e-01
   1.9680294e+01   1.4566000e-01
   1.9637510e+01   1.4061000e-01
   1.9594727e+01   1.3593000e-01
   1.9551944e+01   1.3157000e-01
   1.9509161e+01   1.2739000e-01
   1.9466378e+01   1.2318000e-01
   1.9423594e+01   1.1891000e-01
   1.9380811e+01   1.1473000e-01
   1.9338028e+01   1.1096000e-01
   1.9295245e+01   1.0807000e-01
   1.9252461e+01   1.0653000e-01
   1.9209678e+01   1.0685000e-01
   1.9166895e+01   1.0939000e-01
   1.9124111e+01   1.1420000e-01
   1.9081328e+01   1.2086000e-01
   1.9038545e+01   1.2867000e-01
   1.8995762e+01   1.3686000e-01
   1.8952979e+01   1.4488000e-01
   1.8910195e+01   1.5249000e-01
   1.8867412e+01   1.5952000e-01
   1.8824629e+01   1.6584000e-01
   1.8781846e+01   1.7177000e-01
   1.8739062e+01   1.7820000e-01
   1.8696279e+01   1.8542000e-01
   1.8653496e+01   1.9165000e-01
   1.8610712e+01   1.9376000e-01
   1.8567929e+01   1.9046000e-01
   1.8525146e+01   1.8398000e-01
   1.8482363e+01   1.7774000e-01
   1.8439580e+01   1.7337000e-01
   1.8396796e+01   1.7062000e-01
   1.8354013e+01   1.6890000e-01
   1.8311230e+01   1.6797000e-01
   1.8268447e+01   1.6778000e-01
   1.8225663e+01   1.6828000e-01
   1.8182880e+01   1.6939000e-01
   1.8140097e+01   1.7108000e-01
   1.8097314e+01   1.7335000e-01
   1.8054530e+01   1.7609000e-01
   1.8011747e+01   1.7920000e-01
   1.7968964e+01   1.8257000e-01
   1.7926181e+01   1.8607000e-01
   1.7883397e+01   1.8962000e-01
   1.7840614e+01   1.9316000e-01
   1.7797831e+01   1.9675000e-01
   1.7755048e+01   2.0043000e-01
   1.7712264e+01   2.0423000e-01
   1.7669481e+01   2.0822000e-01
   1.7626698e+01   2.1272000e-01
   1.7583915e+01   2.1832000e-01
   1.7541131e+01   2.2563000e-01
   1.7498348e+01   2.3519000e-01
   1.7455565e+01   2.4750000e-01
   1.7412782e+01   2.6301000e-01
   1.7369999e+01   2.8188000e-01
   1.7327215e+01   3.0397000e-01
   1.7284432e+01   3.2882000e-01
   1.7241649e+01   3.5562000e-01
   1.7198865e+01   3.8334000e-01
   1.7156082e+01   4.1109000e-01
   1.7113299e+01   4.3825000e-01
   1.7070516e+01   4.6455000e-01
   1.7027732e+01   4.9008000e-01
   1.6984949e+01   5.1525000e-01
   1.6942166e+01   5.4030000e-01
   1.6899383e+01   5.6510000e-01
   1.6856599e+01   5.8924000e-01
   1.6813816e+01   6.1266000e-01
   1.6771033e+01   6.3574000e-01
   1.6728250e+01   6.5908000e-01
   1.6685466e+01   6.8323000e-01
   1.6642683e+01   7.0859000e-01
   1.6599900e+01   7.3561000e-01
   1.6557117e+01   7.6521000e-01
   1.6514333e+01   7.9866000e-01
   1.6471550e+01   8.3711000e-01
   1.6428767e+01   8.8127000e-01
   1.6385984e+01   9.3088000e-01
   1.6343201e+01   9.8370000e-01
   1.6300417e+01   1.0345900e+00
   1.6257634e+01   1.0752000e+00
   1.6214851e+01   1.0949200e+00
   1.6172067e+01   1.0842900e+00
   1.6129284e+01   1.0384800e+00
   1.6086501e+01   9.6053000e-01
   1.6043718e+01   8.6250000e-01
   1.6000934e+01   7.5928000e-01
   1.5958151e+01   6.6163000e-01
   1.5915368e+01   5.7486000e-01
   1.5872585e+01   5.0030000e-01
   1.5829801e+01   4.3718000e-01
   1.5787018e+01   3.8454000e-01
   1.5744235e+01   3.4189000e-01
   1.5701452e+01   3.0813000e-01
   1.5658669e+01   2.8112000e-01
   1.5615885e+01   2.5868000e-01
   1.5573102e+01   2.3948000e-01
   1.5530319e+01   2.2279000e-01
   1.5487535e+01   2.0787000e-01
   1.5444752e+01   1.9391000e-01
   1.5401969e+01   1.8051000e-01
   1.5359186e+01   1.6773000e-01
   1.5316402e+01   1.5570000e-01
   1.5273619e+01   1.4431000e-01
   1.5230836e+01   1.3346000e-01
   1.5188053e+01   1.2344000e-01
   1.5145270e+01   1.1455000e-01
   1.5102486e+01   1.0685000e-01
   1.5059703e+01   1.0048000e-01
   1.5016920e+01   9.5750000e-02
   1.4974136e+01   9.2580000e-02
   1.4931353e+01   9.0380000e-02
   1.4888570e+01   8.8610000e-02
   1.4845787e+01   8.7250000e-02
   1.4803003e+01   8.6570000e-02
   1.4760220e+01   8.6710000e-02
   1.4717437e+01   8.7600000e-02
   1.4674654e+01   8.9170000e-02
   1.4631871e+01   9.1230000e-02
   1.4589087e+01   9.3350000e-02
   1.4546304e+01   9.5130000e-02
   1.4503521e+01   9.6660000e-02
   1.4460737e+01   9.8360000e-02
   1.4417954e+01   1.0034000e-01
   1.4375171e+01   1.0225000e-01
   1.4332388e+01   1.0366000e-01
   1.4289604e+01   1.0451000e-01
   1.4246821e+01   1.0510000e-01
   1.4204038e+01   1.0557000e-01
   1.4161255e+01   1.0552000e-01
   1.4118472e+01   1.0429000e-01
   1.4075688e+01   1.0182000e-01
   1.4032905e+01   9.8820000e-02
   1.3990122e+01   9.5990000e-02
   1.3947339e+01   9.3290000e-02
   1.3904555e+01   9.0260000e-02
   1.3861772e+01   8.6590000e-02
   1.3818989e+01   8.2370000e-02
   1.3776206e+01   7.7870000e-02
   1.3733422e+01   7.3480000e-02
   1.3690639e+01   6.9610000e-02
   1.3647856e+01   6.6210000e-02
   1.3605073e+01   6.2990000e-02
   1.3562289e+01   5.9970000e-02
   1.3519506e+01   5.7360000e-02
   1.3476723e+01   5.5100000e-02
   1.3433940e+01   5.2920000e-02
   1.3391156e+01   5.0800000e-02
   1.3348373e+01   4.8990000e-02
   1.3305590e+01   4.7670000e-02
   1.3262807e+01   4.6840000e-02
   1.3220024e+01   4.6480000e-02
   1.3177240e+01   4.6710000e-02
   1.3134457e+01   4.7630000e-02
   1.3091674e+01   4.9180000e-02
   1.3048890e+01   5.1130000e-02
   1.3006107e+01   5.3420000e-02
   1.2963324e+01   5.6180000e-02
   1.2920541e+01   5.9420000e-02
   1.2877757e+01   6.2930000e-02
   1.2834974e+01   6.6410000e-02
   1.2792191e+01   6.9760000e-02
   1.2749408e+01   7.3020000e-02
   1.2706625e+01   7.6170000e-02
   1.2663841e+01   7.9240000e-02
   1.2621058e+01   8.2560000e-02
   1.2578275e+01   8.6410000e-02
   1.2535491e+01   9.0230000e-02
   1.2492708e+01   9.3180000e-02
   1.2449925e+01   9.5270000e-02
   1.2407142e+01   9.7110000e-02
   1.2364358e+01   9.9040000e-02
   1.2321575e+01   1.0093000e-01
   1.2278792e+01   1.0243000e-01
   1.2236009e+01   1.0307000e-01
   1.2193226e+01   1.0245000e-01
   1.2150442e+01   1.0020000e-01
   1.2107659e+01   9.6100000e-02
   1.2064876e+01   9.0320000e-02
   1.2022093e+01   8.3450000e-02
   1.1979309e+01   7.6250000e-02


==> figures/figure6_temp_rh9.3713max0.53138.txt <==
   delay   sig
  -9.9687263e-01  -1.1962157e-03
  -9.9327382e-01   1.6613314e-03
  -9.8967500e-01   2.0448926e-03
  -9.8607618e-01  -4.8302968e-04
  -9.8247736e-01   2.8237356e-03
  -9.7887854e-01   1.0851037e-03
  -9.7527973e-01   2.8974539e-04
  -9.7168091e-01   2.9662892e-03
  -9.6808209e-01   1.9737670e-03
  -9.6448327e-01   4.1109710e-04
  -9.6088445e-01   1.4443278e-03
  -9.5728563e-01   3.0312788e-03
  -9.5368682e-01   4.2867462e-03
  -9.5008800e-01   2.4101753e-03
  -9.4648918e-01   2.2608529e-03
  -9.4289036e-01   1.8166334e-03
  -9.3929154e-01   1.5067532e-03
  -9.3569273e-01   3.9641279e-04
  -9.3209391e-01  -2.6406487e-04
  -9.2849509e-01   1.0651379e-03
  -9.2489627e-01  -3.2790062e-04
  -9.2129745e-01   1.2689100e-03
  -9.1769863e-01   1.4027502e-03
  -9.1409982e-01   2.2282134e-03
  -9.1050100e-01  -7.4363969e-04
  -9.0690218e-01   3.1730009e-03
  -9.0330336e-01  -1.8178695e-04
  -8.9970454e-01   4.0874246e-03
  -8.9610573e-01   2.2086263e-03
  -8.9250691e-01   4.4815386e-04
  -8.8890809e-01   3.1841138e-03
  -8.8530927e-01   3.3326190e-04
  -8.8171045e-01   3.3312162e-03
  -8.7811163e-01   9.2852157e-04
  -8.7451282e-01   8.6049278e-04
  -8.7091400e-01   4.1106967e-03
  -8.6731518e-01  -5.6685183e-04
  -8.6371636e-01  -2.2010135e-04
  -8.6011754e-01   1.1644463e-03
  -8.5651873e-01   1.3380791e-03
  -8.5291991e-01   3.3275700e-03
  -8.4932109e-01  -2.5121065e-03
  -8.4572227e-01   1.0301438e-04
  -8.4212345e-01   2.5795411e-03
  -8.3852463e-01   5.9651761e-04
  -8.3492582e-01   1.9978989e-03
  -8.3132700e-01  -5.5149765e-04
  -8.2772818e-01   5.1684317e-04
  -8.2412936e-01   9.7230394e-04
  -8.2053054e-01   1.2208277e-03
  -8.1693173e-01   1.1326396e-03
  -8.1333291e-01   1.7718450e-03
  -8.0973409e-01   2.4486298e-03
  -8.0613527e-01   1.0411711e-04
  -8.0253645e-01   3.6276953e-03
  -7.9893764e-01   1.2841573e-03
  -7.9533882e-01   9.2080223e-04
  -7.9174000e-01   3.2167946e-03
  -7.8814118e-01  -1.4927529e-03
  -7.8454236e-01   4.4005657e-03
  -7.8094354e-01  -5.0291958e-05
  -7.7734473e-01   2.6735085e-03
  -7.7374591e-01  -2.2783777e-03
  -7.7014709e-01   2.4640125e-03
  -7.6654827e-01   1.2991786e-03
  -7.6294945e-01   2.4412559e-03
  -7.5935064e-01   1.5421311e-03
  -7.5575182e-01   2.9606849e-04
  -7.5215300e-01  -7.1344404e-04
  -7.4855418e-01   4.9675009e-04
  -7.4495536e-01   4.3812590e-03
  -7.4135654e-01   4.5604770e-04
  -7.3775773e-01  -5.9327451e-04
  -7.3415891e-01  -2.2735810e-06
  -7.3056009e-01   2.3812732e-03
  -7.2696127e-01   2.1763693e-03
  -7.2336245e-01   4.9757105e-03
  -7.1976364e-01  -2.3183568e-03
  -7.1616482e-01  -5.2833287e-05
  -7.1256600e-01   2.4935071e-03
  -7.0896718e-01  -3.7475272e-05
  -7.0536836e-01  -1.9380461e-05
  -7.0176954e-01  -1.7628289e-04
  -6.9817073e-01   2.1752774e-03
  -6.9457191e-01   1.8174116e-03
  -6.9097309e-01   2.3767208e-03
  -6.8737427e-01   4.7763274e-04
  -6.8377545e-01   1.8524060e-03
  -6.8017664e-01   2.6899484e-03
  -6.7657782e-01  -1.2651355e-03
  -6.7297900e-01  -7.7193779e-06
  -6.6938018e-01   2.0566734e-03
  -6.6578136e-01   2.1649005e-03
  -6.6218254e-01  -1.7085756e-03
  -6.5858373e-01   1.8551995e-03
  -6.5498491e-01  -2.3415584e-04
  -6.5138609e-01  -2.7831832e-03
  -6.4778727e-01   7.5360913e-04
  -6.4418845e-01   1.3655296e-03
  -6.4058964e-01   1.4983384e-04
  -6.3699082e-01   4.2970980e-03
  -6.3339200e-01  -1.3293212e-03
  -6.2979318e-01   1.9600088e-03
  -6.2619436e-01  -1.9287041e-03
  -6.2259554e-01   3.2364094e-03
  -6.1899673e-01   1.8489204e-03
  -6.1539791e-01  -1.8353646e-03
  -6.1179909e-01  -2.6955097e-04
  -6.0820027e-01  -5.7553500e-04
  -6.0460145e-01   1.9176829e-03
  -6.0100264e-01   1.1663623e-03
  -5.9740382e-01   2.4643229e-04
  -5.9380500e-01   2.2391842e-03
  -5.9020618e-01   2.6256270e-03
  -5.8660736e-01   2.6857735e-03
  -5.8300854e-01  -1.3740857e-04
  -5.7940973e-01   3.7156697e-04
  -5.7581091e-01   4.9097336e-05
  -5.7221209e-01   4.3537103e-03
  -5.6861327e-01  -3.6907511e-04
  -5.6501445e-01   1.6329036e-03
  -5.6141564e-01   4.5804499e-04
  -5.5781682e-01   2.0148964e-03
  -5.5421800e-01  -3.7975385e-04
  -5.5061918e-01   2.1343047e-03
  -5.4702036e-01   1.7270860e-03
  -5.4342154e-01   1.7274943e-04
  -5.3982273e-01   1.9395263e-03
  -5.3622391e-01   1.5491378e-05
  -5.3262509e-01   1.2564364e-03
  -5.2902627e-01   2.5308631e-03
  -5.2542745e-01   9.4039921e-04
  -5.2182864e-01   4.6766935e-04
  -5.1822982e-01   9.4930464e-04
  -5.1463100e-01   4.2395892e-05
  -5.1103218e-01   3.9189702e-03
  -5.0743336e-01   1.4789812e-03
  -5.0383454e-01  -9.7826639e-04
  -5.0023573e-01   2.1062837e-03
  -4.9663691e-01  -4.2937156e-04
  -4.9303809e-01   7.1063524e-04
  -4.8943927e-01  -2.2884315e-03
  -4.8584045e-01   1.4407225e-03
  -4.8224164e-01   3.1349031e-03
  -4.7864282e-01   1.5714099e-03
  -4.7504400e-01  -5.7512948e-04
  -4.7144518e-01   2.4819846e-03
  -4.6784636e-01   7.6013900e-04
  -4.6424754e-01   2.0000408e-03
  -4.6064873e-01  -7.2799239e-04
  -4.5704991e-01   1.0390867e-03
  -4.5345109e-01   3.1696209e-03
  -4.4985227e-01   2.5385435e-03
  -4.4625345e-01   1.9776145e-03
  -4.4265464e-01   1.9225872e-03
  -4.3905582e-01  -2.6179605e-04
  -4.3545700e-01   3.6681970e-03
  -4.3185818e-01   1.5194015e-05
  -4.2825936e-01   2.4842264e-03
  -4.2466054e-01   2.3804534e-03
  -4.2106173e-01   7.5102593e-04
  -4.1746291e-01   3.1423479e-04
  -4.1386409e-01   7.1906390e-04
  -4.1026527e-01   3.4918613e-04
  -4.0666645e-01   1.5200155e-03
  -4.0306764e-01   2.6368393e-03
  -3.9946882e-01   1.7163485e-03
  -3.9587000e-01   3.9077126e-03
  -3.9227118e-01  -6.5034093e-04
  -3.8867236e-01   1.4617873e-03
  -3.8507354e-01   7.2994151e-04
  -3.8147473e-01  -8.4084289e-04
  -3.7787591e-01   1.4874665e-03
  -3.7427709e-01   1.2153780e-03
  -3.7067827e-01   2.6378928e-03
  -3.6707945e-01   1.5561845e-03
  -3.6348064e-01   1.0382405e-03
  -3.5988182e-01   4.5896750e-03
  -3.5628300e-01   2.4470141e-03
  -3.5268418e-01   2.1495256e-03
  -3.4908536e-01   1.7957883e-04
  -3.4548654e-01   3.4071063e-03
  -3.4188773e-01   1.7914183e-03
  -3.3828891e-01   1.4805057e-03
  -3.3469009e-01   2.6383174e-04
  -3.3109127e-01   2.9740593e-03
  -3.2749245e-01   4.5009808e-05
  -3.2389364e-01  -1.4000801e-05
  -3.2029482e-01   2.0540340e-04
  -3.1669600e-01   1.5730098e-03
  -3.1309718e-01   2.9064356e-03
  -3.0949836e-01  -3.2392520e-04
  -3.0589954e-01   7.0813318e-04
  -3.0230073e-01   2.1885217e-03
  -2.9870191e-01   2.1645963e-03
  -2.9510309e-01   1.3249240e-03
  -2.9150427e-01   1.8976677e-03
  -2.8790545e-01   2.4897005e-03
  -2.8430664e-01  -2.1137727e-03
  -2.8070782e-01   1.3770742e-03
  -2.7710900e-01   1.3653554e-04
  -2.7351018e-01   5.6216597e-04
  -2.6991136e-01   1.8014683e-03
  -2.6631255e-01   1.0196547e-03
  -2.6271373e-01  -2.1324624e-03
  -2.5911491e-01   2.1799217e-03
  -2.5551609e-01   1.2033650e-03
  -2.5191727e-01   2.5688739e-03
  -2.4831845e-01  -3.5473322e-04
  -2.4471964e-01   4.7201712e-05
  -2.4112082e-01   1.8506955e-03
  -2.3752200e-01   1.3354952e-04
  -2.3392318e-01   2.7167829e-03
  -2.3032436e-01   1.5194700e-03
  -2.2672555e-01   1.1376054e-03
  -2.2312673e-01  -1.4503733e-05
  -2.1952791e-01  -1.3085592e-03
  -2.1592909e-01   2.0773118e-05
  -2.1233027e-01  -9.8512010e-04
  -2.0873145e-01   2.1519982e-04
  -2.0513264e-01   2.3931958e-04
  -2.0153382e-01   3.2590097e-03
  -1.9793500e-01   9.1161461e-04
  -1.9433618e-01   1.5227526e-03
  -1.9073736e-01   1.5691742e-03
  -1.8713855e-01   6.3971645e-04
  -1.8353973e-01  -2.7892675e-03
  -1.7994091e-01   1.5631048e-03
  -1.7634209e-01  -1.7179585e-04
  -1.7274327e-01   3.1674705e-03
  -1.6914445e-01   1.5833423e-03
  -1.6554564e-01   9.4959975e-04
  -1.6194682e-01   1.3378375e-03
  -1.5834800e-01  -2.2136353e-03
  -1.5474918e-01   2.0777974e-03
  -1.5115036e-01  -1.0032516e-03
  -1.4755155e-01   2.3282992e-03
  -1.4395273e-01   7.8468715e-04
  -1.4035391e-01  -8.2901385e-05
  -1.3675509e-01   1.4401504e-03
  -1.3315627e-01   1.2702207e-03
  -1.2955745e-01   2.0047118e-03
  -1.2595864e-01  -3.6659575e-04
  -1.2235982e-01   1.9954778e-03
  -1.1876100e-01   2.9425583e-03
  -1.1516218e-01  -5.5735159e-04
  -1.1156336e-01  -1.7561410e-03
  -1.0796455e-01   2.4259778e-03
  -1.0436573e-01   1.9200409e-03
  -1.0076691e-01  -1.3183691e-03
  -9.7168091e-02   1.6022303e-03
  -9.3569273e-02  -1.9525886e-03
  -8.9970454e-02   3.8792450e-03
  -8.6371636e-02  -1.9656882e-03
  -8.2772818e-02   2.4582655e-03
  -7.9174000e-02   1.0506259e-04
  -7.5575182e-02   3.8167265e-03
  -7.1976364e-02   1.6982692e-03
  -6.8377545e-02   2.1633546e-03
  -6.4778727e-02   6.9031344e-04
  -6.1179909e-02   1.9157363e-03
  -5.7581091e-02   1.0632286e-03
  -5.3982273e-02   1.7165980e-04
  -5.0383454e-02   6.8351176e-04
  -4.6784636e-02   2.4974311e-04
  -4.3185818e-02   1.5123424e-03
  -3.9587000e-02  -9.7976035e-05
  -3.5988182e-02  -1.4590971e-03
  -3.2389364e-02  -1.3400810e-03
  -2.8790545e-02   1.2436811e-03
  -2.5191727e-02   6.2393361e-05
  -2.1592909e-02  -1.0939292e-03
  -1.7994091e-02  -2.8413556e-03
  -1.4395273e-02  -6.8084233e-04
  -1.0796455e-02   2.6209147e-03
  -7.1976364e-03  -5.1203076e-04
  -3.5988182e-03   2.8899105e-03
   0.0000000e+00  -1.9774666e-03
   3.5988182e-03   2.7074226e-03
   7.1976364e-03   3.2925623e-03
   1.0796455e-02   5.2597438e-04
   1.4395273e-02   9.0565908e-03
   1.7994091e-02   2.2178039e-03
   2.1592909e-02   8.9317541e-03
   2.5191727e-02   6.1613439e-03
   2.8790545e-02   8.6604101e-03
   3.2389364e-02   6.4978551e-03
   3.5988182e-02   1.8711206e-02
   3.9587000e-02   3.1420628e-02
   4.3185818e-02   4.3724412e-02
   4.6784636e-02   8.7832852e-02
   5.0383454e-02   1.3312746e-01
   5.3982273e-02   2.5367861e-01
   5.7581091e-02   2.8901885e-01
   6.1179909e-02   4.6414911e-01
   6.4778727e-02   5.3138011e-01
   6.8377545e-02   4.8408720e-01
   7.1976364e-02   4.9649433e-01
   7.5575182e-02   3.9856530e-01
   7.9174000e-02   2.0566789e-01
   8.2772818e-02   4.4889544e-02
   8.6371636e-02  -7.8969445e-02
   8.9970454e-02  -1.6997259e-01
   9.3569273e-02  -2.3715649e-01
   9.7168091e-02  -2.0366366e-01
   1.0076691e-01  -2.1160600e-01
   1.0436573e-01  -2.1558386e-01
   1.0796455e-01  -2.3085307e-01
   1.1156336e-01  -2.4871596e-01
   1.1516218e-01  -2.5743281e-01
   1.1876100e-01  -2.4258399e-01
   1.2235982e-01  -1.7643689e-01
   1.2595864e-01  -9.6476459e-02
   1.2955745e-01  -3.9307123e-02
   1.3315627e-01   3.9941030e-02
   1.3675509e-01   7.5842379e-02
   1.4035391e-01   9.6748634e-02
   1.4395273e-01   7.0672577e-02
   1.4755155e-01   5.8837198e-02
   1.5115036e-01   2.5922390e-02
   1.5474918e-01  -5.1416511e-03
   1.5834800e-01  -1.3231103e-02
   1.6194682e-01  -2.5015136e-02
   1.6554564e-01  -1.9885403e-02
   1.6914445e-01  -1.3909420e-02
   1.7274327e-01  -6.9296510e-03
   1.7634209e-01  -2.6480599e-03
   1.7994091e-01   3.4765445e-03
   1.8353973e-01   4.3532518e-03
   1.8713855e-01   2.2911947e-03
   1.9073736e-01  -4.4740183e-03
   1.9433618e-01  -1.3734370e-02
   1.9793500e-01  -3.5074931e-02
   2.0153382e-01  -3.5380237e-02
   2.0513264e-01  -7.0929896e-02
   2.0873145e-01  -6.5323633e-02
   2.1233027e-01  -5.8888579e-02
   2.1592909e-01  -5.0524392e-02
   2.1952791e-01  -2.5105477e-02
   2.2312673e-01  -6.1700916e-03
   2.2672555e-01   1.9953181e-02
   2.3032436e-01   1.7497990e-02
   2.3392318e-01   2.5758403e-02
   2.3752200e-01   1.8446724e-02
   2.4112082e-01   7.8773054e-03
   2.4471964e-01  -1.9736048e-03
   2.4831845e-01  -6.1783218e-03
   2.5191727e-01  -1.6851467e-02
   2.5551609e-01  -3.0126124e-02
   2.5911491e-01  -2.5279012e-02
   2.6271373e-01  -2.0783476e-02
   2.6631255e-01  -2.3534795e-02
   2.6991136e-01   2.5019539e-04
   2.7351018e-01   1.9023698e-04
   2.7710900e-01   1.2827378e-02
   2.8070782e-01   9.4534878e-03
   2.8430664e-01   1.1539043e-02
   2.8790545e-01   1.0085174e-02
   2.9150427e-01   7.7993141e-03
   2.9510309e-01   4.0511219e-03
   2.9870191e-01  -1.0512215e-03
   3.0230073e-01  -1.8070714e-03
   3.0589954e-01  -3.9181527e-03
   3.0949836e-01  -6.6946045e-03
   3.1309718e-01  -1.0260643e-02
   3.1669600e-01  -1.1468891e-02
   3.2029482e-01  -1.2281673e-02
   3.2389364e-01  -1.4890420e-02
   3.2749245e-01  -5.2867183e-03
   3.3109127e-01  -4.5275632e-03
   3.3469009e-01   7.1745655e-03
   3.3828891e-01   1.5046239e-02
   3.4188773e-01   1.5859588e-02
   3.4548654e-01   1.9147020e-02
   3.4908536e-01   1.6896159e-02
   3.5268418e-01   1.0599667e-02
   3.5628300e-01   8.6673265e-03
   3.5988182e-01  -1.7460577e-03
   3.6348064e-01  -5.2798230e-03
   3.6707945e-01  -8.2729654e-03
   3.7067827e-01  -1.1582188e-02
   3.7427709e-01  -9.8277986e-03
   3.7787591e-01  -4.4298652e-03
   3.8147473e-01   3.3813020e-03
   3.8507354e-01   1.0915027e-02
   3.8867236e-01   9.5815370e-03
   3.9227118e-01   1.0165189e-02
   3.9587000e-01   8.1481605e-03
   3.9946882e-01   2.4581259e-03
   4.0306764e-01   1.8833967e-03
   4.0666645e-01  -1.7998245e-03
   4.1026527e-01  -3.4494059e-03
   4.1386409e-01  -2.9378741e-03
   4.1746291e-01   4.1509132e-03
   4.2106173e-01   6.5227456e-03
   4.2466054e-01   7.4946476e-03
   4.2825936e-01   9.1630257e-03
   4.3185818e-01   1.4749559e-02
   4.3545700e-01   1.1176040e-02
   4.3905582e-01   8.6415715e-03
   4.4265464e-01   8.0601399e-03
   4.4625345e-01   1.6517449e-03
   4.4985227e-01  -5.1123969e-03
   4.5345109e-01  -3.4165328e-03
   4.5704991e-01  -6.1088307e-03
   4.6064873e-01  -3.8560132e-03
   4.6424754e-01  -6.3125546e-03
   4.6784636e-01   5.4047507e-03
   4.7144518e-01   1.4190486e-02
   4.7504400e-01   2.8209661e-02
   4.7864282e-01   3.9257488e-02
   4.8224164e-01   3.3662445e-02
   4.8584045e-01   3.3078844e-02
   4.8943927e-01   1.9812998e-02
   4.9303809e-01   1.3784805e-02
   4.9663691e-01  -2.2890478e-03
   5.0023573e-01  -5.7620143e-03
   5.0383454e-01  -1.0073153e-02
   5.0743336e-01  -1.5519460e-02
   5.1103218e-01  -1.1538031e-02
   5.1463100e-01  -8.8406093e-03
   5.1822982e-01  -1.6826546e-05
   5.2182864e-01   6.1427451e-03
   5.2542745e-01   6.3842490e-03
   5.2902627e-01   7.5043094e-03
   5.3262509e-01   3.8042008e-03
   5.3622391e-01   4.4784473e-03
   5.3982273e-01  -2.1301172e-03
   5.4342154e-01  -5.6636826e-03
   5.4702036e-01  -6.2256294e-03
   5.5061918e-01  -4.1915676e-03
   5.5421800e-01  -8.8203674e-03
   5.5781682e-01  -2.3592266e-03
   5.6141564e-01   1.6783768e-03
   5.6501445e-01   4.2798777e-03
   5.6861327e-01   1.0308052e-02
   5.7221209e-01   9.1953529e-03
   5.7581091e-01   7.8648257e-03
   5.7940973e-01   7.5163549e-03
   5.8300854e-01   2.8094095e-03
   5.8660736e-01   8.2754539e-03
   5.9020618e-01   3.3404561e-03
   5.9380500e-01   1.3265454e-03
   5.9740382e-01   2.5520281e-03
   6.0100264e-01   3.5842881e-03
   6.0460145e-01   1.8560824e-03
   6.0820027e-01  -5.7363775e-04
   6.1179909e-01   3.5184144e-03
   6.1539791e-01   3.9921380e-03
   6.1899673e-01   2.4534030e-03
   6.2259554e-01   1.4185967e-04
   6.2619436e-01   3.9620945e-03
   6.2979318e-01   1.7983387e-03
   6.3339200e-01   3.6577963e-03
   6.3699082e-01   1.9614001e-03
   6.4058964e-01   5.4577853e-03
   6.4418845e-01   3.8123813e-03
   6.4778727e-01   4.8972649e-03
   6.5138609e-01   3.6168976e-03
   6.5498491e-01   4.8903860e-03
   6.5858373e-01   2.6502492e-03
   6.6218254e-01   5.9220744e-03
   6.6578136e-01   2.4167626e-03
   6.6938018e-01   4.4533663e-04
   6.7297900e-01   2.5500765e-04
   6.7657782e-01  -2.6852743e-03
   6.8017664e-01   4.4455146e-04
   6.8377545e-01  -3.3473019e-03
   6.8737427e-01  -1.5937586e-03
   6.9097309e-01  -5.7205896e-03
   6.9457191e-01  -7.7273712e-04
   6.9817073e-01  -3.4672120e-04
   7.0176954e-01   9.4068923e-04
   7.0536836e-01   1.8171270e-03
   7.0896718e-01   2.3766283e-03
   7.1256600e-01   4.3079656e-03
   7.1616482e-01  -6.3766874e-04
   7.1976364e-01  -4.9487813e-03
   7.2336245e-01  -4.8451336e-03
   7.2696127e-01  -8.6996318e-04
   7.3056009e-01  -3.1603823e-03
   7.3415891e-01  -2.6737148e-04
   7.3775773e-01  -6.8863520e-03
   7.4135654e-01  -1.0393624e-03
   7.4495536e-01   4.3842901e-04
   7.4855418e-01  -2.9368004e-03
   7.5215300e-01   7.2564580e-04
   7.5575182e-01   3.8125399e-03
   7.5935064e-01   2.1177483e-03
   7.6294945e-01   4.4616502e-03
   7.6654827e-01   3.5736924e-03
   7.7014709e-01   2.8283835e-03
   7.7374591e-01   5.2393125e-03
   7.7734473e-01   3.9954889e-03
   7.8094354e-01   3.8379516e-03
   7.8454236e-01   6.6780448e-03
   7.8814118e-01   9.2531740e-03
   7.9174000e-01   6.9790355e-03
   7.9533882e-01   5.8936929e-03
   7.9893764e-01   7.7296393e-03
   8.0253645e-01   5.2803060e-03
   8.0613527e-01   2.3317086e-03
   8.0973409e-01   1.3115122e-03
   8.1333291e-01  -8.5128118e-04
   8.1693173e-01   2.3560079e-03
   8.2053054e-01   1.3393777e-03
   8.2412936e-01   3.0848794e-03
   8.2772818e-01   3.3971246e-04
   8.3132700e-01   2.2650324e-03
   8.3492582e-01   3.0549383e-03
   8.3852463e-01   7.6626997e-03
   8.4212345e-01   8.8587118e-04
   8.4572227e-01   2.2438061e-03
   8.4932109e-01   1.2084493e-03
   8.5291991e-01   2.4723766e-03
   8.5651873e-01   7.2064227e-04
   8.6011754e-01   2.3408034e-03
   8.6371636e-01   1.3354460e-03
   8.6731518e-01  -8.1046600e-04
   8.7091400e-01   1.1660249e-03
   8.7451282e-01  -2.1800080e-03
   8.7811163e-01   6.5080995e-04
   8.8171045e-01  -1.4417114e-03
   8.8530927e-01   2.2486655e-03
   8.8890809e-01   2.3761730e-03
   8.9250691e-01   2.3490262e-03
   8.9610573e-01   6.6772307e-03
   8.9970454e-01   5.6951842e-03
   9.0330336e-01   3.9744288e-04
   9.0690218e-01   3.5078653e-03
   9.1050100e-01   6.0257840e-03
   9.1409982e-01   5.7019171e-03
   9.1769863e-01   4.5466921e-03
   9.2129745e-01   3.3146918e-03
   9.2489627e-01   8.9282082e-03
   9.2849509e-01   9.1773314e-03
   9.3209391e-01   7.4525355e-03
   9.3569273e-01   7.3573227e-03
   9.3929154e-01   6.4906988e-03
   9.4289036e-01   3.3978972e-03
   9.4648918e-01   2.1641713e-03
   9.5008800e-01   1.9580446e-03
   9.5368682e-01   6.4065892e-04
   9.5728563e-01   4.0566317e-03
   9.6088445e-01   5.1159758e-03
   9.6448327e-01   1.7616986e-03
   9.6808209e-01   6.9683746e-03
   9.7168091e-01   8.2259336e-03
   9.7527973e-01   6.0073018e-03
   9.7887854e-01   6.7457011e-03
   9.8247736e-01   5.1387658e-03
   9.8607618e-01   3.8243777e-03
   9.8967500e-01  -2.0520936e-03
   9.9327382e-01   6.2233636e-04
   9.9687263e-01  -2.6513334e-04
   1.0004715e+00  -2.6505002e-03
   1.0040703e+00  -2.9534606e-03
   1.0076691e+00  -5.2332050e-03
   1.0112679e+00  -2.1546411e-03
   1.0148667e+00  -4.0125766e-03
   1.0184655e+00   2.8563651e-03
   1.0220644e+00  -2.2872035e-04
   1.0256632e+00   5.1901217e-03
   1.0292620e+00   4.9289037e-03
   1.0328608e+00   5.8143700e-03
   1.0364596e+00   3.3649036e-03
   1.0400585e+00   3.1618378e-03
   1.0436573e+00   3.3762636e-03
   1.0472561e+00  -2.9916696e-04
   1.0508549e+00   8.5374632e-04
   1.0544537e+00  -3.2005501e-05
   1.0580525e+00  -1.0710269e-03
   1.0616514e+00   2.7130939e-03
   1.0652502e+00   3.0462972e-03
   1.0688490e+00   6.9398703e-03
   1.0724478e+00   4.8717714e-03
   1.0760466e+00   7.8939977e-03
   1.0796455e+00   4.1487275e-03
   1.0832443e+00   4.3479648e-03
   1.0868431e+00  -3.4606486e-03
   1.0904419e+00   1.4277697e-03
   1.0940407e+00  -4.8324554e-03
   1.0976395e+00  -1.4464738e-03
   1.1012384e+00  -8.9923202e-04
   1.1048372e+00  -2.1785975e-03
   1.1084360e+00   4.1620607e-03
   1.1120348e+00   1.8141151e-03
   1.1156336e+00   7.2327578e-03
   1.1192325e+00   4.8976024e-03
   1.1228313e+00   4.7688000e-03
   1.1264301e+00   2.3703516e-03
   1.1300289e+00   3.6939950e-03
   1.1336277e+00   6.2260186e-04
   1.1372265e+00  -3.1745384e-03
   1.1408254e+00  -4.0355260e-03
   1.1444242e+00  -1.9379111e-03
   1.1480230e+00  -2.2843122e-03
   1.1516218e+00  -4.3393684e-03
   1.1552206e+00   6.6904012e-03
   1.1588195e+00   3.8706072e-03
   1.1624183e+00   1.5615949e-03
   1.1660171e+00   4.3963243e-03
   1.1696159e+00   6.9143418e-03
   1.1732147e+00   7.4641537e-03
   1.1768135e+00   3.6431155e-03
   1.1804124e+00   1.8342693e-03
   1.1840112e+00  -3.0790154e-03
   1.1876100e+00  -1.9965993e-03
   1.1912088e+00  -2.2066046e-03
   1.1948076e+00  -1.3699064e-03
   1.1984065e+00  -4.7575506e-03
   1.2020053e+00   8.3169996e-04
   1.2056041e+00   2.2886375e-03
   1.2092029e+00   2.6075270e-03
   1.2128017e+00   4.1942728e-03
   1.2164005e+00   4.3588355e-03
   1.2199994e+00   1.9117199e-03
   1.2235982e+00   2.6192585e-03
   1.2271970e+00   5.7049076e-04
   1.2307958e+00  -1.1458872e-03
   1.2343946e+00  -8.6850719e-03
   1.2379935e+00  -1.3131831e-03
   1.2415923e+00  -7.2040862e-03
   1.2451911e+00  -2.0504927e-03
   1.2487899e+00  -4.3118346e-03
   1.2523887e+00  -9.7853417e-04
   1.2559875e+00   2.5134605e-03
   1.2595864e+00   4.4567456e-03
   1.2631852e+00   6.2821622e-03
   1.2667840e+00   7.4515768e-03
   1.2703828e+00   5.4302771e-03
   1.2739816e+00   4.3842927e-03
   1.2775805e+00   7.0965013e-03
   1.2811793e+00   2.9866484e-03
   1.2847781e+00   3.4487891e-03
   1.2883769e+00   3.5261781e-03
   1.2919757e+00   6.4689863e-03
   1.2955745e+00   7.2580519e-03
   1.2991734e+00   6.9920442e-03
   1.3027722e+00   8.7517275e-03
   1.3063710e+00   1.0442842e-02
   1.3099698e+00   1.7021993e-02
   1.3135686e+00   1.6553996e-02
   1.3171675e+00   1.1869917e-02
   1.3207663e+00   9.8091087e-03
   1.3243651e+00   8.6422349e-03
   1.3279639e+00   6.9759404e-03
   1.3315627e+00   1.8785830e-03
   1.3351615e+00  -3.2650214e-04
   1.3387604e+00   1.3265353e-03
   1.3423592e+00   5.8790733e-06
   1.3459580e+00  -3.4302033e-03
   1.3495568e+00  -2.0786941e-03
   1.3531556e+00  -2.8116913e-03
   1.3567545e+00  -6.2002422e-03
   1.3603533e+00  -1.0602395e-02
   1.3639521e+00  -7.7176796e-03
   1.3675509e+00  -1.1564953e-02
   1.3711497e+00  -1.2179986e-02
   1.3747485e+00  -1.9503696e-02
   1.3783474e+00  -2.3743764e-02
   1.3819462e+00  -1.7852587e-02
   1.3855450e+00  -1.9782539e-02
   1.3891438e+00  -2.1353120e-02
   1.3927426e+00  -1.3628315e-02
   1.3963415e+00  -1.7910262e-02
   1.3999403e+00  -1.0301959e-02
   1.4035391e+00  -1.6759102e-03
   1.4071379e+00  -4.0569747e-03
   1.4107367e+00  -2.8122525e-04
   1.4143355e+00   2.6066802e-03
   1.4179344e+00   3.8828544e-03
   1.4215332e+00   4.7392216e-03
   1.4251320e+00   6.7311511e-03
   1.4287308e+00   7.2031160e-03
   1.4323296e+00   7.0085179e-03
   1.4359285e+00   8.8486362e-03
   1.4395273e+00   1.1626553e-02
   1.4431261e+00   1.5115843e-02
   1.4467249e+00   1.5502903e-02
   1.4503237e+00   2.0908030e-02
   1.4539225e+00   2.1059221e-02
   1.4575214e+00   1.2576437e-02
   1.4611202e+00   1.3306374e-02
   1.4647190e+00   8.5207124e-03
   1.4683178e+00   8.8070244e-03
   1.4719166e+00   1.8465729e-03
   1.4755155e+00   2.3286672e-03
   1.4791143e+00  -8.1754696e-04
   1.4827131e+00  -2.2974940e-03
   1.4863119e+00  -5.1242294e-03
   1.4899107e+00  -3.4760844e-03
   1.4935095e+00  -1.8367809e-03
   1.4971084e+00  -1.0250739e-03
   1.5007072e+00  -1.5976755e-03
   1.5043060e+00  -4.9027622e-03
   1.5079048e+00  -2.9357655e-03
   1.5115036e+00   1.8190898e-03
   1.5151025e+00  -1.4787258e-03
   1.5187013e+00  -2.8989859e-03
   1.5223001e+00   6.2298221e-04
   1.5258989e+00  -3.0073878e-04
   1.5294977e+00  -2.4312563e-03
   1.5330965e+00  -1.4080865e-03
   1.5366954e+00   4.1668126e-03
   1.5402942e+00   2.4763048e-03
   1.5438930e+00   3.8068876e-03
   1.5474918e+00   3.2932201e-03
   1.5510906e+00   7.2567706e-03
   1.5546895e+00   3.2920711e-03
   1.5582883e+00   6.8189208e-03
   1.5618871e+00   9.9022183e-04
   1.5654859e+00   2.1005597e-03
   1.5690847e+00   9.3069812e-05
   1.5726835e+00   1.9782316e-03
   1.5762824e+00  -2.9913460e-03
   1.5798812e+00  -2.8074574e-03
   1.5834800e+00   7.5601635e-05
   1.5870788e+00  -5.1882280e-06
   1.5906776e+00   1.6133840e-03
   1.5942765e+00   6.5842764e-04
   1.5978753e+00   1.0149587e-03
   1.6014741e+00   9.5882022e-04
   1.6050729e+00   1.9698335e-03
   1.6086717e+00  -2.2354364e-03
   1.6122705e+00  -4.0110965e-03
   1.6158694e+00   2.9043758e-03
   1.6194682e+00  -2.3855962e-03
   1.6230670e+00   1.7483517e-03
   1.6266658e+00  -1.0193461e-03
   1.6302646e+00   3.0811063e-03
   1.6338635e+00   1.0163394e-03
   1.6374623e+00   2.8020386e-03
   1.6410611e+00   3.1649027e-04
   1.6446599e+00   2.2386613e-03
   1.6482587e+00   2.9215569e-03
   1.6518575e+00   1.5912488e-03
   1.6554564e+00  -2.0834025e-03
   1.6590552e+00   3.1444999e-05
   1.6626540e+00  -4.0413065e-03
   1.6662528e+00   5.1093737e-05
   1.6698516e+00   4.2616749e-05
   1.6734505e+00  -1.1703114e-03
   1.6770493e+00   8.6591009e-04
   1.6806481e+00   6.4195684e-04
   1.6842469e+00  -1.6693095e-04
   1.6878457e+00  -1.7088189e-03
   1.6914445e+00   1.8362197e-03
   1.6950434e+00   1.9836098e-03
   1.6986422e+00  -9.5111954e-04
   1.7022410e+00   4.9114451e-04
   1.7058398e+00   1.6710266e-03
   1.7094386e+00   3.7091942e-03
   1.7130375e+00  -5.4894104e-04
   1.7166363e+00   8.0702237e-04
   1.7202351e+00   3.0043230e-03
   1.7238339e+00   9.0087386e-04
   1.7274327e+00   8.5792405e-04
   1.7310315e+00   4.6490723e-03
   1.7346304e+00   1.0974756e-03
   1.7382292e+00   3.0909586e-03
   1.7418280e+00   1.6669250e-03
   1.7454268e+00   1.8049733e-03
   1.7490256e+00   3.2723810e-03
   1.7526245e+00   5.4870203e-03
   1.7562233e+00   1.8879560e-03
   1.7598221e+00   2.1190383e-03
   1.7634209e+00   6.6299107e-04
   1.7670197e+00   2.1978316e-03
   1.7706185e+00  -4.8928521e-04
   1.7742174e+00   1.9013056e-03
   1.7778162e+00   2.2368887e-03
   1.7814150e+00   1.2791080e-04
   1.7850138e+00   1.2054092e-03
   1.7886126e+00  -2.9927381e-03
   1.7922115e+00  -8.3597778e-04
   1.7958103e+00  -1.7611290e-03
   1.7994091e+00  -2.3134337e-04
   1.8030079e+00  -1.6054489e-03
   1.8066067e+00  -3.9956173e-03
   1.8102055e+00  -3.0134302e-03
   1.8138044e+00  -1.2119631e-03
   1.8174032e+00  -1.2577468e-03
   1.8210020e+00  -1.2311721e-03
   1.8246008e+00  -1.1570595e-03
   1.8281996e+00  -3.9768217e-03
   1.8317985e+00  -1.9350485e-03
   1.8353973e+00  -2.8379123e-03
   1.8389961e+00  -3.3042873e-03
   1.8425949e+00   1.6515446e-03
   1.8461937e+00   5.6801094e-04
   1.8497925e+00   2.4325544e-03
   1.8533914e+00   1.9000553e-03
   1.8569902e+00   3.3672707e-03
   1.8605890e+00   3.6410075e-03
   1.8641878e+00   9.5203857e-04
   1.8677866e+00   7.3368667e-03
   1.8713855e+00   5.0867907e-03
   1.8749843e+00   4.1249836e-03
   1.8785831e+00   2.8173947e-03
   1.8821819e+00   7.8725525e-03
   1.8857807e+00   5.9972020e-03
   1.8893795e+00   5.5528541e-03
   1.8929784e+00   4.0075021e-03
   1.8965772e+00   7.2969518e-03
   1.9001760e+00   5.8782174e-03
   1.9037748e+00   1.2540164e-03
   1.9073736e+00   5.2541446e-03
   1.9109725e+00   2.0464382e-03
   1.9145713e+00   3.4050086e-03
   1.9181701e+00   1.0403605e-03
   1.9217689e+00   2.7401119e-03
   1.9253677e+00  -1.8205137e-03
   1.9289665e+00   3.5215655e-03
   1.9325654e+00  -1.5002510e-03
   1.9361642e+00   2.4079046e-03
   1.9397630e+00  -5.6678448e-04
   1.9433618e+00  -7.1704299e-05
   1.9469606e+00   6.1694289e-04
   1.9505595e+00  -1.9400048e-03
   1.9541583e+00   1.4148189e-03
   1.9577571e+00  -5.2957457e-05
   1.9613559e+00  -2.0492497e-03
   1.9649547e+00  -1.0915449e-03
   1.9685535e+00   5.6267934e-04
   1.9721524e+00  -9.9261136e-04
   1.9757512e+00   1.4240994e-03
   1.9793500e+00   2.4862205e-05
   1.9829488e+00  -4.0683563e-03
   1.9865476e+00   1.4412681e-03
   1.9901465e+00  -2.4990842e-03
   1.9937453e+00   1.8923960e-04
   1.9973441e+00   1.4776926e-03
   2.0009429e+00   1.2686446e-03
   2.0045417e+00  -3.2522793e-04
   2.0081405e+00   4.0175413e-04
   2.0117394e+00  -4.2318229e-04
   2.0153382e+00   1.9174166e-03
   2.0189370e+00   3.1597094e-03
   2.0225358e+00  -2.2490170e-03
   2.0261346e+00   4.5970068e-04
   2.0297335e+00   4.3429906e-04
   2.0333323e+00   1.9743801e-03
   2.0369311e+00  -3.4213170e-04
   2.0405299e+00   3.8849042e-03
   2.0441287e+00   1.0195570e-03
   2.0477275e+00   2.3491918e-03
   2.0513264e+00  -6.3407821e-04
   2.0549252e+00   5.2971038e-03
   2.0585240e+00   2.6880663e-03
   2.0621228e+00   2.8463872e-03
   2.0657216e+00   4.1492011e-03
   2.0693205e+00   6.0790837e-03
   2.0729193e+00   4.8148659e-03
   2.0765181e+00   3.4272427e-03
   2.0801169e+00   5.3579579e-03
   2.0837157e+00   6.9115339e-03
   2.0873145e+00   4.5710472e-03
   2.0909134e+00   4.8829631e-03
   2.0945122e+00   7.9168828e-03
   2.0981110e+00   3.3560251e-03
   2.1017098e+00   7.2825767e-03
   2.1053086e+00   6.2182125e-03
   2.1089075e+00   7.4260678e-03
   2.1125063e+00   5.8754643e-03
   2.1161051e+00   4.0677558e-03
   2.1197039e+00   3.5233929e-03
   2.1233027e+00   1.6419973e-03
   2.1269015e+00   3.7225127e-03
   2.1305004e+00   1.6086226e-03
   2.1340992e+00   3.2780322e-03
   2.1376980e+00   4.6209341e-03
   2.1412968e+00   2.9453391e-03
   2.1448956e+00   4.3164109e-03
   2.1484945e+00   4.0144116e-03
   2.1520933e+00   3.4406866e-03
   2.1556921e+00   2.5366601e-03
   2.1592909e+00   4.5842423e-03
   2.1628897e+00  -1.6913262e-03
   2.1664885e+00   3.5587428e-03
   2.1700874e+00   9.2721813e-05
   2.1736862e+00   5.9117891e-04
   2.1772850e+00   1.6328283e-03
   2.1808838e+00   7.3417570e-04
   2.1844826e+00   1.0580871e-03
   2.1880815e+00   4.9600558e-04
   2.1916803e+00   1.5426488e-03
   2.1952791e+00   7.0491094e-04
   2.1988779e+00   2.5571565e-03
   2.2024767e+00  -1.8329054e-03
   2.2060755e+00   2.6925777e-03
   2.2096744e+00  -9.4550829e-04
   2.2132732e+00  -1.0171956e-03
   2.2168720e+00   7.1343054e-04
   2.2204708e+00  -1.2591811e-03
   2.2240696e+00  -2.5995877e-03
   2.2276685e+00   1.0293944e-03
   2.2312673e+00  -3.1554107e-04
   2.2348661e+00  -3.9275113e-03
   2.2384649e+00  -6.5250715e-04
   2.2420637e+00  -4.4021014e-04
   2.2456625e+00  -2.6667761e-04
   2.2492614e+00  -3.5835831e-03
   2.2528602e+00  -2.3954939e-03
   2.2564590e+00  -1.7797992e-04
   2.2600578e+00  -4.1845828e-04
   2.2636566e+00  -3.1535675e-03
   2.2672555e+00  -3.4784714e-03
   2.2708543e+00   4.0558742e-04
   2.2744531e+00   2.9328110e-04
   2.2780519e+00  -7.7635525e-04
   2.2816507e+00   2.0573354e-03
   2.2852495e+00   4.0901057e-03
   2.2888484e+00   1.9428981e-03
   2.2924472e+00   6.3592534e-03
   2.2960460e+00   5.2892390e-03
   2.2996448e+00   3.1022729e-03
   2.3032436e+00   3.1143726e-03
   2.3068425e+00   2.4828232e-03
   2.3104413e+00   2.0571707e-03
   2.3140401e+00   9.4348495e-04
   2.3176389e+00   9.1315603e-04
   2.3212377e+00   2.9517252e-03
   2.3248365e+00   2.2890222e-03
   2.3284354e+00   1.8383479e-03
   2.3320342e+00   6.3981169e-03
   2.3356330e+00   7.5462879e-04
   2.3392318e+00   3.8155371e-03
   2.3428306e+00   1.3003088e-03
   2.3464295e+00   3.5808040e-03
   2.3500283e+00   2.8192558e-03
   2.3536271e+00   2.6946368e-03
   2.3572259e+00   4.0010522e-03
   2.3608247e+00  -2.8900020e-03
   2.3644235e+00   1.1541560e-03
   2.3680224e+00   2.6502257e-03
   2.3716212e+00   2.1005798e-03
   2.3752200e+00   3.6855816e-04
   2.3788188e+00   1.0293877e-03
   2.3824176e+00   2.7581408e-03
   2.3860165e+00   1.8898512e-03
   2.3896153e+00   7.0456731e-04
   2.3932141e+00   1.0052193e-03
   2.3968129e+00   2.1082131e-03
   2.4004117e+00  -2.6407777e-03
   2.4040105e+00   1.2571962e-03
   2.4076094e+00  -1.4270158e-03
   2.4112082e+00   1.0381960e-03
   2.4148070e+00   3.1167182e-04
   2.4184058e+00   2.9794551e-03
   2.4220046e+00  -1.0955720e-03
   2.4256035e+00   7.1029255e-04
   2.4292023e+00   3.3389214e-03
   2.4328011e+00   2.0094011e-03
   2.4363999e+00   1.2985975e-03
   2.4399987e+00   1.1554852e-03
   2.4435975e+00   4.1820076e-03
   2.4471964e+00   9.6255781e-04
   2.4507952e+00   1.8913309e-03
   2.4543940e+00   2.6195101e-03
   2.4579928e+00   2.8158259e-03
   2.4615916e+00   1.6648970e-03
   2.4651905e+00   1.4331475e-03
   2.4687893e+00   9.3731247e-04
   2.4723881e+00   2.5360032e-03
   2.4759869e+00   3.9885047e-03
   2.4795857e+00   2.2829440e-03
   2.4831845e+00   4.5301307e-03
   2.4867834e+00   1.5307478e-03
   2.4903822e+00   4.5716281e-03
   2.4939810e+00  -1.7300379e-03
   2.4975798e+00   2.4652524e-03
   2.5011786e+00   2.0620965e-03
   2.5047775e+00  -1.5107995e-04
   2.5083763e+00   1.4090324e-03
   2.5119751e+00   4.1329080e-04
   2.5155739e+00   1.0957778e-03
   2.5191727e+00  -7.6740318e-05
   2.5227715e+00   4.7984119e-03
   2.5263704e+00  -2.6722483e-03
   2.5299692e+00   1.9428144e-03
   2.5335680e+00   2.3935173e-03
   2.5371668e+00   3.2196663e-04
   2.5407656e+00  -1.3147214e-03
   2.5443645e+00  -4.1642974e-06
   2.5479633e+00  -1.7479807e-03
   2.5515621e+00   9.6990670e-05
   2.5551609e+00  -3.7642727e-04
   2.5587597e+00  -1.7796351e-03
   2.5623585e+00   3.3655187e-03
   2.5659574e+00   2.0089377e-03
   2.5695562e+00   2.9168744e-03
   2.5731550e+00   4.5128171e-03
   2.5767538e+00   2.9329612e-03
   2.5803526e+00   5.9826813e-03
   2.5839515e+00   1.2523887e-03
   2.5875503e+00   1.3489839e-03
   2.5911491e+00   1.0685283e-04
   2.5947479e+00   4.1111370e-03
   2.5983467e+00   4.5561747e-03
   2.6019455e+00   8.8871075e-04
   2.6055444e+00   2.3728332e-03
   2.6091432e+00   3.8024194e-03
   2.6127420e+00   5.6788258e-03
   2.6163408e+00   3.3958900e-03
   2.6199396e+00   4.9524275e-03
   2.6235385e+00   7.3454750e-03
   2.6271373e+00   5.6131584e-03
   2.6307361e+00   4.5932623e-03
   2.6343349e+00   5.4733747e-03
   2.6379337e+00   5.0926642e-03
   2.6415325e+00   3.7570760e-03
   2.6451314e+00   2.5293863e-03
   2.6487302e+00  -1.9274067e-03
   2.6523290e+00  -1.0911482e-03
   2.6559278e+00   4.4682505e-04
   2.6595266e+00  -9.0476503e-05
   2.6631255e+00  -7.5046393e-04
   2.6667243e+00   3.8328786e-04
   2.6703231e+00  -2.1900501e-03
   2.6739219e+00  -1.7142121e-03
   2.6775207e+00  -2.1657664e-03
   2.6811195e+00  -3.1176685e-03
   2.6847184e+00  -5.6024971e-03
   2.6883172e+00   1.2309711e-04
   2.6919160e+00  -5.4603710e-03
   2.6955148e+00  -1.0384556e-02
   2.6991136e+00  -6.8056841e-04
   2.7027125e+00  -3.4718122e-03
   2.7063113e+00   2.0398251e-03
   2.7099101e+00  -4.6645606e-03
   2.7135089e+00  -3.2085466e-03
   2.7171077e+00   1.2556566e-03
   2.7207065e+00  -1.5766136e-03
   2.7243054e+00   1.4308525e-04
   2.7279042e+00   2.0533923e-03
   2.7315030e+00   3.6009881e-03
   2.7351018e+00   1.8170385e-03
   2.7387006e+00   8.1927187e-03
   2.7422995e+00   3.3109961e-03
   2.7458983e+00   5.3605851e-03
   2.7494971e+00   3.5059339e-03
   2.7530959e+00   4.9509861e-03
   2.7566947e+00   9.0193203e-03
   2.7602935e+00   8.2815806e-03
   2.7638924e+00   8.7415849e-03
   2.7674912e+00   6.0865039e-03
   2.7710900e+00   6.5234609e-03
   2.7746888e+00   6.5934354e-03
   2.7782876e+00   3.9998247e-03
   2.7818865e+00   4.7139252e-03
   2.7854853e+00   3.0123951e-03
   2.7890841e+00   5.2045092e-04
   2.7926829e+00   1.7524893e-03
   2.7962817e+00   1.6327030e-03
   2.7998805e+00   3.1090276e-04
   2.8034794e+00  -2.8050575e-03
   2.8070782e+00  -2.2980908e-03
   2.8106770e+00   4.0761953e-04
   2.8142758e+00  -3.5336420e-03
   2.8178746e+00  -5.4725457e-03
   2.8214734e+00   4.6536036e-04
   2.8250723e+00  -2.3479656e-03
   2.8286711e+00  -1.0961473e-03
   2.8322699e+00  -1.9393090e-03
   2.8358687e+00   1.0221033e-03
   2.8394675e+00  -2.0276770e-03
   2.8430664e+00   7.0644657e-04
   2.8466652e+00   2.5466461e-03
   2.8502640e+00   5.0357255e-03
   2.8538628e+00   5.2228387e-03
   2.8574616e+00   7.5019522e-03
   2.8610604e+00   6.2120943e-03
   2.8646593e+00   5.8438149e-03
   2.8682581e+00   8.3398539e-03
   2.8718569e+00   5.3464596e-03
   2.8754557e+00   7.2444118e-03
   2.8790545e+00   5.6083955e-03
   2.8826534e+00   5.0769807e-03
   2.8862522e+00   3.8229736e-03
   2.8898510e+00   4.5457475e-03
   2.8934498e+00   4.8456736e-03
   2.8970486e+00   1.9487409e-03
   2.9006474e+00   1.9157559e-03
   2.9042463e+00   3.5837615e-03
   2.9078451e+00   2.2461760e-03
   2.9114439e+00  -1.0085096e-03
   2.9150427e+00   3.2793072e-03
   2.9186415e+00   5.3806508e-04
   2.9222404e+00  -4.6148413e-04
   2.9258392e+00  -2.1691848e-03
   2.9294380e+00  -3.2696387e-03
   2.9330368e+00  -2.0988092e-03
   2.9366356e+00   9.2745194e-04
   2.9402344e+00  -2.4881245e-03
   2.9438333e+00   1.1278401e-03
   2.9474321e+00   2.8554886e-03
   2.9510309e+00   1.7081905e-03
   2.9546297e+00   3.5847092e-03
   2.9582285e+00   4.5017438e-03
   2.9618274e+00   2.3041227e-03
   2.9654262e+00   5.3842772e-03
   2.9690250e+00   4.2431281e-03
   2.9726238e+00   8.2190459e-04
   2.9762226e+00   2.4766407e-03
   2.9798214e+00   5.7125559e-03
   2.9834203e+00   3.2626410e-03
   2.9870191e+00   8.4312518e-04
   2.9906179e+00   3.8351087e-03
   2.9942167e+00   6.7384365e-03
   2.9978155e+00   2.2558357e-03
   3.0014144e+00   6.7167291e-04
   3.0050132e+00   3.0440774e-03
   3.0086120e+00  -5.2049420e-04
   3.0122108e+00   2.4659823e-03
   3.0158096e+00  -1.4069258e-03
   3.0194084e+00  -2.0506960e-04
   3.0230073e+00  -2.6418206e-03
   3.0266061e+00   2.5716766e-03
   3.0302049e+00  -6.1999261e-03
   3.0338037e+00   1.7808096e-05
   3.0374025e+00  -2.6298164e-03
   3.0410014e+00  -3.8419473e-03
   3.0446002e+00   3.4765626e-03
   3.0481990e+00   9.0683629e-06
   3.0517978e+00   1.9781815e-03
   3.0553966e+00   1.6921989e-03
   3.0589954e+00   2.2931560e-03
   3.0625943e+00   4.4231928e-03
   3.0661931e+00   3.9321225e-03
   3.0697919e+00   2.5455022e-03
   3.0733907e+00   1.2108962e-03
   3.0769895e+00   4.4652668e-03
   3.0805884e+00   5.3469085e-03
   3.0841872e+00   6.5651651e-03
   3.0877860e+00   3.6270009e-03
   3.0913848e+00   3.8943658e-03
   3.0949836e+00   6.0917940e-03
   3.0985824e+00   6.0894452e-03
   3.1021813e+00   5.2750459e-03
   3.1057801e+00   4.5216238e-03
   3.1093789e+00   3.0265498e-03
   3.1129777e+00   4.8361368e-03
   3.1165765e+00   3.2171956e-03
   3.1201754e+00   1.9196211e-03
   3.1237742e+00   8.7463340e-04
   3.1273730e+00   3.7141968e-03
   3.1309718e+00   3.3847274e-04
   3.1345706e+00  -1.1914536e-03
   3.1381694e+00   1.6530840e-03
   3.1417683e+00   1.5510482e-03
   3.1453671e+00  -1.0860935e-03
   3.1489659e+00  -3.2606593e-04
   3.1525647e+00   1.5635399e-03
   3.1561635e+00  -2.8474358e-04
   3.1597624e+00  -3.7479424e-03
   3.1633612e+00  -4.2525630e-03
   3.1669600e+00  -2.9525681e-03
   3.1705588e+00  -2.0543331e-03
   3.1741576e+00  -2.4277883e-03
   3.1777564e+00   5.9248194e-04
   3.1813553e+00   1.1305163e-03
   3.1849541e+00  -3.2493097e-03
   3.1885529e+00  -2.1143941e-03
   3.1921517e+00   1.9643818e-03
   3.1957505e+00   7.5588114e-04
   3.1993494e+00  -2.2794195e-04
   3.2029482e+00   1.4272996e-03
   3.2065470e+00   7.6484260e-04
   3.2101458e+00   4.8005776e-03
   3.2137446e+00   3.6914855e-03
   3.2173434e+00   4.3092193e-03
   3.2209423e+00   1.9571826e-03
   3.2245411e+00   1.9453667e-03
   3.2281399e+00   4.9162109e-03
   3.2317387e+00   5.3859852e-03
   3.2353375e+00   3.4134632e-03
   3.2389364e+00   4.5329330e-03
   3.2425352e+00   3.9216152e-03
   3.2461340e+00   4.5313420e-03
   3.2497328e+00   5.9926717e-03
   3.2533316e+00   1.8781271e-03
   3.2569304e+00   7.1018694e-03
   3.2605293e+00   4.4165340e-03
   3.2641281e+00   5.8058574e-03
   3.2677269e+00   5.8102618e-03
   3.2713257e+00   3.6226621e-03
   3.2749245e+00   7.2223876e-03
   3.2785234e+00   5.2173753e-03
   3.2821222e+00   6.5783272e-03
   3.2857210e+00   2.6295169e-03
   3.2893198e+00   5.1712042e-03
   3.2929186e+00   2.7901038e-03
   3.2965174e+00   4.5915626e-03
   3.3001163e+00   4.7152775e-03
   3.3037151e+00   2.3551656e-03
   3.3073139e+00   3.5055748e-03
   3.3109127e+00  -1.4118311e-03
   3.3145115e+00   1.5893820e-03
   3.3181104e+00   2.4188620e-03
   3.3217092e+00  -2.5705414e-04
   3.3253080e+00   1.0982546e-03
   3.3289068e+00   2.6248751e-03
   3.3325056e+00  -9.2752859e-04
   3.3361044e+00  -2.9215193e-03
   3.3397033e+00  -3.2816240e-04
   3.3433021e+00  -2.4404304e-04
   3.3469009e+00  -3.6719644e-03
   3.3504997e+00  -6.7411431e-03
   3.3540985e+00   1.3207526e-03
   3.3576974e+00   4.5154929e-04
   3.3612962e+00  -3.2518140e-03
   3.3648950e+00  -3.8941604e-03
   3.3684938e+00  -7.3854095e-04
   3.3720926e+00  -3.3252827e-03
   3.3756914e+00  -4.9719549e-04
   3.3792903e+00  -5.1254999e-04
   3.3828891e+00   7.2329484e-04
   3.3864879e+00  -2.0644026e-03
   3.3900867e+00   1.9703911e-03
   3.3936855e+00  -3.9812066e-03
   3.3972844e+00  -7.8983450e-04
   3.4008832e+00   1.1097968e-03
   3.4044820e+00   1.3298209e-03
   3.4080808e+00   1.8595470e-03
   3.4116796e+00  -2.7001965e-03
   3.4152784e+00   3.9701471e-03
   3.4188773e+00  -1.6975272e-03
   3.4224761e+00   7.6810797e-04
   3.4260749e+00   1.6817539e-03
   3.4296737e+00   8.7913115e-05
   3.4332725e+00   8.0777566e-04
   3.4368714e+00  -1.4960344e-03
   3.4404702e+00   1.9978599e-03
   3.4440690e+00  -1.4706442e-03
   3.4476678e+00   3.2034300e-03
   3.4512666e+00  -1.8522992e-04
   3.4548654e+00   3.9368844e-03
   3.4584643e+00   1.9369784e-03
   3.4620631e+00   3.3320786e-03
   3.4656619e+00   3.4008490e-03
   3.4692607e+00   4.1797187e-03
   3.4728595e+00   1.9905131e-03
   3.4764584e+00   6.3988366e-03
   3.4800572e+00   4.3628550e-03
   3.4836560e+00   6.0288995e-03
   3.4872548e+00   4.5149512e-03
   3.4908536e+00   5.6075627e-03
   3.4944524e+00   5.2629744e-03
   3.4980513e+00   4.7644473e-03
   3.5016501e+00   6.1187198e-03
   3.5052489e+00   5.4546777e-03
   3.5088477e+00   2.8922874e-03
   3.5124465e+00   7.2178971e-03
   3.5160454e+00   5.6168217e-03
   3.5196442e+00   2.8589177e-03
   3.5232430e+00   4.8513267e-03
   3.5268418e+00   6.4144841e-03
   3.5304406e+00   5.4797941e-03
   3.5340394e+00   2.8380284e-03
   3.5376383e+00   5.9795295e-03
   3.5412371e+00   2.9611283e-03
   3.5448359e+00   3.3232524e-03
   3.5484347e+00   4.2673594e-03
   3.5520335e+00   3.7499839e-03
   3.5556324e+00   8.7866130e-04
   3.5592312e+00   8.1585461e-04
   3.5628300e+00   2.2242258e-04
   3.5664288e+00  -8.6228574e-05
   3.5700276e+00  -2.0081203e-03
   3.5736264e+00  -2.8741294e-03
   3.5772253e+00  -1.8480950e-04
   3.5808241e+00  -2.7740113e-03
   3.5844229e+00   6.3240407e-04
   3.5880217e+00  -5.4669572e-03
   3.5916205e+00  -1.8917837e-03
   3.5952194e+00  -1.8444798e-03
   3.5988182e+00  -2.2240642e-03
   3.6024170e+00  -2.3355096e-03
   3.6060158e+00  -3.3679606e-03
   3.6096146e+00  -1.3011204e-03
   3.6132134e+00  -3.4045905e-03
   3.6168123e+00   2.8943349e-03
   3.6204111e+00  -3.2712098e-04
   3.6240099e+00  -2.4344734e-04
   3.6276087e+00   1.8709359e-05
   3.6312075e+00   1.5281652e-03
   3.6348064e+00   2.6410660e-03
   3.6384052e+00  -1.0429631e-03
   3.6420040e+00  -9.7650887e-04
   3.6456028e+00   4.2439423e-03
   3.6492016e+00   3.2989564e-03
   3.6528004e+00   9.6899376e-04
   3.6563993e+00   4.0798396e-04
   3.6599981e+00   1.4559689e-03
   3.6635969e+00   1.4867752e-03
   3.6671957e+00   2.7158110e-03
   3.6707945e+00  -1.6356759e-03
   3.6743934e+00   4.3075850e-03
   3.6779922e+00   1.6802119e-03
   3.6815910e+00   2.3243594e-03
   3.6851898e+00   6.2615582e-04
   3.6887886e+00   1.4107769e-03
   3.6923874e+00   2.8662087e-03
   3.6959863e+00   1.2680719e-03
   3.6995851e+00  -2.7535448e-03
   3.7031839e+00  -1.1041292e-03
   3.7067827e+00   2.7333903e-03
   3.7103815e+00   1.3955047e-03
   3.7139804e+00   1.5462699e-04
   3.7175792e+00   2.0660031e-03
   3.7211780e+00   4.9410060e-03
   3.7247768e+00   1.7659744e-03
   3.7283756e+00   2.8535506e-03
   3.7319744e+00   3.3784555e-03
   3.7355733e+00   3.6671943e-03
   3.7391721e+00   3.4251473e-03
   3.7427709e+00   3.7274163e-03
   3.7463697e+00   6.0279091e-03
   3.7499685e+00   6.6402910e-03
   3.7535674e+00   5.3761071e-03
   3.7571662e+00   4.1955203e-03
   3.7607650e+00   4.3164029e-03
   3.7643638e+00   2.7835751e-03
   3.7679626e+00   4.9118028e-03
   3.7715614e+00   4.8521734e-03
   3.7751603e+00   6.2510699e-03
   3.7787591e+00   2.0663729e-03
   3.7823579e+00   1.9386973e-03
   3.7859567e+00   5.7112561e-03
   3.7895555e+00   1.8924821e-03
   3.7931544e+00   1.6079126e-03
   3.7967532e+00   2.4635675e-03
   3.8003520e+00   1.6719389e-03
   3.8039508e+00   3.5981742e-04
   3.8075496e+00   2.2005237e-05
   3.8111484e+00   3.4788700e-04
   3.8147473e+00  -2.2564062e-04
   3.8183461e+00  -2.5794914e-04
   3.8219449e+00  -2.7263659e-03
   3.8255437e+00  -1.4708162e-03
   3.8291425e+00  -2.8390202e-03
   3.8327414e+00   5.2210558e-04
   3.8363402e+00  -3.6730386e-03
   3.8399390e+00  -6.2634484e-04
   3.8435378e+00  -3.0328347e-04
   3.8471366e+00  -6.8899862e-04
   3.8507354e+00  -1.6817537e-03
   3.8543343e+00  -1.4876191e-04
   3.8579331e+00  -1.7788665e-03
   3.8615319e+00  -2.8902200e-03
   3.8651307e+00  -1.0274320e-03
   3.8687295e+00   2.2314473e-03
   3.8723284e+00  -1.9445309e-03
   3.8759272e+00   1.7896122e-03
   3.8795260e+00   2.0867948e-03
   3.8831248e+00   4.8509914e-03
   3.8867236e+00  -6.8884797e-04
   3.8903224e+00   3.0686348e-03
   3.8939213e+00   6.5459747e-03
   3.8975201e+00   6.2646960e-03
   3.9011189e+00   2.5743467e-03
   3.9047177e+00   6.1928098e-03
   3.9083165e+00   7.1483277e-03
   3.9119154e+00   5.2810210e-03
   3.9155142e+00   5.2727897e-03
   3.9191130e+00   7.7481134e-03
   3.9227118e+00   6.0224685e-03
   3.9263106e+00   7.4927898e-03
   3.9299094e+00   5.2704137e-03
   3.9335083e+00   9.1656707e-03
   3.9371071e+00   6.6258732e-03
   3.9407059e+00   9.5310240e-03
   3.9443047e+00   6.3550298e-03
   3.9479035e+00   6.3456511e-03
   3.9515024e+00   5.9485981e-03
   3.9551012e+00   4.4239676e-03
   3.9587000e+00   2.3196113e-03
   3.9622988e+00  -3.4345520e-04
   3.9658976e+00   6.1239804e-03
   3.9694964e+00  -4.0812685e-05
   3.9730953e+00   3.0585264e-03
   3.9766941e+00   1.0496992e-03
   3.9802929e+00   1.6667869e-03
   3.9838917e+00   4.1328653e-04
   3.9874905e+00  -1.8710450e-03
   3.9910894e+00   7.8951716e-04
   3.9946882e+00  -2.9794517e-03
   3.9982870e+00  -4.0231317e-04
   4.0018858e+00  -4.7723139e-03
   4.0054846e+00  -1.5688422e-03
   4.0090834e+00  -3.0048332e-03
   4.0126823e+00   1.0222139e-03
   4.0162811e+00  -4.1007045e-03
   4.0198799e+00  -1.3504654e-03
   4.0234787e+00  -6.0851056e-04
   4.0270775e+00   1.6773877e-04
   4.0306764e+00  -9.3793323e-04
   4.0342752e+00  -3.8140852e-04
   4.0378740e+00  -3.3239134e-04
   4.0414728e+00   6.8825109e-04
   4.0450716e+00  -2.0571112e-04
   4.0486704e+00   2.0500533e-04
   4.0522693e+00   1.4758868e-03
   4.0558681e+00   1.4827991e-03
   4.0594669e+00   3.2156969e-03
   4.0630657e+00   3.6722513e-03
   4.0666645e+00   5.8280036e-03
   4.0702634e+00   4.4023397e-03
   4.0738622e+00   4.2408233e-03
   4.0774610e+00   4.2233866e-03
   4.0810598e+00   6.9387810e-03
   4.0846586e+00   3.2632206e-03
   4.0882574e+00  -9.3447065e-04
   4.0918563e+00   3.6234558e-03
   4.0954551e+00   3.3925714e-03
   4.0990539e+00   1.4370865e-03
   4.1026527e+00   3.9392774e-03
   4.1062515e+00  -9.4828877e-04
   4.1098504e+00   3.4171824e-03
   4.1134492e+00   5.7595774e-04
   4.1170480e+00  -3.5314663e-04
   4.1206468e+00  -1.0690327e-04
   4.1242456e+00  -1.5395153e-03
   4.1278444e+00   9.7624317e-04
   4.1314433e+00  -1.9532322e-03
   4.1350421e+00  -3.7241361e-04
   4.1386409e+00  -3.6101651e-03
   4.1422397e+00   1.3688069e-03
   4.1458385e+00  -2.2688938e-03
   4.1494374e+00   3.4867954e-04
   4.1530362e+00   2.0895698e-03
   4.1566350e+00  -1.6579973e-03
   4.1602338e+00   1.5301317e-03
   4.1638326e+00   1.3144652e-03
   4.1674314e+00   2.8455713e-03
   4.1710303e+00   3.2329388e-03
   4.1746291e+00   2.6729961e-03
   4.1782279e+00   5.6707686e-04
   4.1818267e+00   3.7789268e-03
   4.1854255e+00   3.8783626e-03
   4.1890244e+00   2.8611423e-03
   4.1926232e+00   3.2565086e-03
   4.1962220e+00   3.9492381e-03
   4.1998208e+00   4.4232621e-03
   4.2034196e+00   1.9695226e-03
   4.2070184e+00   2.7176676e-03
   4.2106173e+00   2.6763825e-03
   4.2142161e+00   4.3976898e-03
   4.2178149e+00   1.7843127e-06
   4.2214137e+00   1.9185912e-03
   4.2250125e+00  -6.1676322e-04
   4.2286114e+00  -1.7072116e-04
   4.2322102e+00  -1.0727717e-03
   4.2358090e+00   9.7881848e-05
   4.2394078e+00   3.0439439e-03
   4.2430066e+00   4.4516036e-04
   4.2466054e+00  -7.2316266e-04
   4.2502043e+00   1.7603901e-03
   4.2538031e+00   2.9560780e-03
   4.2574019e+00   8.4153926e-04
   4.2610007e+00   5.0772603e-04
   4.2645995e+00   3.1292176e-03
   4.2681984e+00   1.4615041e-03
   4.2717972e+00   1.8087086e-04
   4.2753960e+00   1.0846862e-03
   4.2789948e+00   3.1652082e-03
   4.2825936e+00   9.8402471e-04
   4.2861924e+00   8.6743881e-04
   4.2897913e+00   4.2915858e-04
   4.2933901e+00   5.1327583e-03
   4.2969889e+00   2.8381638e-03
   4.3005877e+00   1.9575748e-03
   4.3041865e+00   3.3878871e-03
   4.3077854e+00   2.5005366e-03
   4.3113842e+00   2.7591123e-03
   4.3149830e+00   3.2440688e-03
   4.3185818e+00   7.1199242e-04
   4.3221806e+00   3.6727272e-03
   4.3257794e+00   1.9606960e-03
   4.3293783e+00  -2.1666596e-03
   4.3329771e+00   7.0416263e-04
   4.3365759e+00   1.7312944e-04
   4.3401747e+00  -7.4422446e-04
   4.3437735e+00   4.5829303e-03
   4.3473724e+00  -1.5770190e-03
   4.3509712e+00  -1.2246649e-03
   4.3545700e+00   3.1184412e-03
   4.3581688e+00  -7.9467115e-04
   4.3617676e+00   9.8210535e-04
   4.3653664e+00   9.6684464e-04
   4.3689653e+00  -1.5062589e-04
   4.3725641e+00   5.9375655e-04
   4.3761629e+00   1.4660627e-03
   4.3797617e+00   1.7309974e-03
   4.3833605e+00   1.0346445e-03
   4.3869594e+00   4.1105051e-03
   4.3905582e+00   2.0928461e-03
   4.3941570e+00   2.9302482e-03
   4.3977558e+00   2.2566013e-03
   4.4013546e+00   2.5569036e-03
   4.4049534e+00   5.6400766e-03
   4.4085523e+00   4.1558866e-03
   4.4121511e+00   3.3699342e-03
   4.4157499e+00   5.9684827e-03
   4.4193487e+00   6.3352457e-03
   4.4229475e+00   1.8102199e-03
   4.4265464e+00   3.6604153e-03
   4.4301452e+00   1.1431099e-03
   4.4337440e+00   3.0614565e-03
   4.4373428e+00   4.3949919e-03
   4.4409416e+00   6.4880659e-03
   4.4445404e+00   5.4247458e-03
   4.4481393e+00  -3.2433206e-04
   4.4517381e+00   5.8238662e-03
   4.4553369e+00   2.2572533e-03
   4.4589357e+00   2.4441191e-03
   4.4625345e+00   4.2054797e-03
   4.4661334e+00   8.7541991e-04
   4.4697322e+00   1.8522305e-03
   4.4733310e+00   1.5954126e-03
   4.4769298e+00   2.9287346e-03
   4.4805286e+00   6.4005027e-04
   4.4841274e+00   1.0481713e-03
   4.4877263e+00   9.1097355e-04
   4.4913251e+00   2.1868660e-03
   4.4949239e+00   8.4716894e-04
   4.4985227e+00   2.7353340e-03
   4.5021215e+00  -1.1953148e-03
   4.5057204e+00  -1.8586417e-04
   4.5093192e+00  -1.4785815e-03
   4.5129180e+00  -1.9538369e-03
   4.5165168e+00  -1.3214771e-04
   4.5201156e+00  -1.9295044e-03
   4.5237144e+00  -1.9420995e-03
   4.5273133e+00  -1.1611589e-03
   4.5309121e+00  -1.4747554e-03
   4.5345109e+00  -2.0578331e-03
   4.5381097e+00   3.8738989e-04
   4.5417085e+00   7.0477289e-05
   4.5453074e+00   8.1356230e-04
   4.5489062e+00   1.2233282e-03
   4.5525050e+00   1.6308570e-03
   4.5561038e+00  -2.2557275e-04
   4.5597026e+00   6.1535007e-04
   4.5633014e+00   3.3094852e-03
   4.5669003e+00   1.3967239e-04
   4.5704991e+00   2.9187454e-03
   4.5740979e+00   1.8965267e-03
   4.5776967e+00   3.4037417e-03
   4.5812955e+00   2.3157461e-03
   4.5848944e+00   3.7969407e-03
   4.5884932e+00   2.2629395e-03
   4.5920920e+00   1.5129855e-03
   4.5956908e+00   6.7692566e-03
   4.5992896e+00   3.7021639e-03
   4.6028884e+00   4.2919394e-03
   4.6064873e+00   2.4504035e-03
   4.6100861e+00   5.1686136e-03
   4.6136849e+00   3.7041293e-03
   4.6172837e+00   3.4021128e-03
   4.6208825e+00  -5.4869909e-04
   4.6244814e+00   3.5815618e-03
   4.6280802e+00   4.1069986e-03
   4.6316790e+00   7.1270894e-04
   4.6352778e+00   2.7741962e-03
   4.6388766e+00   2.6477099e-03
   4.6424754e+00   1.4279418e-03
   4.6460743e+00   4.3672409e-03
   4.6496731e+00   1.2594294e-03
   4.6532719e+00  -8.1814307e-05
   4.6568707e+00  -1.6590937e-03
   4.6604695e+00  -9.4594768e-04
   4.6640684e+00  -1.3937097e-03
   4.6676672e+00  -1.6222522e-03
   4.6712660e+00   2.1202531e-04
   4.6748648e+00   9.4054413e-04
   4.6784636e+00   1.2738408e-03
   4.6820624e+00   7.0737207e-04
   4.6856613e+00  -2.1643651e-03
   4.6892601e+00   2.9147531e-03
   4.6928589e+00   1.7607411e-03
   4.6964577e+00   1.3733039e-03
   4.7000565e+00   1.4274452e-03
   4.7036554e+00  -1.5832106e-03
   4.7072542e+00   1.8220547e-03
   4.7108530e+00   2.5032004e-04
   4.7144518e+00   4.6040604e-03
   4.7180506e+00   3.8579682e-03
   4.7216494e+00   3.1662583e-03
   4.7252483e+00   1.0840287e-03
   4.7288471e+00   5.5365101e-04
   4.7324459e+00   4.2177924e-03
   4.7360447e+00   9.3104353e-04
   4.7396435e+00   9.7066273e-04
   4.7432424e+00   4.5585663e-04
   4.7468412e+00   4.6211518e-03
   4.7504400e+00  -6.4245273e-04
   4.7540388e+00  -1.1326003e-03
   4.7576376e+00  -4.2356601e-04
   4.7612364e+00   2.0091022e-03
   4.7648353e+00  -6.3509943e-04
   4.7684341e+00   1.3803730e-03
   4.7720329e+00  -3.8626862e-05
   4.7756317e+00  -1.3413433e-03
   4.7792305e+00   2.2643299e-04
   4.7828294e+00  -4.5395068e-04
   4.7864282e+00  -4.3701571e-04
   4.7900270e+00   8.6526318e-04
   4.7936258e+00   2.3902914e-03
   4.7972246e+00   1.8614052e-03
   4.8008234e+00   1.7103259e-03
   4.8044223e+00   9.6518639e-04
   4.8080211e+00   2.3995213e-03
   4.8116199e+00   5.0526937e-04
   4.8152187e+00  -2.9585057e-05
   4.8188175e+00   2.0835775e-03
   4.8224164e+00   4.8271896e-03
   4.8260152e+00   2.4865063e-03
   4.8296140e+00   1.4552009e-03
   4.8332128e+00   2.5672089e-03
   4.8368116e+00   3.5684435e-03
   4.8404104e+00   3.5012362e-03
   4.8440093e+00   4.0437971e-03
   4.8476081e+00   5.3452292e-04
   4.8512069e+00   3.6280838e-03
   4.8548057e+00   1.9258778e-03
   4.8584045e+00   5.4847123e-03
   4.8620034e+00  -3.5932378e-04
   4.8656022e+00   1.8304524e-03
   4.8692010e+00   3.1633831e-03
   4.8727998e+00   2.7939970e-03
   4.8763986e+00   3.1376733e-03
   4.8799974e+00  -8.2253568e-04
   4.8835963e+00   1.3634051e-03
   4.8871951e+00   1.8547491e-03
   4.8907939e+00   9.1509889e-04
   4.8943927e+00   8.0634503e-04
   4.8979915e+00   1.6914245e-03
   4.9015904e+00   2.8813089e-03
   4.9051892e+00   7.2237175e-04
   4.9087880e+00   1.1957757e-03
   4.9123868e+00   5.1445580e-04
   4.9159856e+00   1.0342575e-03
   4.9195844e+00   8.4321228e-04
   4.9231833e+00   4.3469385e-03
   4.9267821e+00   1.7161666e-03
   4.9303809e+00   2.8232416e-03
   4.9339797e+00   2.9934111e-03
   4.9375785e+00   3.7443096e-03
   4.9411774e+00   4.7912069e-03
   4.9447762e+00   4.2533660e-03
   4.9483750e+00   6.7224609e-03
   4.9519738e+00   1.5873470e-03
   4.9555726e+00   4.6966986e-03
   4.9591714e+00   5.0847785e-03
   4.9627703e+00   4.5016767e-03
   4.9663691e+00   3.8984413e-03
   4.9699679e+00   2.7443776e-03
   4.9735667e+00   3.0395548e-03
   4.9771655e+00   4.2506322e-03
   4.9807644e+00   1.1709605e-03
   4.9843632e+00  -4.6894730e-05
   4.9879620e+00   2.7827681e-03
   4.9915608e+00   2.0415000e-04
   4.9951596e+00   2.1133710e-03
   4.9987584e+00  -2.1953407e-03
   5.0023573e+00   3.8817004e-03
   5.0059561e+00  -1.3349367e-03
   5.0095549e+00  -6.3430842e-03
   5.0131537e+00  -2.5970731e-03
   5.0167525e+00  -1.3019407e-03
   5.0203514e+00  -5.5885436e-03
   5.0239502e+00  -6.3397732e-03
   5.0275490e+00  -4.9955436e-03
   5.0311478e+00  -6.5843601e-03
   5.0347466e+00  -1.8605467e-03
   5.0383454e+00  -5.3143799e-03
   5.0419443e+00  -2.4756172e-03
   5.0455431e+00  -1.5404805e-04
   5.0491419e+00  -2.6479584e-03
   5.0527407e+00   8.3186961e-04
   5.0563395e+00  -1.5223705e-03
   5.0599384e+00  -8.3076204e-04
   5.0635372e+00   2.0656535e-03
   5.0671360e+00   2.9398678e-03
   5.0707348e+00   5.2775327e-04
   5.0743336e+00   2.6529839e-03
   5.0779324e+00   5.0599843e-03
   5.0815313e+00   4.5892689e-03
   5.0851301e+00   5.5642259e-03
   5.0887289e+00   4.5703880e-03
   5.0923277e+00   5.8063255e-03
   5.0959265e+00  -1.0700729e-04
   5.0995254e+00   3.2975909e-03
   5.1031242e+00   2.9783191e-03
   5.1067230e+00   5.9420729e-03
   5.1103218e+00   4.5624865e-03
   5.1139206e+00  -9.3969842e-04
   5.1175194e+00   1.3666877e-03
   5.1211183e+00  -2.0931290e-03
   5.1247171e+00   3.4204483e-03
   5.1283159e+00   2.5001418e-03
   5.1319147e+00  -1.9071524e-03
   5.1355135e+00   7.1738432e-04
   5.1391124e+00   1.9590492e-03
   5.1427112e+00   1.6549821e-03
   5.1463100e+00   1.2820664e-03
   5.1499088e+00   5.5412598e-04
   5.1535076e+00   5.9050945e-04
   5.1571064e+00   2.3459866e-03
   5.1607053e+00   8.1753912e-04
   5.1643041e+00   3.0031047e-03
   5.1679029e+00   1.2327080e-03
   5.1715017e+00   1.1088802e-03
   5.1751005e+00   3.9189330e-03
   5.1786994e+00   9.3932014e-04
   5.1822982e+00  -6.4923571e-07
   5.1858970e+00   3.9828300e-03
   5.1894958e+00   2.7280305e-03
   5.1930946e+00   3.4005219e-03
   5.1966934e+00   1.8558760e-03
   5.2002923e+00   2.9209245e-03
   5.2038911e+00   6.2351428e-03
   5.2074899e+00   2.9716506e-03
   5.2110887e+00   5.2056099e-03
   5.2146875e+00   4.3685555e-03
   5.2182864e+00   4.8637622e-03
   5.2218852e+00   4.7062210e-03
   5.2254840e+00   5.9435626e-03
   5.2290828e+00   4.2757955e-03
   5.2326816e+00   3.9912096e-03
   5.2362804e+00   4.3357225e-03
   5.2398793e+00   5.4813142e-03
   5.2434781e+00   4.9268634e-03
   5.2470769e+00   6.4676696e-03
   5.2506757e+00   5.3734311e-03
   5.2542745e+00   5.8480060e-03
   5.2578734e+00   5.3871543e-03
   5.2614722e+00   6.3639512e-03
   5.2650710e+00   4.5820915e-03
   5.2686698e+00   5.5716958e-03
   5.2722686e+00   7.9792833e-03
   5.2758674e+00   1.4576050e-03
   5.2794663e+00   8.2547032e-03
   5.2830651e+00   1.9017830e-03
   5.2866639e+00   8.3080206e-04
   5.2902627e+00   7.3926136e-04
   5.2938615e+00   6.9068335e-04
   5.2974604e+00  -1.3540566e-03
   5.3010592e+00  -4.0643566e-03
   5.3046580e+00  -6.4618895e-03
   5.3082568e+00  -2.1125774e-03
   5.3118556e+00  -5.8058817e-03
   5.3154544e+00  -6.1551808e-03
   5.3190533e+00  -5.7658778e-03
   5.3226521e+00  -4.2378097e-03
   5.3262509e+00  -4.4648521e-03
   5.3298497e+00  -3.6566591e-03
   5.3334485e+00  -6.6986712e-03
   5.3370474e+00  -6.7892044e-03
   5.3406462e+00  -3.7301222e-03
   5.3442450e+00  -2.9224650e-03
   5.3478438e+00  -4.0461430e-03
   5.3514426e+00  -2.1521882e-03
   5.3550414e+00   2.6305637e-04
   5.3586403e+00  -4.0804481e-04
   5.3622391e+00   4.9350709e-04
   5.3658379e+00   2.5245176e-03
   5.3694367e+00   1.6837808e-03
   5.3730355e+00   5.9527119e-04
   5.3766344e+00   3.8253979e-03
   5.3802332e+00   3.9074756e-03
   5.3838320e+00   3.9882911e-03
   5.3874308e+00   7.0419604e-03
   5.3910296e+00   3.4743930e-03
   5.3946284e+00   4.2285447e-03
   5.3982273e+00   7.3324927e-03
   5.4018261e+00   6.1360414e-03
   5.4054249e+00   5.5729980e-03
   5.4090237e+00   3.7264509e-03
   5.4126225e+00   6.3333795e-03
   5.4162214e+00   4.5213745e-03
   5.4198202e+00   5.3224979e-03
   5.4234190e+00   4.0070430e-03
   5.4270178e+00   1.4437577e-03
   5.4306166e+00   6.0944671e-03
   5.4342154e+00  -1.1986807e-03
   5.4378143e+00   2.9307388e-03
   5.4414131e+00  -5.6812332e-04
   5.4450119e+00   2.8341429e-03
   5.4486107e+00  -1.0428167e-03
   5.4522095e+00   1.9955990e-03
   5.4558084e+00   3.8925706e-04
   5.4594072e+00  -7.5818650e-04
   5.4630060e+00   1.0879833e-03
   5.4666048e+00  -2.5336361e-03
   5.4702036e+00   7.1507644e-05
   5.4738024e+00   7.7252157e-04
   5.4774013e+00  -2.0384508e-03
   5.4810001e+00   2.3760981e-03
   5.4845989e+00   1.7923023e-03
   5.4881977e+00   2.9156290e-03
   5.4917965e+00  -5.3707935e-06
   5.4953954e+00   3.1546012e-03
   5.4989942e+00   3.6976721e-03
   5.5025930e+00   1.4756362e-03
   5.5061918e+00   3.3621621e-03
   5.5097906e+00   4.0917811e-03
   5.5133894e+00   3.2191381e-03
   5.5169883e+00   6.3979781e-04
   5.5205871e+00   3.0180458e-03
   5.5241859e+00   3.4141133e-03
   5.5277847e+00   3.4869866e-03
   5.5313835e+00  -3.2724084e-06
   5.5349824e+00   2.8282816e-03
   5.5385812e+00   3.2250334e-03
   5.5421800e+00  -1.4346191e-03
   5.5457788e+00  -4.4004909e-04
   5.5493776e+00   1.4743427e-03
   5.5529764e+00   9.4067548e-04
   5.5565753e+00  -1.8346981e-03
   5.5601741e+00  -7.8299366e-04
   5.5637729e+00  -1.6024842e-04
   5.5673717e+00   1.4464731e-03
   5.5709705e+00   4.9463575e-04
   5.5745694e+00  -3.1219232e-04
   5.5781682e+00  -1.0087794e-03
   5.5817670e+00   1.3678875e-03
   5.5853658e+00   9.8290076e-04
   5.5889646e+00   1.3533095e-03
   5.5925634e+00   3.5005575e-03
   5.5961623e+00   1.9358983e-03
   5.5997611e+00   3.6098962e-03
   5.6033599e+00   4.3498916e-03
   5.6069587e+00   5.4199476e-03
   5.6105575e+00   5.6197337e-03
   5.6141564e+00   4.6303817e-03
   5.6177552e+00   5.3786280e-03
   5.6213540e+00   7.9631414e-03
   5.6249528e+00   7.5383389e-03
   5.6285516e+00   4.0790353e-03
   5.6321504e+00   5.8852557e-03
   5.6357493e+00   2.4629922e-03
   5.6393481e+00   5.9619495e-03
   5.6429469e+00   3.0196485e-03
   5.6465457e+00   6.2685834e-03
   5.6501445e+00   3.4042511e-03
   5.6537434e+00   4.0126999e-03
   5.6573422e+00   3.6794737e-03
   5.6609410e+00   3.6504223e-03
   5.6645398e+00   3.8711234e-03
   5.6681386e+00   1.6384455e-03
   5.6717374e+00   2.7746032e-03
   5.6753363e+00   1.8603904e-04
   5.6789351e+00   2.9358507e-03
   5.6825339e+00   1.7390975e-03
   5.6861327e+00   1.5323724e-03
   5.6897315e+00   3.6604715e-03
   5.6933304e+00   1.7899613e-03
   5.6969292e+00  -6.7722146e-04
   5.7005280e+00  -7.2108172e-05
   5.7041268e+00  -1.2925240e-04
   5.7077256e+00  -1.3057727e-03
   5.7113244e+00   1.2659929e-03
   5.7149233e+00  -2.1388556e-03
   5.7185221e+00   3.8740194e-03
   5.7221209e+00   1.5634730e-03
   5.7257197e+00  -1.9584316e-03
   5.7293185e+00   3.6183398e-04
   5.7329174e+00  -2.0259359e-04
   5.7365162e+00   1.7661584e-05
   5.7401150e+00   1.8370680e-03
   5.7437138e+00   4.7266028e-04
   5.7473126e+00  -1.2739088e-03
   5.7509114e+00   9.1134150e-04
   5.7545103e+00  -8.5881160e-04
   5.7581091e+00  -2.4647172e-03
   5.7617079e+00  -8.1523271e-04
   5.7653067e+00  -1.1579507e-03
   5.7689055e+00  -9.6627320e-04
   5.7725044e+00  -1.3367218e-03
   5.7761032e+00  -2.2343373e-03
   5.7797020e+00   1.6328941e-03
   5.7833008e+00  -6.1254909e-04
   5.7868996e+00   2.4994853e-04
   5.7904984e+00   4.5314577e-04
   5.7940973e+00  -3.6497136e-03
   5.7976961e+00  -1.1238658e-03
   5.8012949e+00  -1.4841161e-03
   5.8048937e+00  -2.6490644e-03
   5.8084925e+00  -2.4312018e-03
   5.8120914e+00  -2.3963596e-03
   5.8156902e+00  -1.0588301e-04
   5.8192890e+00   1.2695935e-03
   5.8228878e+00   7.4853985e-04
   5.8264866e+00   1.3992781e-03
   5.8300854e+00   2.8847372e-03
   5.8336843e+00   9.5926475e-04
   5.8372831e+00   5.6527572e-04
   5.8408819e+00   3.1841340e-03
   5.8444807e+00   1.3809450e-03
   5.8480795e+00   5.8185070e-03
   5.8516784e+00   2.8836138e-03
   5.8552772e+00   2.5828875e-03
   5.8588760e+00   1.2608026e-03
   5.8624748e+00   1.8497724e-03
   5.8660736e+00   2.6567198e-03
   5.8696724e+00   1.9773759e-03
   5.8732713e+00   3.1999955e-03
   5.8768701e+00   3.4980151e-03
   5.8804689e+00   2.7652934e-03
   5.8840677e+00   5.5640849e-03
   5.8876665e+00   4.2138201e-03
   5.8912654e+00   4.7474225e-03
   5.8948642e+00   4.8776708e-03
   5.8984630e+00   6.3148716e-03
   5.9020618e+00   4.3346975e-03
   5.9056606e+00   2.5977733e-03
   5.9092594e+00   2.2160850e-03
   5.9128583e+00   3.9433542e-03
   5.9164571e+00   4.1278923e-03
   5.9200559e+00  -6.9957293e-05
   5.9236547e+00   4.9595905e-03
   5.9272535e+00   1.3690455e-03
   5.9308524e+00  -2.0585374e-03
   5.9344512e+00   2.6647124e-03
   5.9380500e+00   1.2235844e-03
   5.9416488e+00   6.5998511e-04
   5.9452476e+00   1.1867580e-03
   5.9488464e+00   1.6342423e-03
   5.9524453e+00  -9.3375896e-04
   5.9560441e+00   4.6608897e-04
   5.9596429e+00   2.7212852e-03
   5.9632417e+00   4.3955641e-05
   5.9668405e+00   4.4295968e-03
   5.9704394e+00   2.1270958e-03
   5.9740382e+00   3.4560010e-03
   5.9776370e+00   3.6909770e-03
   5.9812358e+00   8.0762277e-04
   5.9848346e+00   5.8821771e-03
   5.9884334e+00   3.8409962e-03
   5.9920323e+00   2.6821384e-03
   5.9956311e+00   2.4249577e-03
   5.9992299e+00   6.9396843e-03
   6.0028287e+00   2.4927556e-03
   6.0064275e+00   5.2109062e-03
   6.0100264e+00   1.0580472e-03
   6.0136252e+00   4.1866286e-03
   6.0172240e+00   2.5700556e-03
   6.0208228e+00   3.7615548e-03
   6.0244216e+00   1.9021175e-03
   6.0280204e+00   1.1415498e-03
   6.0316193e+00   1.1075429e-03
   6.0352181e+00   2.7228096e-03
   6.0388169e+00  -6.1250132e-04
   6.0424157e+00   2.9226634e-03
   6.0460145e+00   1.3371389e-03
   6.0496134e+00  -2.2169455e-03
   6.0532122e+00  -9.8323794e-04
   6.0568110e+00  -1.4289068e-03
   6.0604098e+00  -3.6872513e-05
   6.0640086e+00  -3.7799332e-03
   6.0676074e+00  -1.8916611e-03
   6.0712063e+00  -1.7156582e-03
   6.0748051e+00  -2.5416186e-03
   6.0784039e+00  -4.6701694e-03
   6.0820027e+00  -2.3939098e-04
   6.0856015e+00  -4.2634401e-03
   6.0892004e+00  -3.2890097e-03
   6.0927992e+00  -5.8227609e-03
   6.0963980e+00   5.2801600e-04
   6.0999968e+00  -2.0291150e-03
   6.1035956e+00  -1.7391710e-03
   6.1071944e+00  -3.2756721e-03
   6.1107933e+00  -4.2832203e-03
   6.1143921e+00   5.3408793e-04
   6.1179909e+00   4.5157870e-04
   6.1215897e+00  -3.0373630e-04
   6.1251885e+00  -1.6169465e-03
   6.1287874e+00   1.7630531e-03
   6.1323862e+00   1.2726225e-04
   6.1359850e+00   1.9622415e-03
   6.1395838e+00   3.7766042e-03
   6.1431826e+00   2.6943506e-03
   6.1467814e+00   3.3961019e-03
   6.1503803e+00   2.4288300e-03
   6.1539791e+00   5.6115584e-03
   6.1575779e+00   4.6116203e-03
   6.1611767e+00   3.8330197e-03
   6.1647755e+00   4.7861057e-03
   6.1683744e+00   3.9892768e-03
   6.1719732e+00   5.1165320e-03
   6.1755720e+00   3.3287073e-03
   6.1791708e+00   4.5682936e-03
   6.1827696e+00   5.9835203e-03
   6.1863684e+00   4.7418750e-03
   6.1899673e+00   5.3934995e-03
   6.1935661e+00   6.0171908e-03
   6.1971649e+00   4.7842514e-03
   6.2007637e+00   5.2089960e-03
   6.2043625e+00   4.6916063e-03
   6.2079614e+00   4.5097028e-03
   6.2115602e+00   4.3078745e-03
   6.2151590e+00   3.0555283e-03
   6.2187578e+00   7.0245872e-03
   6.2223566e+00   1.1854996e-03
   6.2259554e+00   4.3980183e-03
   6.2295543e+00   2.2690251e-03
   6.2331531e+00   4.8906555e-03
   6.2367519e+00   2.6676477e-03
   6.2403507e+00   3.4420158e-03
   6.2439495e+00   6.0263415e-03
   6.2475484e+00   5.2474571e-04
   6.2511472e+00   1.1445191e-03
   6.2547460e+00   3.4140387e-03
   6.2583448e+00   2.2374822e-03
   6.2619436e+00  -1.8928518e-03
   6.2655424e+00   1.7582549e-03
   6.2691413e+00  -3.7230735e-04
   6.2727401e+00   1.1688761e-03
   6.2763389e+00  -1.9396870e-03
   6.2799377e+00   1.6959544e-03
   6.2835365e+00   1.4930076e-04
   6.2871354e+00   1.6378632e-04
   6.2907342e+00  -1.2729322e-03
   6.2943330e+00  -1.2100596e-03
   6.2979318e+00   2.3859775e-03
   6.3015306e+00  -1.9671639e-03
   6.3051294e+00   6.6535801e-04
   6.3087283e+00  -1.4634890e-03
   6.3123271e+00  -4.0393492e-05
   6.3159259e+00  -1.9607773e-03
   6.3195247e+00  -1.0918424e-03
   6.3231235e+00  -2.3857293e-03
   6.3267224e+00  -3.3715695e-03
   6.3303212e+00   2.0184386e-03
   6.3339200e+00  -2.1248277e-03
   6.3375188e+00   3.6419057e-04
   6.3411176e+00  -1.8250240e-04
   6.3447164e+00  -1.0590062e-03
   6.3483153e+00   1.9864829e-04
   6.3519141e+00   3.8508245e-04
   6.3555129e+00  -6.8256414e-06
   6.3591117e+00  -4.4646182e-03
   6.3627105e+00   4.4103428e-04
   6.3663094e+00  -8.3498087e-04
   6.3699082e+00   3.0576148e-03
   6.3735070e+00   1.6776851e-03
   6.3771058e+00   8.4543452e-04
   6.3807046e+00   2.6982072e-03
   6.3843034e+00   2.6578373e-03
   6.3879023e+00   4.2844928e-03
   6.3915011e+00   3.0103654e-03
   6.3950999e+00   4.1350665e-03
   6.3986987e+00   1.6696265e-04
   6.4022975e+00   1.8027019e-03
   6.4058964e+00   2.2655671e-03
   6.4094952e+00   1.2193478e-03
   6.4130940e+00   1.2919880e-03
   6.4166928e+00   6.4363249e-04
   6.4202916e+00   1.0229175e-03
   6.4238904e+00   3.4676658e-03
   6.4274893e+00   1.9831828e-03
   6.4310881e+00   2.6014818e-03
   6.4346869e+00  -2.4341048e-03
   6.4382857e+00   2.2860975e-03
   6.4418845e+00   2.4568821e-03
   6.4454834e+00   4.2905074e-04
   6.4490822e+00   6.5104929e-04
   6.4526810e+00   6.2583044e-04
   6.4562798e+00   1.7802012e-03
   6.4598786e+00  -2.9961499e-03
   6.4634774e+00  -1.4285309e-03
   6.4670763e+00   2.7249176e-03
   6.4706751e+00   2.3385098e-03
   6.4742739e+00   4.9371175e-03
   6.4778727e+00   1.2981804e-03
   6.4814715e+00   5.0206807e-04
   6.4850704e+00  -6.0630157e-06
   6.4886692e+00   9.0187973e-04
   6.4922680e+00   1.3749168e-04
   6.4958668e+00   3.3978483e-03
   6.4994656e+00   9.0569915e-04
   6.5030644e+00   3.3761553e-03
   6.5066633e+00   2.9227247e-03
   6.5102621e+00   1.1982456e-03
   6.5138609e+00   3.3543666e-03
   6.5174597e+00   6.6085722e-04
   6.5210585e+00   1.6108667e-03
   6.5246574e+00   2.0584101e-03
   6.5282562e+00   3.8901048e-03
   6.5318550e+00  -6.6511525e-04
   6.5354538e+00   4.1940436e-04
   6.5390526e+00   1.1905393e-03
   6.5426514e+00   6.3685612e-04
   6.5462503e+00  -1.1395449e-03
   6.5498491e+00  -3.6693364e-04
   6.5534479e+00   4.2382767e-04
   6.5570467e+00   1.2186258e-03
   6.5606455e+00  -6.4331651e-04
   6.5642444e+00   1.1110322e-03
   6.5678432e+00   2.5669162e-03
   6.5714420e+00   4.1487860e-04
   6.5750408e+00   2.6929490e-03
   6.5786396e+00  -7.3323723e-04
   6.5822384e+00   1.4475474e-03
   6.5858373e+00   3.0288791e-03
   6.5894361e+00   2.2539419e-03
   6.5930349e+00   2.7082479e-03
   6.5966337e+00   1.9444965e-04
   6.6002325e+00   1.5584259e-03
   6.6038314e+00   1.1493573e-03
   6.6074302e+00   2.2212803e-04
   6.6110290e+00   3.7595434e-03
   6.6146278e+00   1.4429003e-03
   6.6182266e+00  -1.1558903e-04
   6.6218254e+00  -1.0733002e-03
   6.6254243e+00   2.4372377e-03
   6.6290231e+00   2.0399090e-03
   6.6326219e+00  -1.2915578e-03
   6.6362207e+00   3.7587706e-04
   6.6398195e+00   1.3635198e-03
   6.6434184e+00  -3.2900649e-03
   6.6470172e+00  -2.4671214e-03
   6.6506160e+00  -2.1794656e-03
   6.6542148e+00   1.8483278e-03
   6.6578136e+00   4.3626216e-04
   6.6614124e+00  -1.6420629e-04
   6.6650113e+00   2.6138905e-03
   6.6686101e+00  -1.1585104e-03
   6.6722089e+00   3.5375242e-03
   6.6758077e+00   9.7469511e-04
   6.6794065e+00   4.1988176e-03
   6.6830054e+00   1.5331927e-03
   6.6866042e+00   6.0728383e-03
   6.6902030e+00   4.9470458e-03
   6.6938018e+00   6.8884473e-03
   6.6974006e+00   5.0941365e-03
   6.7009994e+00   5.9966226e-03
   6.7045983e+00   8.9593776e-03
   6.7081971e+00   5.2862909e-03
   6.7117959e+00   5.0909946e-03
   6.7153947e+00   4.9181359e-03
   6.7189935e+00   6.5591623e-03
   6.7225924e+00   8.3357215e-03
   6.7261912e+00   3.6323565e-03
   6.7297900e+00   6.4917781e-03
   6.7333888e+00   2.6419790e-03
   6.7369876e+00   4.2558917e-03
   6.7405864e+00   4.2943588e-03
   6.7441853e+00   6.1506675e-03
   6.7477841e+00  -2.6367695e-05
   6.7513829e+00   2.0670670e-03
   6.7549817e+00  -6.8384921e-04
   6.7585805e+00  -3.9977173e-04
   6.7621794e+00   4.6695502e-04
   6.7657782e+00  -3.5614611e-03
   6.7693770e+00  -7.6760725e-04
   6.7729758e+00  -2.9522895e-03
   6.7765746e+00   8.5125331e-05
   6.7801734e+00   5.8868211e-04
   6.7837723e+00  -1.3870787e-04
   6.7873711e+00   3.9190666e-04
   6.7909699e+00   1.5108010e-03
   6.7945687e+00   2.7951469e-03
   6.7981675e+00   1.3340809e-04
   6.8017664e+00   1.7519883e-03
   6.8053652e+00   4.4970884e-03
   6.8089640e+00   2.3544809e-03
   6.8125628e+00   1.4981380e-03
   6.8161616e+00   3.2536931e-03
   6.8197604e+00   3.9786154e-03
   6.8233593e+00   3.0763795e-03
   6.8269581e+00   2.6997099e-03
   6.8305569e+00   4.4245454e-03
   6.8341557e+00   3.1926581e-03
   6.8377545e+00   5.5055864e-03
   6.8413534e+00   1.7648314e-03
   6.8449522e+00   3.7246684e-03
   6.8485510e+00   3.0268504e-03
   6.8521498e+00   3.3821105e-03
   6.8557486e+00  -2.3641290e-03
   6.8593474e+00   2.4087985e-03
   6.8629463e+00   2.4132529e-03
   6.8665451e+00   1.6785153e-03
   6.8701439e+00   4.3630980e-04
   6.8737427e+00   9.5272014e-04
   6.8773415e+00   8.3815152e-04
   6.8809404e+00  -9.7663548e-05
   6.8845392e+00   3.8113368e-04
   6.8881380e+00  -4.2835532e-05
   6.8917368e+00   1.2819193e-03
   6.8953356e+00   8.7518745e-04
   6.8989344e+00  -1.7227776e-03
   6.9025333e+00   1.6720873e-03
   6.9061321e+00   5.1076301e-04
   6.9097309e+00  -3.4223295e-03
   6.9133297e+00  -1.7723418e-03
   6.9169285e+00  -3.4666212e-04
   6.9205274e+00  -2.8938168e-03
   6.9241262e+00   1.0712550e-03
   6.9277250e+00  -8.0549423e-04
   6.9313238e+00   2.7538991e-04
   6.9349226e+00  -6.1334102e-04
   6.9385214e+00   1.5839647e-03
   6.9421203e+00   4.0362475e-05
   6.9457191e+00   1.3924416e-04
   6.9493179e+00   3.0331986e-03
   6.9529167e+00   8.3850574e-04
   6.9565155e+00   2.3753949e-03
   6.9601144e+00   3.8971529e-03
   6.9637132e+00   4.3183981e-03
   6.9673120e+00   3.0371728e-03
   6.9709108e+00   2.4333713e-03
   6.9745096e+00   2.3880736e-03
   6.9781084e+00   3.3394004e-04
   6.9817073e+00   5.3539388e-05
   6.9853061e+00   3.9438468e-03
   6.9889049e+00   2.2795520e-03
   6.9925037e+00   5.2156530e-04
   6.9961025e+00  -3.6131378e-03
   6.9997014e+00  -7.0488886e-04
   7.0033002e+00   1.6778964e-03
   7.0068990e+00   1.8904740e-03
   7.0104978e+00   5.8472933e-04
   7.0140966e+00   2.8190232e-03
   7.0176954e+00   2.3028821e-03
   7.0212943e+00   2.6989647e-03
   7.0248931e+00  -4.6637606e-04
   7.0284919e+00   4.0534620e-03
   7.0320907e+00   7.1047074e-04
   7.0356895e+00   4.1391082e-03
   7.0392884e+00   3.3809027e-03
   7.0428872e+00   2.0716379e-03
   7.0464860e+00   1.0334152e-03
   7.0500848e+00   3.2674840e-03
   7.0536836e+00   2.5157743e-03
   7.0572824e+00   2.3345959e-03
   7.0608813e+00   1.9390310e-03
   7.0644801e+00   2.5051640e-03
   7.0680789e+00   4.3131345e-03
   7.0716777e+00   9.3607950e-04
   7.0752765e+00   2.6416032e-03
   7.0788754e+00   2.5677050e-03
   7.0824742e+00   2.4675484e-03
   7.0860730e+00  -2.0631442e-04
   7.0896718e+00   4.6058727e-04
   7.0932706e+00   2.1038425e-03
   7.0968694e+00   1.2423770e-03
   7.1004683e+00   8.5990654e-04
   7.1040671e+00  -8.4419735e-04
   7.1076659e+00   5.2696683e-04
   7.1112647e+00   3.1578826e-03
   7.1148635e+00   1.1575232e-03
   7.1184624e+00   1.0510568e-03
   7.1220612e+00   1.1804702e-03
   7.1256600e+00   2.3935286e-03
   7.1292588e+00  -5.2387551e-04
   7.1328576e+00   2.9349516e-03
   7.1364564e+00   2.4917980e-03
   7.1400553e+00   2.8875218e-03
   7.1436541e+00   1.5245192e-03
   7.1472529e+00   4.2850794e-03
   7.1508517e+00   2.7887953e-03
   7.1544505e+00   7.4222985e-04
   7.1580494e+00   3.9966462e-03
   7.1616482e+00   4.3885651e-03
   7.1652470e+00  -1.2763514e-03
   7.1688458e+00   2.7862615e-03
   7.1724446e+00   1.5530991e-03
   7.1760434e+00   2.7800886e-03
   7.1796423e+00   2.9645288e-04
   7.1832411e+00   2.9359512e-03
   7.1868399e+00   2.4355306e-03
   7.1904387e+00  -4.9686971e-05
   7.1940375e+00   2.3923086e-03
   7.1976364e+00   1.3439471e-03
   7.2012352e+00   1.3092595e-03
   7.2048340e+00   3.4448278e-03
   7.2084328e+00   6.9589042e-05
   7.2120316e+00  -6.4811005e-05
   7.2156304e+00   2.6243269e-04
   7.2192293e+00   4.8639307e-04
   7.2228281e+00  -6.0507715e-04
   7.2264269e+00  -1.2979687e-03
   7.2300257e+00   1.9912139e-03
   7.2336245e+00  -6.5800446e-04
   7.2372234e+00   1.1136929e-03
   7.2408222e+00  -2.7063598e-04
   7.2444210e+00  -6.6078967e-04
   7.2480198e+00  -1.5135985e-05
   7.2516186e+00  -1.8031947e-04
   7.2552174e+00  -1.2262441e-04
   7.2588163e+00  -1.5730182e-03
   7.2624151e+00  -4.0761697e-04
   7.2660139e+00   5.0191554e-04
   7.2696127e+00   1.7611097e-03
   7.2732115e+00  -6.6335040e-04
   7.2768104e+00   5.1896429e-04
   7.2804092e+00  -1.4041612e-03
   7.2840080e+00  -8.0797037e-04
   7.2876068e+00   8.5975307e-04
   7.2912056e+00   1.6901751e-03
   7.2948044e+00  -4.8487723e-04
   7.2984033e+00  -2.6731219e-04
   7.3020021e+00   3.0807525e-03
   7.3056009e+00   8.6775775e-04
   7.3091997e+00   4.1791959e-03
   7.3127985e+00  -1.0478307e-04
   7.3163974e+00   3.7955225e-03
   7.3199962e+00   2.2871794e-03
   7.3235950e+00   3.5763933e-03
   7.3271938e+00   2.6615262e-03
   7.3307926e+00   2.8903919e-03
   7.3343914e+00   1.9288166e-03
   7.3379903e+00   4.3948290e-03
   7.3415891e+00   4.6061374e-03
   7.3451879e+00   5.0241912e-03
   7.3487867e+00   9.0885540e-04
   7.3523855e+00   5.4998670e-04
   7.3559844e+00   4.4317319e-03
   7.3595832e+00   3.6217179e-03
   7.3631820e+00  -1.2998268e-03
   7.3667808e+00   2.0360033e-03
   7.3703796e+00   3.3330115e-03
   7.3739784e+00   2.1858507e-05
   7.3775773e+00  -2.1458146e-03
   7.3811761e+00   3.6673930e-04
   7.3847749e+00   1.6919991e-04
   7.3883737e+00   1.3482653e-03
   7.3919725e+00  -2.0819179e-04
   7.3955714e+00  -1.2657199e-03
   7.3991702e+00   2.5161016e-03
   7.4027690e+00   2.7138853e-05
   7.4063678e+00  -2.1042042e-03
   7.4099666e+00  -1.9378817e-03
   7.4135654e+00   1.3466280e-03
   7.4171643e+00  -2.0779900e-03
   7.4207631e+00   1.6092260e-04
   7.4243619e+00   1.8092906e-03
   7.4279607e+00  -1.9371781e-03
   7.4315595e+00  -5.3291526e-04
   7.4351584e+00   2.1838040e-03
   7.4387572e+00   2.4596632e-03
   7.4423560e+00   3.4159020e-03
   7.4459548e+00   2.9067051e-03
   7.4495536e+00   2.0966674e-03
   7.4531524e+00   3.1355392e-03
   7.4567513e+00   1.4594270e-03
   7.4603501e+00   3.7366821e-03
   7.4639489e+00   3.0948564e-03
   7.4675477e+00  -5.4083280e-04
   7.4711465e+00   4.3542216e-03
   7.4747454e+00   3.6440502e-03
   7.4783442e+00   4.4653525e-03
   7.4819430e+00   1.9168230e-03
   7.4855418e+00   2.1207088e-03
   7.4891406e+00   2.5655873e-03
   7.4927394e+00   3.2725359e-03
   7.4963383e+00   1.9784184e-03
   7.4999371e+00   3.2648796e-03
   7.5035359e+00   1.5192429e-03
   7.5071347e+00   4.6160423e-03
   7.5107335e+00   2.5022571e-03
   7.5143324e+00   4.3994621e-03
   7.5179312e+00   2.0942344e-03
   7.5215300e+00   3.8135761e-03
   7.5251288e+00   3.3312184e-03
   7.5287276e+00   3.3826309e-03
   7.5323264e+00   1.4149311e-03
   7.5359253e+00   1.9427565e-03
   7.5395241e+00   5.0194970e-03
   7.5431229e+00   1.0601870e-03
   7.5467217e+00  -2.2152521e-03
   7.5503205e+00   1.1227172e-03
   7.5539194e+00   2.6302160e-03
   7.5575182e+00   1.3764627e-03
   7.5611170e+00   1.9274032e-03
   7.5647158e+00  -1.3009458e-03
   7.5683146e+00   2.3996445e-03
   7.5719134e+00   3.5369509e-03
   7.5755123e+00   2.6170236e-04
   7.5791111e+00   6.1618731e-04
   7.5827099e+00   2.3017442e-03
   7.5863087e+00  -1.2914561e-03
   7.5899075e+00   1.4448850e-03
   7.5935064e+00   9.1591318e-05
   7.5971052e+00   2.1526193e-03
   7.6007040e+00  -8.7682498e-04
   7.6043028e+00   1.2403237e-03
   7.6079016e+00   2.2017781e-03
   7.6115004e+00   1.3345763e-03
   7.6150993e+00   1.9762803e-03
   7.6186981e+00   1.3008941e-03
   7.6222969e+00   2.8446690e-03
   7.6258957e+00  -1.4536651e-03
   7.6294945e+00   1.9291285e-03
   7.6330934e+00  -2.5477044e-04
   7.6366922e+00   1.8663340e-03
   7.6402910e+00   2.5011199e-03
   7.6438898e+00  -3.6993270e-04
   7.6474886e+00   7.8748992e-04
   7.6510874e+00   8.5305549e-05
   7.6546863e+00   9.7871320e-04
   7.6582851e+00  -3.5610693e-04
   7.6618839e+00   3.4030524e-03
   7.6654827e+00  -2.4696379e-04
   7.6690815e+00  -1.4607236e-03
   7.6726804e+00  -1.8486042e-03
   7.6762792e+00  -1.0937879e-04
   7.6798780e+00  -3.2240634e-04
   7.6834768e+00  -2.6613782e-03
   7.6870756e+00   4.6176992e-04
   7.6906744e+00  -4.0527429e-05
   7.6942733e+00   6.0710165e-04
   7.6978721e+00   1.1804790e-03
   7.7014709e+00   2.5601339e-04
   7.7050697e+00   2.0715136e-03
   7.7086685e+00   9.9198373e-05
   7.7122674e+00   9.4770543e-04
   7.7158662e+00   8.2512994e-04
   7.7194650e+00   2.7203428e-03
   7.7230638e+00   3.5542254e-03
   7.7266626e+00   3.2988097e-03
   7.7302614e+00   4.4295767e-03
   7.7338603e+00   4.7568053e-03
   7.7374591e+00   3.2391485e-03
   7.7410579e+00   4.0805499e-03
   7.7446567e+00   3.9156471e-03
   7.7482555e+00   1.8933329e-03
   7.7518544e+00   6.4749401e-03
   7.7554532e+00   3.7160262e-03
   7.7590520e+00   5.2060670e-03
   7.7626508e+00   3.7935453e-03
   7.7662496e+00   6.8346870e-03
   7.7698484e+00   2.4069148e-03
   7.7734473e+00   3.6231595e-03
   7.7770461e+00   2.1191131e-03
   7.7806449e+00   5.1550751e-04
   7.7842437e+00   4.6309689e-03
   7.7878425e+00   3.4243567e-03
   7.7914414e+00   5.9167762e-03
   7.7950402e+00   1.0287834e-03
   7.7986390e+00   4.3268981e-03
   7.8022378e+00   1.1064910e-03
   7.8058366e+00   5.4554180e-03
   7.8094354e+00   2.0955329e-03
   7.8130343e+00   4.4280022e-03
   7.8166331e+00   3.5096894e-03
   7.8202319e+00   6.1745828e-04
   7.8238307e+00   2.8811674e-03
   7.8274295e+00   1.8640986e-03
   7.8310284e+00   4.8792881e-03
   7.8346272e+00   2.1295039e-03
   7.8382260e+00   4.9035792e-03
   7.8418248e+00  -2.2548885e-03
   7.8454236e+00   6.6346346e-04
   7.8490224e+00   1.7126319e-03
   7.8526213e+00  -1.8532888e-04
   7.8562201e+00   2.4601027e-03
   7.8598189e+00  -2.1701740e-03
   7.8634177e+00   1.1658231e-03
   7.8670165e+00  -3.2739170e-03
   7.8706154e+00  -3.6910193e-04
   7.8742142e+00   5.4161816e-04
   7.8778130e+00  -1.4068080e-03
   7.8814118e+00  -1.4289194e-03
   7.8850106e+00  -9.4709127e-04
   7.8886094e+00   2.3754388e-03
   7.8922083e+00   2.0544719e-03
   7.8958071e+00  -4.3371877e-03
   7.8994059e+00   3.9067868e-03
   7.9030047e+00   2.0789840e-03
   7.9066035e+00   2.4626124e-03
   7.9102024e+00  -4.5964663e-03
   7.9138012e+00   1.6825573e-03
   7.9174000e+00   3.3068235e-03
   7.9209988e+00   2.0931567e-03
   7.9245976e+00   8.6095749e-04
   7.9281964e+00  -2.1480023e-04
   7.9317953e+00   9.2822478e-04
   7.9353941e+00   3.4116005e-03
   7.9389929e+00   3.8560577e-03
   7.9425917e+00   2.1723496e-03
   7.9461905e+00  -4.3952351e-04
   7.9497894e+00  -4.3901039e-04
   7.9533882e+00  -8.1052426e-04
   7.9569870e+00  -5.8292281e-04
   7.9605858e+00   2.4852804e-03
   7.9641846e+00   2.1789411e-04
   7.9677834e+00   1.0364903e-03
   7.9713823e+00   7.6161040e-04
   7.9749811e+00   1.7884438e-03
   7.9785799e+00   1.4095127e-03
   7.9821787e+00   6.7619692e-04
   7.9857775e+00   3.8273206e-04
   7.9893764e+00   7.4189865e-04
   7.9929752e+00   1.7390038e-03
   7.9965740e+00  -2.4798992e-03
   8.0001728e+00   1.4834377e-03
   8.0037716e+00  -2.0562249e-03
   8.0073704e+00   2.3262256e-03
   8.0109693e+00   2.0862994e-03
   8.0145681e+00   2.6659928e-03
   8.0181669e+00   2.1355506e-03
   8.0217657e+00   1.9673037e-03
   8.0253645e+00   3.4698287e-03
   8.0289634e+00   2.6203895e-03
   8.0325622e+00   4.8986822e-03
   8.0361610e+00   2.7908135e-04
   8.0397598e+00   3.6624037e-03
   8.0433586e+00   2.4408297e-03
   8.0469574e+00   1.4481334e-03
   8.0505563e+00   1.5664355e-03
   8.0541551e+00   6.0018934e-03
   8.0577539e+00   2.0349461e-03
   8.0613527e+00   1.9619881e-03
   8.0649515e+00   3.5871462e-04
   8.0685504e+00   3.4692985e-04
   8.0721492e+00   9.3492808e-04
   8.0757480e+00  -1.9511850e-03
   8.0793468e+00  -1.1010381e-03
   8.0829456e+00  -9.8617716e-05
   8.0865444e+00  -2.4369255e-04
   8.0901433e+00  -1.8429933e-05
   8.0937421e+00  -2.6119811e-03
   8.0973409e+00   1.6430872e-03
   8.1009397e+00   9.7855341e-04
   8.1045385e+00   1.8206961e-03
   8.1081374e+00   7.3379139e-04
   8.1117362e+00   4.8424862e-04
   8.1153350e+00   3.9043424e-04
   8.1189338e+00   1.3356718e-03
   8.1225326e+00   1.8024216e-03
   8.1261314e+00   2.4602130e-03
   8.1297303e+00   2.5895662e-03
   8.1333291e+00   7.0528432e-03
   8.1369279e+00   4.5069131e-03
   8.1405267e+00   6.5204927e-03
   8.1441255e+00   2.9365902e-03
   8.1477244e+00   5.3285695e-03
   8.1513232e+00   4.1197903e-03
   8.1549220e+00   6.2916719e-03
   8.1585208e+00   3.8012106e-03
   8.1621196e+00   3.9369722e-03
   8.1657184e+00   3.6988596e-03
   8.1693173e+00   5.9547101e-03
   8.1729161e+00   2.8946266e-03
   8.1765149e+00   7.2995179e-04
   8.1801137e+00   4.1280488e-03
   8.1837125e+00   2.9683777e-03
   8.1873114e+00   2.0270169e-03
   8.1909102e+00   1.0047919e-03
   8.1945090e+00   8.6846476e-04
   8.1981078e+00   1.0731728e-03
   8.2017066e+00   1.4077056e-03
   8.2053054e+00   9.5432813e-04
   8.2089043e+00   2.3218768e-04
   8.2125031e+00   2.7683153e-03
   8.2161019e+00   4.6938378e-04
   8.2197007e+00   1.3105101e-03
   8.2232995e+00  -5.9481245e-04
   8.2268984e+00   6.7022485e-04
   8.2304972e+00   3.6495643e-03
   8.2340960e+00   5.6805412e-04
   8.2376948e+00   2.7371214e-03
   8.2412936e+00   3.3229819e-03
   8.2448924e+00   2.0239279e-03
   8.2484913e+00   4.0367545e-03
   8.2520901e+00   3.9789535e-03
   8.2556889e+00   2.1781330e-03
   8.2592877e+00   1.1764286e-03
   8.2628865e+00   4.6270066e-03
   8.2664854e+00   3.1054446e-03
   8.2700842e+00   8.5977103e-04
   8.2736830e+00   1.5095550e-03
   8.2772818e+00   3.6288957e-03
   8.2808806e+00  -1.6759661e-03
   8.2844794e+00   2.0596899e-03
   8.2880783e+00   3.3891389e-03
   8.2916771e+00  -3.3364078e-04
   8.2952759e+00  -1.2700784e-03
   8.2988747e+00   1.2867937e-03
   8.3024735e+00  -1.5179625e-03
   8.3060724e+00  -1.8303787e-04
   8.3096712e+00  -1.3332660e-03
   8.3132700e+00   1.2220202e-03
   8.3168688e+00   1.6041558e-03
   8.3204676e+00   1.3844267e-03
   8.3240664e+00   5.0399207e-04
   8.3276653e+00  -7.3749414e-04
   8.3312641e+00   4.6927880e-04
   8.3348629e+00  -2.1677534e-03
   8.3384617e+00   1.1429923e-03
   8.3420605e+00  -2.2538135e-03
   8.3456594e+00   6.9741946e-04
   8.3492582e+00   7.4845002e-04
   8.3528570e+00   7.7591781e-05
   8.3564558e+00   1.3094903e-03
   8.3600546e+00  -8.4674937e-04
   8.3636534e+00   2.9102204e-03
   8.3672523e+00   9.3672906e-04
   8.3708511e+00   2.6963898e-03
   8.3744499e+00   2.1999944e-03
   8.3780487e+00   2.9762598e-03
   8.3816475e+00   4.1649910e-03
   8.3852463e+00   9.1774701e-04
   8.3888452e+00   2.3812933e-03
   8.3924440e+00   1.0258786e-03
   8.3960428e+00   3.4515909e-03
   8.3996416e+00   1.6526837e-03
   8.4032404e+00   3.9456836e-03
   8.4068393e+00   2.0520345e-03
   8.4104381e+00   1.7546201e-03
   8.4140369e+00   1.5342100e-03
   8.4176357e+00   7.4552736e-04
   8.4212345e+00   4.0906959e-03
   8.4248333e+00   2.0610313e-03
   8.4284322e+00   4.0120120e-04
   8.4320310e+00   4.2983565e-03
   8.4356298e+00  -7.9410380e-04
   8.4392286e+00  -4.9455502e-04
   8.4428274e+00   1.3931098e-03
   8.4464263e+00   3.3759247e-03
   8.4500251e+00   1.2783273e-03
   8.4536239e+00  -8.2099815e-06
   8.4572227e+00   2.3311414e-03
   8.4608215e+00   3.0692261e-03
   8.4644203e+00   6.9285576e-04
   8.4680192e+00   1.0400579e-03
   8.4716180e+00   1.1338113e-03
   8.4752168e+00   8.0329285e-04
   8.4788156e+00   2.0572162e-03
   8.4824144e+00   9.7951408e-04
   8.4860133e+00   2.9265045e-03
   8.4896121e+00   1.6417984e-03
   8.4932109e+00  -3.5273513e-04
   8.4968097e+00   1.2711438e-03
   8.5004085e+00   2.4250486e-03
   8.5040073e+00  -2.6913544e-03
   8.5076062e+00   9.0920432e-04
   8.5112050e+00  -6.8335391e-04
   8.5148038e+00   9.4541277e-04
   8.5184026e+00   1.1039286e-03
   8.5220014e+00   1.0551965e-03
   8.5256003e+00   1.0453123e-03
   8.5291991e+00   2.3710363e-03
   8.5327979e+00   1.2247019e-03
   8.5363967e+00   9.7607958e-04
   8.5399955e+00   1.2154962e-03
   8.5435943e+00   1.4647273e-03
   8.5471932e+00   3.5404346e-03
   8.5507920e+00   3.0995602e-03
   8.5543908e+00   3.8153437e-03
   8.5579896e+00   3.6761384e-03
   8.5615884e+00   2.4749214e-03
   8.5651873e+00   3.4111235e-03
   8.5687861e+00   6.0284064e-03
   8.5723849e+00   6.5140762e-03
   8.5759837e+00   2.1727306e-03
   8.5795825e+00   5.6556795e-03
   8.5831813e+00   4.2591637e-03
   8.5867802e+00   6.3094386e-03
   8.5903790e+00   8.0466397e-03
   8.5939778e+00   2.0478184e-03
   8.5975766e+00   3.3964286e-03
   8.6011754e+00   3.9195316e-03
   8.6047743e+00   6.9578428e-03
   8.6083731e+00   2.6596553e-03
   8.6119719e+00   3.5853780e-03
   8.6155707e+00   3.8775800e-03
   8.6191695e+00   4.6240405e-03
   8.6227683e+00   2.6980160e-03
   8.6263672e+00   1.4265345e-03
   8.6299660e+00   5.3706161e-03
   8.6335648e+00   1.3754413e-03
   8.6371636e+00   2.0332571e-04
   8.6407624e+00  -1.1139553e-03
   8.6443613e+00   4.3970673e-03
   8.6479601e+00  -4.4455074e-04
   8.6515589e+00  -2.9037850e-04
   8.6551577e+00  -1.0396615e-03
   8.6587565e+00   2.8733528e-04
   8.6623553e+00  -2.0717993e-03
   8.6659542e+00  -4.4271094e-06
   8.6695530e+00  -3.2088378e-03
   8.6731518e+00   5.7534499e-04
   8.6767506e+00  -2.1720776e-03
   8.6803494e+00   4.7416876e-04
   8.6839483e+00  -2.7452690e-03
   8.6875471e+00   1.7994871e-04
   8.6911459e+00  -2.7107176e-03
   8.6947447e+00   1.2353876e-03
   8.6983435e+00  -1.9057613e-03
   8.7019423e+00  -7.3357693e-04
   8.7055412e+00  -2.2219267e-03
   8.7091400e+00  -1.4086338e-04
   8.7127388e+00  -6.9572920e-04
   8.7163376e+00   2.7581754e-04
   8.7199364e+00  -1.2147657e-05
   8.7235353e+00  -1.1592111e-03
   8.7271341e+00  -8.1848921e-04
   8.7307329e+00   2.7565600e-05
   8.7343317e+00   1.1362512e-03
   8.7379305e+00   9.9446551e-04
   8.7415293e+00   3.3177600e-03
   8.7451282e+00   2.3660071e-03
   8.7487270e+00   4.3023920e-05
   8.7523258e+00   2.4919142e-03
   8.7559246e+00   1.6663069e-03
   8.7595234e+00   4.3720777e-03
   8.7631223e+00   3.3650532e-03
   8.7667211e+00   5.8270541e-03
   8.7703199e+00   2.9509277e-03
   8.7739187e+00   3.9948481e-03
   8.7775175e+00   4.1002879e-03
   8.7811163e+00   2.5987881e-03
   8.7847152e+00   5.1418060e-03
   8.7883140e+00   3.4881873e-03
   8.7919128e+00   2.2274533e-03
   8.7955116e+00   3.0462972e-03
   8.7991104e+00   4.2815955e-04
   8.8027093e+00   1.0763065e-03
   8.8063081e+00   3.3673341e-03
   8.8099069e+00   1.9307082e-03
   8.8135057e+00  -6.6458347e-04
   8.8171045e+00  -9.5133151e-04
   8.8207033e+00   1.8000358e-03
   8.8243022e+00   2.5564548e-03
   8.8279010e+00   1.0693059e-03
   8.8314998e+00   1.1787754e-03
   8.8350986e+00   2.8678528e-04
   8.8386974e+00   1.4498730e-03
   8.8422963e+00   1.8601529e-03
   8.8458951e+00   3.7672053e-03
   8.8494939e+00   2.5595167e-03
   8.8530927e+00   3.8398692e-03
   8.8566915e+00   3.6329894e-03
   8.8602903e+00   9.2808965e-04
   8.8638892e+00   2.0952004e-03
   8.8674880e+00   2.1645580e-03
   8.8710868e+00   3.9962326e-03
   8.8746856e+00   9.0218630e-04
   8.8782844e+00   1.8338700e-03
   8.8818833e+00   5.4134677e-04
   8.8854821e+00   4.6850095e-03
   8.8890809e+00   2.8605481e-03
   8.8926797e+00   6.6293830e-04
   8.8962785e+00   1.2156672e-04
   8.8998773e+00   5.9990545e-04
   8.9034762e+00   2.7202937e-03
   8.9070750e+00  -1.1773409e-03
   8.9106738e+00   2.0006932e-03
   8.9142726e+00  -3.4253646e-03
   8.9178714e+00   1.4585687e-03
   8.9214703e+00   1.1763256e-03
   8.9250691e+00   1.9542615e-03
   8.9286679e+00   5.4739317e-04
   8.9322667e+00   2.3898064e-03
   8.9358655e+00   8.5709140e-05
   8.9394643e+00  -7.0721478e-04
   8.9430632e+00   2.8540863e-03
   8.9466620e+00   2.4055641e-03
   8.9502608e+00   1.9550155e-03
   8.9538596e+00   2.5282340e-03
   8.9574584e+00   2.1429714e-03
   8.9610573e+00   2.2613111e-03
   8.9646561e+00   1.2083546e-03
   8.9682549e+00   4.4644639e-03
   8.9718537e+00   6.9780010e-04
   8.9754525e+00   2.3414949e-03
   8.9790513e+00   4.3398208e-03
   8.9826502e+00   8.7414694e-04
   8.9862490e+00   3.1101524e-03
   8.9898478e+00   4.2516503e-03
   8.9934466e+00   2.5444510e-03
   8.9970454e+00   1.0626932e-03
